Ephemeris Matching Reveals False Positive Validated and Candidate Planets from the K2 Mission

Data from the Kepler space telescope have led to the discovery of thousands of planet candidates. Most of these candidates are likely to be real exoplanets, but a significant number of false positives still contaminate the sample, especially in candidate lists from the K2 mission. Identifying and rejecting the false positives lurking in the planet candidates sample is important for prioritizing follow-up resources and measuring the most accurate population statistics. Here, we identify false positives in the K2 planet candidate sample using a technique called "ephemeris matching," in which we compare the period and transit time of different signals. When signals from different stars show the same period and time of transit, we can conclude that at least one of the two signals is contamination. We identify 43 false positives among published K2 planet candidates (nearly 2% of the complete list), one of which (K2-256 b) was previously validated as genuine exoplanet. This work increases the reliability of the K2 planet sample and helps boost confidence in the surviving planet candidates.

==> table1.csv <==
epicid,ra,dec,kepmag,period,t0,duration,campaign,label,,,,,
201126503,175.938421,-5.873002,17.275,1.194869833,1977.375616,1.7932546,1, C,,,,,
201146489,173.432192,-5.378735,13.216,21.42846654,1989.586459,6.004301954,1, E,,,,,
201155177,176.665722,-5.171913,14.632,6.686830778,1981.678431,2.8919013,1, C,,,,,
201158453,173.980706,-5.093875,14.69,7.077647435,1980.478513,5.152038958,1, E,,,,,
201160323,175.714555,-5.048762,18.238,22.2702128,1978.497342,4.283881898,1, E,,,,,
201161715,174.615319,-5.015625,14.652,10.49530237,1986.425291,18.44555057,1, E,,,,,
201173390,169.162868,-4.735153,12.964,16.99537561,1983.429546,12.44053103,1, E,,,,,
201182911,172.710419,-4.507613,15.516,0.996561076,1978.090258,2.3075295,1, E,,,,,
201184068,173.497149,-4.479944,14.135,0.794282331,1977.576044,2.608426703,1, E,,,,,
201197348,177.094973,-4.164393,15.135,14.90996578,1992.114529,2.4725106,1, C,,,,,
201205469,169.117142,-3.97544,14.887,3.471278471,1980.352932,2.0632266,1, C,,,,,
201205683,176.147864,-3.970875,16.244,0.288982052,1977.339987,0.56027116,1, E,,,,,
201208431,174.74564,-3.905585,14.409,10.00361541,1982.523064,2.7031946,1, C,,,,,
201231940,174.120612,-3.482449,18.108,0.573033904,1977.511754,0.30691544,1, C,,,,,
201238110,179.70593,-3.389389,14.904,7.907364687,1980.672976,1.5628731,1, C,,,,,
201238163,173.262802,-3.388773,15.279,1.082953584,1977.366514,1.1051726,1, C,,,,,
201239401,173.052956,-3.370242,15.042,0.905492472,1977.945172,1.0950358,1, C,,,,,
201247497,177.946552,-3.246116,16.77,2.754050753,1977.903132,1.0949373,1, C,,,,,
201253025,179.332673,-3.16183,12.858,3.392992382,1977.390599,7.178686775,1, E,,,,,
201257461,178.161109,-3.094936,11.511,50.23432878,1995.382907,12.648925,1, E,,,,,
201264302,169.598013,-2.991577,13.879,0.212213298,1977.274665,0.39721166,1, C,,,,,
201270176,170.132598,-2.902582,12.452,1.578198138,1977.425374,3.2135274,1, E,,,,,
201270464,170.13348,-2.898169,9.392,1.578162319,1977.426053,3.2515349,1, E,,,,,
201295312,174.01163,-2.520881,12.126,5.656450617,1978.718718,4.0475947,1, C,,,,,
201306196,179.883469,-2.357578,12.725,3.629435869,1979.459401,3.268039194,1, E,,,,,
201324549,171.235916,-2.085164,12.146,2.519398617,1979.51226,1.4608299,1, E,,,,,
201333466,178.177142,-1.953332,14.905,10.99852287,1981.85437,3.234205871,1, E,,,,,
201338508,169.303502,-1.877976,14.364,5.734533704,1981.605805,2.884628,1, C,,,,,
201345483,169.632879,-1.77413,15.319,1.729261591,1978.255332,1.705391,1, C,,,,,
201359834,173.175289,-1.558705,15.655,20.06807682,1985.588247,2.991048637,1, E,,,,,
201367065,172.334949,-1.454787,11.574,10.05431993,1980.418518,2.6145839,1, C,,,,,
201368515,179.454239,-1.43359,15.75,14.92910043,1987.599081,4.00867548,1, E,,,,,
201379113,170.350017,-1.276425,14.756,21.21448254,1989.235128,4.024613557,1, E,,,,,
201382417,170.159982,-1.225963,11.657,5.197624234,1978.074299,5.318299538,1, E,,,,,
201382958,168.490406,-1.218177,13.531,1.602055442,1978.856799,6.8491485,1, E,,,,,
201384232,178.19226,-1.198477,12.51,30.94311106,1994.497891,5.2043993,1, C,,,,,
201390608,173.407964,-1.103482,13.363,9.813513988,1979.567413,4.108614979,1, E,,,,,
201403446,174.266344,-0.907261,11.995,19.15335984,1982.33838,6.6640177,1, C,,,,,
201407812,174.044145,-0.840699,11.858,2.826812477,1979.488428,6.8120674,1, E,,,,,
201408204,172.513501,-0.834423,11.847,8.481825966,1982.195601,7.368445807,1, E,,,,,
201441872,173.600412,-0.334585,12.088,4.439330572,1979.88682,2.8302529,1, C,,,,,
201445392,169.793665,-0.284375,14.384,10.35342144,1980.609546,2.5338748,1, C,,,,,
201456399,171.081699,-0.127549,12.419,30.53041898,1999.588948,3.7655192,1, C,,,,,
201460826,171.933667,-0.06284,11.13,17.35481273,1983.738671,7.9543684,1, C,,,,,
201464977,175.908662,-0.002706,14.962,15.89489832,1992.408033,2.862600932,1, E,,,,,
201465501,176.264468,0.005301,14.957,18.44905503,1989.671066,2.5853454,1, C,,,,,
201473612,167.28469,0.125533,13.136,1.371376362,1978.506047,6.568804515,1, E,,,,,
201488365,168.187896,0.348009,8.814,3.364308485,1979.223783,7.6304702,1, E,,,,,
201497682,168.936641,0.488114,13.74,13.83728056,1987.958634,2.7157819,1, C,,,,,
201505350,174.960319,0.603575,12.806,7.920000202,1980.381277,3.5801448,1, C,,,,,
201512465,173.562932,0.713972,17.614,2.333163477,1979.480608,1.3346478,1, C,,,,,
201516974,174.314486,0.783149,11.238,36.83268105,1986.725378,17.383558,1, C,,,,,
201523873,172.767339,0.890634,13.836,0.620212895,1977.628999,2.562501282,1, E,,,,,
201528215,172.804218,0.958577,13.463,6.399372286,1983.152781,2.0667665,1, C,,,,,
201530296,174.218957,0.991172,13.768,10.34345697,1981.29506,3.495263101,1, E,,,,,
201534540,171.65117,1.055233,8.197,2.722420493,1978.775939,4.8723508,1, E,,,,,
201546136,169.147063,1.228497,13.812,1.966656079,1977.601866,2.5633624,1, C,,,,,
201546283,171.515165,1.230738,12.428,6.771362886,1979.84469,2.7670736,1, C,,,,,
201549860,170.103081,1.285956,13.917,5.609079268,1979.11547,1.7418881,1, C,,,,,
201556134,177.925108,1.379641,14.293,12.72763899,1988.997095,3.8051444,1, C,,,,,
201563164,177.140024,1.483144,17.292,0.187462132,1977.309039,0.66403159,1, R,,,,,
201565013,176.992193,1.510249,16.907,8.638190367,1978.42861,1.782446,1, C,,,,,
201567796,172.174248,1.55192,12.363,5.008645143,1979.566386,4.953195538,1, E,,,,,
201569483,167.171299,1.577513,11.771,5.796880296,1980.313449,2.6242002,1, E,,,,,
201576812,176.542553,1.687536,10.066,5.728263087,1981.599958,3.193045217,1, E,,,,,
201577035,172.121957,1.690636,12.296,19.30671035,1986.578602,3.6462392,1, C,,,,,
201577112,177.708932,1.691867,16.1,22.19605963,1993.005721,2.3687654,1, C,,,,,
201584594,175.107524,1.805336,14.706,1.590030018,1977.790104,2.023471,1, E,,,,,
201588420,170.934451,1.863959,13.311,3.290896891,1980.490433,0.96222218,1, C,,,,,
201594823,167.333962,1.963828,12.136,1.300624832,1977.967557,3.003952637,1, E,,,,,
201596316,169.042002,1.98684,13.151,39.87595299,1996.848501,4.7822324,1, C,,,,,
201596733,170.679099,1.993276,14.284,2.896338698,1979.109019,1.677553,1, C,,,,,
201606542,170.311881,2.144426,11.923,0.444298786,1977.641516,0.72776094,1, E,,,,,
201607088,170.980567,2.153254,14.253,0.530903715,1977.343999,2.13500374,1, E,,,,,
201613023,173.192036,2.244884,12.137,8.282424288,1982.370002,4.0989244,1, C,,,,,
201617985,179.491659,2.321476,14.11,7.283631478,1979.625267,1.3392893,1, C,,,,,
201626686,169.447103,2.456006,11.471,5.280681228,1979.352969,3.1323199,1, E,,,,,
201629650,170.155528,2.502696,12.727,40.0698124,1979.522976,6.0959729,1, C,,,,,
201635569,178.057026,2.594245,15.547,8.369215952,1978.444901,2.4597499,1, C,,,,,
201637175,169.482818,2.61907,14.928,0.381077985,1977.358556,0.71468927,1, R,,,,,
201637354,170.421778,2.621968,12.334,3.387260237,1978.832465,9.455721836,1, E,,,,,
201638314,171.406637,2.636932,14.767,2.714912144,1979.302375,2.583950153,1, E,,,,,
201647718,168.582603,2.780711,13.771,31.64956162,1992.689642,4.9077388,1, C,,,,,
201648133,167.88943,2.787041,10.138,35.02028112,1980.790046,9.608033987,1, E,,,,,
201649211,178.083362,2.804005,18.6,0.199736979,1977.427523,0.25,1, E,,,,,
201649426,177.234262,2.807619,13.223,27.77280021,1988.344732,3.258867397,1, E,,,,,
201650711,172.044052,2.826891,12.254,0.259677361,1977.440005,0.52030144,1, C,,,,,
201665500,177.407184,3.067156,12.142,3.053518093,1977.538623,4.095713245,1, E,,,,,
201677835,176.123545,3.272425,14.019,20.5050051,1984.484581,4.2562229,1, C,,,,,
201678987,168.070919,3.290123,15.926,28.01764607,1977.410266,4.908471782,1, U,,,,,
201680569,173.519247,3.315912,13.756,0.392412078,1977.492698,2.322440184,1, E,,,,,
201683540,169.214964,3.363874,14.956,1.961059735,1979.177438,1.3792072,1, C,,,,,
201690311,177.320206,3.475569,15.288,2.770637443,1979.793308,2.2153068,1, C,,,,,
201691826,173.203262,3.500572,14.743,0.449698144,1977.496531,2.413632626,1, E,,,,,
201705526,172.385808,3.732106,9.938,18.10858896,1986.600172,6.039212216,1, E,,,,,
201711881,172.165739,3.840635,10.155,5.471690696,1977.974971,4.2390235,1, E,,,,,
201713348,169.449073,3.866393,11.531,5.340766809,1979.841262,1.5482227,1, C,,,,,
201715262,180.80304,3.900028,11.369,1.054066591,1977.455425,6.9628995,1, E,,,,,
201717159,178.436482,3.932202,15.982,0.604130731,1977.833479,0.8761033,1, C,,,,,
201717274,173.827767,3.934155,14.828,3.527259914,1980.439187,1.5988305,1, C,,,,,
201720151,171.352021,3.982431,18.291,3.557755408,1979.327829,4.997518544,1, E,,,,,
201720463,171.353616,3.987415,13.953,3.557720476,1979.328096,5.0119899,1, E,,,,,
201723461,170.286885,4.039736,14.913,22.73198022,1997.145325,4.530109917,1, E,,,,,
201725399,168.430684,4.07291,12.299,2.16123429,1978.262014,8.267043482,1, E,,,,,
201734988,175.137573,4.233564,13.574,0.22765363,1977.388286,1.215813756,1, E,,,,,
201735953,179.272859,4.249332,16.475,30.47871861,1985.986019,2.3329625,1, C,,,,,
201736247,178.110797,4.254747,14.403,11.80845742,1978.856075,2.2354957,1, C,,,,,
201740472,177.759994,4.322927,16.412,0.95871319,1978.18267,0.868923115,1, E,,,,,
201749821,170.60723,4.480377,12.95,1.402199316,1977.739068,6.431332595,1, E,,,,,
201754305,175.097258,4.55734,14.298,7.619565596,1978.686178,1.9558305,1, C,,,,,
201763507,169.177523,4.717395,12.404,11.23050999,1981.587846,2.181102315,1, E,,,,,
201779067,168.542699,4.988131,11.119,27.24084604,1987.261877,6.233030987,1, E,,,,,
201785059,170.697657,5.095361,14.595,1.395194204,1978.597589,1.0031122,1, C,,,,,
201790675,170.944746,5.19766,14.955,33.82934161,2004.107855,4.593103789,1, E,,,,,
201810513,169.653957,5.562136,15.255,0.82341346,1977.279385,1.769978949,1, E,,,,,
201828749,175.654342,5.894323,11.564,33.5137378,1980.153871,4.7634936,1, C,,,,,
201833600,169.483631,5.988378,14.252,8.750037605,1977.357197,2.8549317,1, C,,,,,
201841433,175.206771,6.134857,14.571,12.34157462,1986.820765,2.6554685,1, C,,,,,
201843069,167.908123,6.16623,16.076,0.548377972,1977.608243,1.608534393,1, E,,,,,
201848566,173.571772,6.275285,15.169,0.478424329,1977.680149,1.713599,1, E,,,,,
201855371,178.329775,6.412261,12.997,17.96879523,1984.94575,2.8406207,1, C,,,,,
201862715,175.90838,6.563726,10.247,2.655691389,1977.293094,2.6481767,1, C,,,,,
201878595,175.46833,6.885319,18.022,0.968133903,1977.279191,4.998342815,1, E,,,,,
201890494,177.744888,7.124843,12.021,2.536610711,1977.44655,3.017791422,1, E,,,,,
201893576,171.70447,7.188324,13.604,0.464920919,1977.656098,1.682700251,1, E,,,,,
201903318,177.988857,7.394753,17.832,0.195009074,1977.318514,1.089528336,1, E,,,,,
201912552,172.56046,7.588391,12.473,32.94694663,2003.171598,3.1054417,1, C,,,,,
201920032,174.106908,7.753113,12.89,28.27062603,2000.201327,4.7541964,1, C,,,,,
201920949,171.20901,7.773695,15.297,28.27904292,1999.609184,3.8387548,1, C,,,,,
201923289,174.920526,7.825885,13.688,0.782222238,1977.375172,1.1804082,1, C,,,,,
201927336,170.933987,7.917097,13.101,6.449575467,1978.94396,1.4571967,1, C,,,,,
201930947,171.235212,7.996662,16.32,28.27204133,1999.620627,3.6013031,1, C,,,,,
202565282,247.426053,-29.201726,15.112,11.97732062,2067.738745,6.8657191,2, E,,,,,
202627452,242.433703,-28.963285,9.849,2.493433178,2061.983713,2.2832496,2, E,,,,,
202627721,242.433451,-28.962282,9.895,2.493821914,2061.978042,2.4539464,2, E,,,,,
202634963,242.897897,-28.934636,12.1,28.70869496,2087.109703,3.8487815,2, E,,,,,
202643279,248.574312,-28.90355,12.248,2.343365865,2062.768312,6.614021923,2, E,,,,,
202674012,249.764177,-28.787059,9.772,11.65664406,2064.665535,13.0313023,2, E,,,,,
202675839,243.842095,-28.780161,12.362,15.46568539,2065.850455,3.5658522,2, C,,,,,
202685083,244.071894,-28.745143,11.452,3.325935475,2062.376305,10.71436842,2, E,,,,,
202685801,244.070454,-28.74229,17.691,3.325878517,2062.376914,10.77462241,2, E,,,,,
202688980,244.220774,-28.730322,11.772,1.455641737,2062.181516,2.7197343,2, E,,,,,
202710713,244.066902,-28.649133,12.237,3.326159111,2062.378215,5.8887181,2, C,,,,,
202733088,251.101313,-28.565919,11.203,1.716845136,2062.686289,8.30030974,2, E,,,,,
202821899,249.160014,-28.239061,12.577,4.474330908,2062.688674,1.8233896,2, C,,,,,
202828096,249.761842,-28.215773,10.977,0.718043446,2061.567173,3.914981181,2, E,,,,,
202834934,250.766884,-28.191157,15.385,1.478506523,2062.484943,2.017046239,2, E,,,,,
202843085,250.824432,-28.161901,11.797,16.49766382,2068.247924,13.8337827,2, E,,,,,
202843107,245.547787,-28.161823,11.829,2.198928762,2063.494306,6.9576268,2, E,,,,,
202844711,244.699601,-28.155846,12.365,3.089233191,2061.338697,8.373043339,2, E,,,,,
202893157,246.559179,-27.983086,14.421,4.165216617,2061.445827,2.5263443,2, C,,,,,
202900527,246.81115,-27.957049,12.303,13.00834569,2072.757311,5.4506368,2, C,,,,,
202923459,246.17239,-27.875864,12.602,7.040468761,2066.822626,17.06008972,2, E,,,,,
202963882,243.328771,-27.734022,13.825,0.315401255,2061.492447,2.2452727,2, E,,,,,
202971774,245.376955,-27.706049,12.505,0.235880563,2061.52822,0.60714541,2, E,,,,,
203019026,250.158335,-27.540715,11.303,37.95221723,2078.895386,2.267168,2, C,,,,,
203027459,249.730841,-27.51107,14.172,0.53085199,2061.394717,1.5447954,2, E,,,,,
203060993,250.991315,-27.393277,12.554,2.977193328,2061.961962,6.438615699,2, E,,,,,
203070421,250.453119,-27.361034,12.544,1.73635016,2062.698387,2.6928949,2, C,,,,,
203099398,243.813044,-27.261664,10.634,1.838615083,2063.023538,1.3894975,2, C,,,,,
203294831,239.87921,-26.604367,11.571,1.858945868,2062.526606,3.4751237,2, E,,,,,
203300063,241.057632,-26.588018,12.597,32.25953385,2077.005777,5.4550816,2, R,,,,,
203361171,239.012419,-26.398552,11.924,3.660105358,2061.461157,8.543439008,2, E,,,,,
203371239,244.164095,-26.365497,11.74,10.18112515,2068.798802,10.91355376,2, E,,,,,
203424524,243.655441,-26.18449,10.239,0.985718039,2062.180937,5.526644841,2, E,,,,,
203463506,240.901281,-26.053563,13.022,0.695886474,2061.754127,4.008468079,2, E,,,,,
203466879,246.292214,-26.04229,12.376,5.836759666,2064.190491,9.145475931,2, E,,,,,
203476597,246.491314,-26.010376,9.575,1.440675094,2061.381475,3.585671112,2, E,,,,,
203485624,244.172053,-25.980521,12.354,0.841211423,2061.581281,5.031610979,2, E,,,,,
203488803,251.664532,-25.969828,12.107,31.92480493,2083.262545,12.66578859,2, E,,,,,
203533312,243.955378,-25.818471,12.16,0.175659696,2061.463251,0.75273713,2, E,,,,,
203543668,243.373188,-25.782649,13.684,36.76167195,2062.639175,4.345481855,2, E,,,,,
203610780,252.841183,-25.55142,12.236,29.59349667,2082.591542,8.391791554,2, E,,,,,
203633064,239.225478,-25.473858,12.304,0.709949086,2061.831816,2.121500847,2, E,,,,,
203636784,240.271985,-25.460819,12.874,6.76472403,2066.544027,5.986134464,2, E,,,,,
203637922,245.995411,-25.456892,14.265,2.153565078,2063.216119,6.127329086,2, E,,,,,
203682834,247.590669,-25.301006,15.184,1.438742318,2062.644425,7.875259273,2, E,,,,,
203710387,244.127846,-25.205603,14.268,1.404426712,2061.710984,2.4967626,2, E,,,,,
203728604,252.284885,-25.142035,10.562,36.73222329,2066.858417,15.49930404,2, E,,,,,
203730072,252.278569,-25.136734,12.562,36.14987957,2066.858644,15.13695049,2, E,,,,,
203753577,252.86184,-25.053403,11.106,3.40023976,2062.099849,2.4395954,2, C,,,,,
203764177,245.376274,-25.015313,15.602,7.94959336,2062.754485,5.606449322,2, E,,,,,
203771098,242.573719,-24.990331,11.648,42.36570584,2082.623735,7.5365042,2, C,,,,,
203776696,246.611416,-24.969948,15.037,3.535407764,2063.023425,5.5716111,2, C,,,,,
203823381,247.137042,-24.798591,13.468,27.96442978,2078.624791,2.1080806,2, C,,,,,
203826436,243.451011,-24.787062,12.241,6.429457455,2065.856563,3.0149267,2, C,,,,,
203832163,252.116549,-24.76533,15.285,35.77597757,2078.508429,9.3883086,2, C,,,,,
203867512,253.247321,-24.626258,11.858,28.46884552,2085.546136,7.619684,2, E,,,,,
203868608,244.329112,-24.621849,13.324,4.541770539,2065.30244,5.436914762,2, E,,,,,
203878683,241.934814,-24.5811,10.461,13.75389804,2072.302432,7.249804942,2, E,,,,,
203919499,251.542301,-24.414656,12.118,30.28144141,2086.325084,6.596915467,2, E,,,,,
203929178,252.422716,-24.373808,11.16,1.153874289,2061.735308,3.88759,2, E,,,,,
203936580,252.400454,-24.342665,12.468,1.207479694,2061.36498,2.393630286,2, E,,,,,
203942067,243.824471,-24.319228,12.08,1.639895588,2062.546661,4.1488708,2, E,,,,,
204026146,239.362292,-23.96013,12.85,7.353676164,2066.405394,13.49014614,2, E,,,,,
204043888,252.24381,-23.891419,15.218,1.486256229,2062.683204,3.501723046,2, E,,,,,
204054616,242.212591,-23.850412,10.663,2.329957938,2063.179174,10.22112602,2, E,,,,,
204057095,242.753167,-23.840353,11.583,23.21051976,2080.627364,2.3413659,2, C,,,,,
204073447,243.449882,-23.774089,11.714,3.250526207,2063.522154,2.998518512,2, E,,,,,
204123866,252.849576,-23.571158,15.59,2.511777889,2063.027123,8.868360047,2, E,,,,,
204129699,245.440751,-23.547865,10.607,1.257888656,2061.855482,1.0289441,2, C,,,,,
204193529,239.048803,-23.29675,11.027,5.501968064,2061.424769,4.549664371,2, E,,,,,
204256400,239.580113,-23.050364,13.05,38.10080602,2093.727521,1.759700323,2, U,,,,,
204275121,247.245158,-22.977452,12.979,1.097392091,2061.685007,6.189837947,2, E,,,,,
204312847,250.413702,-22.828453,11.37,24.19357702,2073.33008,7.2328816,2, E,,,,,
204321014,239.472702,-22.795929,12.426,1.896070505,2062.957936,4.579412653,2, E,,,,,
204353555,240.389785,-22.666533,11.973,2.948984235,2063.754062,11.14850509,2, E,,,,,
204407880,238.798385,-22.454353,12.142,34.36801633,2084.712293,7.473375084,2, E,,,,,
204411840,243.488531,-22.439025,9.354,3.992758737,2063.993742,7.941523826,2, E,,,,,
204429688,240.086869,-22.369009,13.461,0.410625433,2061.474208,2.27920868,2, E,,,,,
204451036,246.6698,-22.28494,15.497,1.805776462,2062.888743,8.5475295,2, E,,,,,
204470067,250.236822,-22.209022,14.301,1.84689151,2062.914213,2.388902816,2, E,,,,,
204506777,241.824105,-22.060157,8.752,33.93693976,2090.105814,19.45191347,2, E,,,,,
204531124,240.214325,-21.958933,12.141,3.430178223,2064.465022,2.24674164,2, E,,,,,
204538608,241.011812,-21.927819,8.691,0.457420522,2061.327648,2.427705093,2, E,,,,,
204561424,239.695275,-21.831913,17.021,2.361757581,2062.289277,9.472576037,2, E,,,,,
204561871,239.694057,-21.830061,12.706,2.361716185,2062.290319,9.489493172,2, E,,,,,
204576757,247.157608,-21.767505,13.668,23.27768586,2065.089468,4.6917688,2, E,,,,,
204579587,245.616495,-21.755406,9.785,24.7868061,2084.580132,10.82958,2, E,,,,,
204596569,245.201596,-21.684364,11.81,2.290669253,2061.849988,1.948798537,2, E,,,,,
204643057,243.023949,-21.488695,14.371,1.690718668,2062.711118,3.4845156,2, E,,,,,
204649811,244.820688,-21.460025,11.61,2.645675797,2061.85698,2.7920094,2, C,,,,,
204676499,245.813907,-21.346094,14.659,1.527302393,2061.412105,2.7126014,2, E,,,,,
204676803,245.819965,-21.344848,11.922,1.52729779,2061.414287,2.925819778,2, E,,,,,
204676841,245.820561,-21.344696,11.979,1.527305748,2061.413971,2.989476813,2, E,,,,,
204748201,241.057959,-21.034759,14.631,7.365711004,2063.154178,4.554655787,2, E,,,,,
204750116,238.819727,-21.026837,11.526,23.44213375,2065.843548,5.9771465,2, C,,,,,
204753706,239.062027,-21.011363,11.837,1.018971659,2061.328498,2.44674426,2, E,,,,,
204760247,239.4186,-20.983082,5.954,4.600409673,2061.349578,8.236264517,2, E,,,,,
204822463,239.368281,-20.705904,15.711,0.604290452,2061.648231,2.677768791,2, E,,,,,
204824945,243.334279,-20.694562,11.134,1.283239512,2061.718246,5.370625076,2, E,,,,,
204870619,240.676072,-20.488203,13.223,34.06878692,2073.703866,10.72516934,2, E,,,,,
204873331,249.555003,-20.476304,12.337,1.317861648,2062.455704,2.5202396,2, E,,,,,
204884005,249.331459,-20.428377,11.514,46.40895261,2091.029817,3.8717617,2, C,,,,,
204888276,239.997679,-20.409026,12.542,16.56095796,2067.534772,4.5407417,2, C,,,,,
204890128,244.141811,-20.400533,11.888,12.20753803,2063.384944,3.5216044,2, C,,,,,
204912173,251.775422,-20.29937,9.498,10.47025265,2070.639187,3.475472487,2, E,,,,,
204914585,242.057956,-20.288393,12.492,25.18771121,2078.471207,4.3688537,2, C,,,,,
204942752,242.270489,-20.15666,12.162,2.480595072,2063.559877,5.364897998,2, E,,,,,
205020466,246.289799,-19.789315,13.442,2.920365473,2062.08301,6.971760857,2, E,,,,,
205029914,249.025271,-19.744626,12.183,4.981908761,2061.731129,3.8009303,2, C,,,,,
205030103,239.96044,-19.743708,14.75,11.32829695,2064.917195,7.609235212,2, E,,,,,
205040048,242.168495,-19.695844,14.989,30.38225574,2078.868871,1.7862115,2, C,,,,,
205050711,252.663617,-19.643932,10.588,4.299768334,2061.970869,7.883770111,2, E,,,,,
205064326,251.888433,-19.579313,12.839,8.024755046,2063.663841,4.5516276,2, C,,,,,
205068000,240.650662,-19.561893,12.624,0.686120527,2061.684837,1.694145075,2, E,,,,,
205071984,252.426083,-19.542821,12.005,8.992000056,2067.92642,3.3861906,2, C,,,,,
205074878,248.578627,-19.528759,15.18,9.504805789,2068.358911,2.562765048,2, E,,,,,
205084841,248.39928,-19.479185,15.605,11.31020543,2072.170012,4.4241655,2, C,,,,,
205111664,243.680112,-19.346616,12.129,15.9340943,2073.436708,2.7894439,2, C,,,,,
205117205,242.561406,-19.319273,14.357,5.425365196,2065.690427,3.8041057,2, C,,,,,
205129673,238.668324,-19.257361,13.662,0.955256853,2061.590924,4.681584222,2, E,,,,,
205131464,245.00725,-19.248445,12.322,1.554749976,2062.849987,6.33635566,2, E,,,,,
205145448,248.448634,-19.17779,13.651,16.64278406,2069.24976,3.0251822,2, E,,,,,
205146590,251.258864,-19.172275,11.064,1.34234651,2061.962353,5.399423507,2, E,,,,,
205148699,253.160483,-19.16165,12.389,4.377296611,2063.512723,4.5574857,2, E,,,,,
205152172,245.180008,-19.14414,13.486,0.980518664,2061.598556,1.0530729,2, C,,,,,
205167843,252.59726,-19.064448,11.824,1.633124031,2061.443446,6.571391856,2, E,,,,,
205170307,240.65325,-19.052233,12.283,34.21144631,2078.60891,10.42806071,2, E,,,,,
205195789,245.671453,-18.920342,11.446,3.249990604,2063.101942,4.51563838,2, E,,,,,
205242733,246.879897,-18.675165,13.493,2.416540319,2063.716259,2.2820036,2, C,,,,,
205252523,247.04344,-18.623918,14.793,4.499256494,2064.603315,1.173022,2, C,,,,,
205377483,242.316668,-17.943545,12.624,0.393844858,2061.387363,1.1044772,2, C,,,,,
205450933,245.415091,-17.501583,11.027,34.19638125,2063.004473,7.90734981,2, E,,,,,
205463986,241.527636,-17.417355,10.919,2.324072452,2062.9134,4.0511811,2, E,,,,,
205483258,245.852277,-17.290868,13.724,5.66724838,2063.122155,9.3825081,2, E,,,,,
205485891,244.754511,-17.273461,12.399,15.58543344,2071.370577,7.467375292,2, E,,,,,
205489894,247.474335,-17.247229,12.337,14.65440569,2074.081432,1.945597,2, C,,,,,
205506785,242.07089,-17.134808,8.388,1.75881394,2063.049411,6.383388239,2, E,,,,,
205510143,246.136649,-17.111826,13.858,9.607845591,2068.550448,13.78110357,2, E,,,,,
205546169,242.767096,-16.8649,11.666,24.43583864,2076.718839,4.739659796,2, E,,,,,
205554809,242.285323,-16.802791,10.575,4.094919836,2063.501895,4.108251739,2, E,,,,,
205684800,244.731318,-15.804475,10.975,1.557043278,2062.846963,3.220471819,2, E,,,,,
205686202,246.643039,-15.792386,14.039,13.15733291,2064.139092,4.4550859,2, C,,,,,
205703094,247.33893,-15.646748,12.514,4.058343341,2062.836017,7.706067211,2, E,,,,,
205703649,247.342692,-15.641768,12.486,4.058421328,2062.83691,7.55649302,2, E,,,,,
205728169,248.141253,-15.420795,13.643,1.789475336,2063.06098,6.718711861,2, E,,,,,
205728486,248.143604,-15.41796,18.416,1.789467667,2063.061153,6.725293524,2, E,,,,,
205904628,336.575788,-18.01117,8.22,9.976206273,2146.938651,3.1665437,3, C,,,,,
205919993,336.744613,-17.424451,10.14,10.99995863,2155.560911,2.88634216,3, E,,,,,
205924614,333.751927,-17.250707,13.087,2.849280961,2147.573618,2.0766605,3, C,,,,,
205929144,333.800322,-17.084096,13.129,27.09876588,2167.411721,1.715158433,3, U,,,,,
205932044,334.224389,-16.981323,12.578,32.86064661,2152.690521,5.8425433,3, C,,,,,
205934569,334.842763,-16.892601,10.721,0.542901849,2146.825678,3.193604863,3, E,,,,,
205934874,334.886837,-16.881531,15.5,0.618057844,2146.866369,1.800512279,3, E,,,,,
205937120,338.624203,-16.802564,15.805,30.84231609,2154.692908,4.3694769,3, C,,,,,
205944181,333.924909,-16.563539,12.41,2.475771971,2148.813533,0.94593607,3, C,,,,,
205945953,337.645782,-16.503604,12.983,0.942486901,2147.040594,5.367290456,3, E,,,,,
205947161,340.959693,-16.462458,11.16,17.72178484,2156.199739,1.8849966,3, C,,,,,
205947214,334.61663,-16.460911,16.121,54.1673154,2150.716211,4.0439156,3, E,,,,,
205950854,333.109888,-16.341755,12.105,15.85552395,2157.885013,3.5951866,3, C,,,,,
205957328,339.902444,-16.129775,12.464,14.35437775,2148.582992,3.5918643,3, C,,,,,
205962262,341.29935,-15.971795,12.501,0.849798738,2147.073425,2.634475204,3, E,,,,,
205962305,340.049047,-15.97035,16.531,1.882866904,2146.722683,3.5711441,3, E,,,,,
205962680,340.03385,-15.958765,9.444,1.88279906,2146.723148,4.574315775,3, E,,,,,
205968100,340.141792,-15.789075,10.819,0.513662033,2146.689409,3.128844237,3, E,,,,,
205976958,339.309679,-15.514149,15.557,2.318256841,2147.700235,1.8762182,3, C,,,,,
205978103,337.178152,-15.478713,13.727,0.321445234,2146.495811,2.145344637,3, E,,,,,
205982900,335.816376,-15.33228,10.233,3.360901043,2147.281936,13.00531252,3, E,,,,,
205985357,336.523876,-15.259531,13.593,4.128431068,2148.725285,7.107835483,3, E,,,,,
205988562,336.237727,-15.160381,12.546,0.548294596,2146.733442,3.204695455,3, E,,,,,
205990339,330.971365,-15.106543,16.768,19.44186327,2159.13637,2.3913867,3, E,,,,,
205992585,331.197628,-15.037254,13.835,6.928680812,2148.110784,10.72822464,3, E,,,,,
205996447,339.726635,-14.925673,15.262,0.800320245,2147.092697,1.9799123,3, E,,,,,
205999468,335.40662,-14.83948,12.932,12.26770072,2151.084991,1.9831548,3, C,,,,,
206007892,337.04427,-14.599381,12.023,6.379459798,2149.016706,2.7675528,3, C,,,,,
206008091,335.450723,-14.593286,12.506,12.39889396,2152.668378,3.6602908,3, C,,,,,
206011496,342.031525,-14.494689,10.916,2.369055787,2148.643862,2.2781265,3, C,,,,,
206011691,340.303689,-14.488987,12.316,9.324935564,2147.096933,2.7226433,3, C,,,,,
206019504,338.050037,-14.260552,14.502,2.427466003,2148.742947,2.251649515,3, E,,,,,
206024342,331.277219,-14.121665,13.046,14.63886012,2152.485732,4.5659402,3, C,,,,,
206026136,342.691712,-14.069886,14.101,9.007131478,2151.33754,2.5829159,3, C,,,,,
206026904,333.821819,-14.049808,12.15,7.052262517,2146.923804,2.0245745,3, C,,,,,
206027655,338.942343,-14.027745,13.869,20.7025108,2154.049234,2.6471773,3, C,,,,,
206028176,330.300307,-14.014557,12.244,9.381946132,2155.132011,4.6907312,3, C,,,,,
206029314,343.662597,-13.98313,13.431,7.0259652,2148.068253,5.935853901,3, E,,,,,
206029450,335.882932,-13.979621,15.504,4.230610859,2147.943067,1.8335473,3, C,,,,,
206032309,341.240699,-13.900921,15.782,4.112354774,2149.759756,1.301319,3, C,,,,,
206038285,331.75995,-13.736591,12.854,2.040477076,2148.268118,6.297935196,3, E,,,,,
206038483,338.606184,-13.731702,12.59,3.002635084,2149.059259,3.1258064,3, C,,,,,
206042996,337.513575,-13.610113,16.061,0.354928234,2146.730581,0.98251256,3, C,,,,,
206044803,339.674743,-13.560024,12.975,2.573613342,2147.637371,2.6067972,3, C,,,,,
206045146,332.440659,-13.551612,15.41,0.23326459,2146.499928,1.112776373,3, E,,,,,
206047297,334.393391,-13.494241,12.108,27.30585912,2166.460424,5.486033031,3, E,,,,,
206049101,334.839716,-13.446134,12.756,0.704192164,2146.621208,3.379399156,3, E,,,,,
206049222,334.838672,-13.442699,11.729,0.704101298,2146.625739,3.572181464,3, E,,,,,
206049452,334.52654,-13.437336,13.13,14.45475594,2156.194052,2.4211866,3, C,,,,,
206049764,332.340822,-13.428865,12.445,5.63187397,2146.454911,6.2823395,3, C,,,,,
206050740,329.875002,-13.402795,16.112,0.198394006,2146.634288,0.57645762,3, E,,,,,
206055981,337.858905,-13.264627,13.418,20.65008065,2164.387334,2.1418906,3, C,,,,,
206056433,335.179036,-13.252261,13.251,28.56187299,2165.798508,4.0507531,3, C,,,,,
206060972,329.764747,-13.129705,13.156,29.78947215,2157.184411,4.65121783,3, E,,,,,
206061524,335.057358,-13.114627,14.443,5.879405363,2147.445921,2.5170502,3, C,,,,,
206064046,337.746222,-13.045146,11.336,18.93060289,2153.165819,7.2343185,3, R,,,,,
206066442,331.95442,-12.980406,12.652,1.054305241,2147.359882,1.555100977,3, E,,,,,
206066862,338.861051,-12.969472,10.284,11.0866388,2155.918563,3.786592356,3, E,,,,,
206066909,337.705023,-12.968331,12.369,12.93712229,2149.071906,4.797623385,3, E,,,,,
206067723,343.01693,-12.946488,11.684,1.044722292,2147.378384,4.038397462,3, E,,,,,
206067769,343.016183,-12.945461,9.85,1.044752066,2147.377585,4.014534611,3, E,,,,,
206075677,338.923022,-12.735183,12.309,31.03076002,2154.228751,6.511464767,3, E,,,,,
206081536,329.529204,-12.579876,13.459,0.357341101,2146.615597,2.4894454,3, E,,,,,
206082454,335.308377,-12.5569,12.308,29.64922308,2160.533417,4.645566,3, C,,,,,
206084435,329.919104,-12.505717,14.652,31.59801363,2150.717408,8.710091216,3, E,,,,,
206094715,329.38639,-12.236332,16.745,0.293807923,2146.715366,1.850075535,3, E,,,,,
206096602,334.36418,-12.187498,12.045,6.671865251,2149.685085,1.531863,3, C,,,,,
206100943,330.93791,-12.075549,9.756,1.600923374,2146.957903,1.961795089,3, E,,,,,
206101302,333.426666,-12.066374,12.703,25.45667482,2150.646761,4.6403026,3, C,,,,,
206103150,331.203044,-12.018893,11.762,4.158847487,2149.978662,3.7577742,3, C,,,,,
206109113,331.306316,-11.871022,13.594,0.661866994,2146.478033,1.837301586,3, E,,,,,
206109641,337.320367,-11.858002,12.38,32.8250276,2178.176024,9.433371897,3, E,,,,,
206114294,332.344222,-11.734278,15.737,3.292067412,2147.049173,1.0973741,3, C,,,,,
206114630,330.33053,-11.724275,11.032,7.443408834,2152.395788,1.3650971,3, C,,,,,
206119868,336.151467,-11.580061,15.9,4.655777184,2146.948556,1.8742455,3, C,,,,,
206119924,336.151594,-11.578688,10.31,4.655769156,2146.947794,1.8628143,3, C,,,,,
206125618,332.413612,-11.428742,13.894,6.529903004,2146.666516,2.8696975,3, C,,,,,
206134477,343.350887,-11.197988,12.136,2.118061524,2148.42373,7.1484522,3, E,,,,,
206135075,337.940608,-11.182043,11.888,54.99311626,2149.856665,5.527761,3, E,,,,,
206135267,333.294781,-11.177358,9.225,2.573611834,2147.04475,2.622519,3, E,,,,,
206135682,332.635676,-11.166197,13.213,5.027305859,2150.781661,2.2977326,3, C,,,,,
206139574,332.72188,-11.064776,14.618,0.673043089,2146.731067,1.890589936,3, E,,,,,
206143957,333.188967,-10.951087,11.823,2.12369185,2148.334303,5.8837648,3, E,,,,,
206144956,333.211752,-10.925376,10.396,12.64826719,2153.329278,3.1137474,3, C,,,,,
206146957,329.726059,-10.87507,11.379,5.762650881,2146.862759,1.9889314,3, C,,,,,
206151047,333.71501,-10.769168,13.432,0.358385141,2146.48198,0.58545279,3, C,,,,,
206153219,331.5267,-10.711549,12.051,5.067954676,2151.014763,4.1256871,3, C,,,,,
206154641,342.385694,-10.675551,11.299,2.484073131,2147.13717,2.0215034,3, C,,,,,
206155547,333.606312,-10.652785,14.617,24.42450031,2152.822803,6.679337,3, C,,,,,
206159027,334.019783,-10.567318,12.597,8.052642001,2149.336932,2.58049,3, C,,,,,
206159239,339.135851,-10.56227,12.157,0.924252669,2146.742956,3.792059935,3, E,,,,,
206162305,335.759539,-10.48858,14.807,7.065948883,2149.782137,1.4761172,3, C,,,,,
206163520,335.522897,-10.461393,12.432,0.167048444,2146.47505,0.384504982,3, E,,,,,
206169375,344.016383,-10.332234,12.559,0.367490797,2146.534194,0.72838332,3, C,,,,,
206173295,339.003442,-10.250676,13.003,2.175985575,2147.779564,2.996870079,3, E,,,,,
206181769,338.475795,-10.084946,12.77,13.97799266,2151.444596,3.2703709,3, C,,,,,
206187484,334.671503,-9.975561,11.414,3.651196161,2146.480734,3.663871484,3, E,,,,,
206192335,332.664193,-9.889762,11.87,3.599161771,2146.94632,1.7071644,3, C,,,,,
206192813,341.724437,-9.881619,14.875,6.986308903,2147.386675,1.8774057,3, C,,,,,
206202136,333.017139,-9.72379,12.82,4.884858182,2148.959794,16.90338956,3, E,,,,,
206209135,334.621964,-9.612382,14.407,5.577794823,2149.487419,1.3949076,3, C,,,,,
206212261,332.206786,-9.563429,12.699,31.02010332,2161.998764,12.4896957,3, E,,,,,
206215704,335.094822,-9.509531,15.598,0.623017704,2146.79022,0.55914752,3, C,,,,,
206226010,330.941594,-9.347922,12.96,6.91403795,2150.413379,3.7804508,3, E,,,,,
206241558,338.180152,-9.116605,13.375,18.35293064,2160.264894,6.543450161,3, E,,,,,
206245553,335.025479,-9.056093,11.745,7.495437969,2147.178154,3.5523807,3, C,,,,,
206247743,338.368392,-9.022769,10.581,4.605851985,2147.822807,8.8749618,3, C,,,,,
206259533,333.695327,-8.846035,10.928,0.96706145,2147.07935,6.056554406,3, E,,,,,
206260730,331.253506,-8.827763,11.909,2.059312668,2146.628398,7.198315007,3, E,,,,,
206268154,331.416523,-8.716566,12.537,1.081027875,2146.962975,4.481752551,3, E,,,,,
206268299,339.91935,-8.714505,12.43,19.56542274,2165.000283,4.9945617,3, C,,,,,
206288770,334.266066,-8.413056,12.45,24.75643153,2160.039731,5.918014772,3, E,,,,,
206298289,337.357688,-8.266702,14.688,0.43479199,2146.775632,0.61437649,3, C,,,,,
206311743,335.118513,-8.060535,12.922,4.313006898,2150.726106,7.8379578,3, E,,,,,
206312951,337.08506,-8.041529,14.497,1.533926161,2147.162809,1.0490161,3, C,,,,,
206314138,332.440568,-8.022588,10.842,1.037701203,2146.955096,3.931467204,3, E,,,,,
206315178,337.711088,-8.005777,16.359,0.317695292,2146.74778,0.91306658,3, E,,,,,
206317286,337.617598,-7.972406,13.806,17.5028825,2162.348196,4.2776497,3, C,,,,,
206318379,335.624384,-7.955366,14.854,2.26044613,2147.250297,0.93201714,3, C,,,,,
206348688,338.84485,-7.469853,12.566,7.815512764,2150.447448,5.6299818,3, C,,,,,
206367820,337.924917,-7.154634,12.624,26.0038917,2168.512517,3.2303476,3, C,,,,,
206380678,330.798067,-6.942968,13.575,2.270204029,2147.28159,2.153602158,3, E,,,,,
206412289,332.745565,-6.430131,14.61,1.653456636,2147.134959,2.688855096,3, E,,,,,
206417197,337.133466,-6.347505,13.352,0.442171853,2146.626817,0.95778648,3, C,,,,,
206424389,340.156085,-6.227152,12.687,0.18968247,2146.532812,0.652120003,3, E,,,,,
206432863,337.105587,-6.086677,13.008,11.99173111,2150.82396,6.0206894,3, C,,,,,
206433263,339.002159,-6.080455,12.018,21.1909409,2148.37976,10.76075394,3, E,,,,,
206439513,337.853509,-5.977968,11.437,18.40499641,2159.867031,11.633088,3, C,,,,,
206474395,336.023174,-5.377668,15.855,2.197998052,2146.678429,2.308880885,3, E,,,,,
206477939,340.738287,-5.310775,12.068,1.343009385,2147.534054,2.163292267,3, E,,,,,
206489474,339.829208,-5.089948,13.651,0.758590673,2147.154614,1.913853025,3, E,,,,,
206500801,334.492238,-4.864619,12.187,8.15522614,2152.362737,4.695468538,3, E,,,,,
206532093,335.577903,-4.206278,11.561,2.202240652,2146.586549,6.4064641,3, E,,,,,
206535016,335.240257,-4.139476,11.644,20.4098118,2163.356786,2.5957414,3, C,,,,,
206543223,336.011157,-3.95439,11.487,17.81300689,2155.772078,3.2587976,3, E,,,,,
210363145,55.228426,12.572612,11.896,8.199744811,2237.80642,2.2390869,4, C,,,,,
210365511,60.092362,12.633847,12.439,3.952789682,2234.61823,8.0452857,4, R,,,,,
210370729,58.24309,12.76785,11.483,0.543072493,2231.583734,3.589077444,4, E,,,,,
210375290,59.431116,12.87837,10.957,2.417794056,2233.299743,4.523413006,4, E,,,,,
210386880,56.392957,13.159189,11.031,7.214374688,2235.957558,3.604899975,4, E,,,,,
210386883,56.392314,13.159284,11.245,7.214375394,2235.957557,3.605581941,4, E,,,,,
210389383,62.603675,13.217711,12.752,14.08671466,2236.774142,6.444139268,4, E,,,,,
210391114,56.403759,13.257254,12.456,29.20758062,2239.975124,5.344222958,4, E,,,,,
210400751,57.225306,13.483545,11.892,2.289599808,2232.154755,3.3720887,4, E,,,,,
210401157,59.36628,13.493703,10.418,1.315583457,2231.652313,2.5245713,4, E,,,,,
210402237,55.255905,13.519372,11.801,10.99509286,2237.242846,4.3502028,4, C,,,,,
210403086,54.735004,13.539411,11.11,2.25459146,2232.12309,7.967728863,4, E,,,,,
210403955,59.037487,13.559289,12.388,19.084752,2244.613612,5.6206357,4, C,,,,,
210404228,62.722334,13.565044,13.147,0.560028574,2231.592246,2.895793872,4, E,,,,,
210414957,64.325266,13.804842,12.655,0.969898241,2231.133642,2.3118011,4, C,,,,,
210423938,60.372361,14.000156,12.655,19.86069887,2239.013661,3.3216349,4, C,,,,,
210434247,54.217837,14.213523,12.491,0.453840539,2231.09941,1.409930953,4, E,,,,,
210437941,58.016866,14.287523,12.585,0.350633484,2231.311368,1.68668274,4, E,,,,,
210448987,57.485488,14.5022,13.927,6.102855646,2231.33502,2.2119265,4, C,,,,,
210451200,54.455896,14.544104,12.812,25.85543722,2251.573478,15.39247009,4, E,,,,,
210467408,58.667661,14.84526,11.253,1.404258685,2231.212251,5.0463331,4, E,,,,,
210470747,62.811507,14.905801,13.014,2.214871741,2232.052575,5.993676828,4, E,,,,,
210472483,64.285893,14.936378,13.179,1.142928894,2231.593738,5.7216644,4, E,,,,,
210475773,63.682788,14.996218,12.694,1.367927965,2231.997861,6.882783862,4, E,,,,,
210476794,63.593037,15.01427,13.264,2.600009877,2231.26597,6.492145916,4, E,,,,,
210483889,58.514872,15.137152,13.519,7.196259779,2236.074132,3.590576,4, E,,,,,
210484192,58.514037,15.141721,8.894,7.196425514,2236.073554,3.650259708,4, E,,,,,
210489231,58.179205,15.228549,14.444,0.413937615,2231.109879,1.607821577,4, E,,,,,
210495066,60.309206,15.328076,14.724,3.742261277,2234.219451,1.9180798,4, C,,,,,
210501149,58.344572,15.432021,13.257,20.72894698,2245.241584,16.41310358,4, E,,,,,
210508766,59.901562,15.558886,13.844,2.747306915,2231.312299,1.6709075,4, C,,,,,
210512162,54.622984,15.613875,11.603,2.055053999,2231.385774,5.866784023,4, E,,,,,
210512752,60.373426,15.623278,16.773,5.867662399,2234.146828,2.8338998,4, C,,,,,
210512842,60.374949,15.625037,12.106,5.867617829,2234.148251,2.7622865,4, C,,,,,
210513446,58.018524,15.635284,13.618,1.149003202,2231.718575,2.0235457,4, C,,,,,
210522228,63.960129,15.778664,12.586,10.81945214,2237.356036,17.97371719,4, E,,,,,
210524811,65.055931,15.820149,15.012,7.468898445,2236.161451,1.6441127,4, C,,,,,
210530173,59.414415,15.904571,12.847,18.84370591,2247.46006,4.2428783,4, E,,,,,
210558622,60.792843,16.347447,12.034,19.55914556,2231.225689,6.4410417,4, C,,,,,
210562330,55.843274,16.406121,11.224,21.38147573,2238.04483,2.9605074,4, E,,,,,
210564155,60.463332,16.433319,14.595,4.861644251,2234.591787,1.540007,4, C,,,,,
210568214,59.550145,16.49489,9.446,1.522942462,2231.499706,4.427940678,4, E,,,,,
210574135,56.336162,16.58428,12.459,0.929378684,2231.647392,4.091611584,4, E,,,,,
210576234,53.772568,16.615369,11.603,15.97518872,2238.677123,5.168434486,4, E,,,,,
210577548,55.809274,16.634549,13.138,6.422872347,2231.99178,2.7551102,4, C,,,,,
210581202,60.28298,16.68862,10.441,5.558382026,2232.988138,6.111047523,4, E,,,,,
210593417,54.628381,16.869511,16.224,0.530993473,2231.223524,1.1412749,4, E,,,,,
210598340,56.868728,16.94163,12.537,3.734324699,2233.827691,5.8120449,4, C,,,,,
210605073,65.62329,17.037875,17.887,0.567009378,2231.496325,0.79655315,4, C,,,,,
210609071,54.352813,17.092712,16.08,2.417170078,2231.818564,1.148006516,4, E,,,,,
210609658,55.716836,17.1015,12.587,14.14779159,2241.40315,12.65066,4, C,,,,,
210622523,57.678534,17.283173,17.952,3.614065521,2233.036419,2.574671182,4, E,,,,,
210625740,61.00193,17.328197,16.942,2.387024899,2232.076106,0.81031744,4, C,,,,,
210626797,54.294965,17.342793,12.773,17.8708519,2247.192286,6.212817184,4, E,,,,,
210629082,57.266959,17.37554,11.58,27.32225033,2253.020358,8.2231256,4, C,,,,,
210642322,66.675888,17.563301,18.011,4.339181834,2231.54311,1.437487423,4, E,,,,,
210643811,52.503579,17.584193,10.632,9.528728044,2240.256416,6.1346755,4, C,,,,,
210654881,58.960294,17.736581,12.634,12.16178575,2243.177393,5.948441313,4, E,,,,,
210659688,55.58048,17.800665,16.499,2.357206987,2232.027904,0.83054567,4, C,,,,,
210659779,56.320172,17.802151,16.521,0.117535379,2231.079794,0.25,4, E,,,,,
210663545,55.366855,17.854691,17.732,0.150376327,2231.055872,0.767031875,4, E,,,,,
210664740,67.315107,17.871013,10.803,0.414948167,2231.104518,2.2601895,4, E,,,,,
210666756,58.435825,17.898864,12.735,1.396414284,2231.78651,1.5119851,4, E,,,,,
210667381,58.269165,17.907073,12.674,5.330430715,2233.77906,2.3761482,4, C,,,,,
210668314,53.015922,17.91978,12.934,15.57629165,2235.016009,3.521267772,4, E,,,,,
210675130,58.250498,18.013266,9.437,0.688898848,2231.267509,3.938608984,4, E,,,,,
210696763,52.834602,18.316229,15.468,7.984492816,2234.923151,1.2865097,4, C,,,,,
210707130,59.464394,18.465254,12.099,0.68459385,2231.680502,0.79227757,4, C,,,,,
210718708,51.5528,18.635616,12.801,8.777042787,2237.012787,2.6846994,4, C,,,,,
210731500,66.236225,18.827418,13.691,9.729971504,2239.288143,4.8149783,4, C,,,,,
210734262,66.153862,18.869167,17.086,9.637541597,2239.126661,3.28847794,4, E,,,,,
210734337,59.092207,18.870392,11.683,9.373166015,2234.702605,12.02260614,4, E,,,,,
210740200,62.122627,18.960231,13.301,6.789112224,2231.746861,5.013252461,4, E,,,,,
210742688,58.157342,18.997257,12.818,11.40097382,2239.224308,4.192518396,4, E,,,,,
210744674,65.859019,19.027495,12.894,25.21938678,2232.920658,3.2544466,4, E,,,,,
210749423,55.422451,19.100028,10.806,1.575449848,2232.181757,7.82727727,4, E,,,,,
210750052,55.356307,19.109664,11.403,4.620870345,2233.649829,4.1799443,4, E,,,,,
210750726,54.751598,19.120178,14.594,4.611029212,2233.226398,1.6099292,4, C,,,,,
210754505,64.64493,19.179056,13.185,0.870557912,2231.896826,1.4857107,4, E,,,,,
210754756,63.051759,19.182685,12.404,0.369758151,2231.3145,1.409153109,4, E,,,,,
210766835,58.431793,19.365275,13.542,24.77617958,2249.162396,11.17899301,4, E,,,,,
210769880,62.532946,19.411153,11.036,1.436602286,2231.048369,2.5128811,4, E,,,,,
210775710,54.274245,19.499622,11.827,59.8442541,2231.697446,4.5939264,4, C,,,,,
210777017,59.888519,19.519537,13.968,11.37456811,2237.342385,3.07165,4, C,,,,,
210779706,66.31026,19.561566,12.659,31.47857567,2249.265827,5.8807052,4, E,,,,,
210780851,60.798122,19.578546,12.234,15.77990605,2232.380983,6.143919983,4, E,,,,,
210784039,56.217597,19.627029,12.515,3.512913118,2232.358836,5.021420431,4, E,,,,,
210786627,51.592387,19.665654,12.67,1.718266629,2232.320606,4.8225498,4, E,,,,,
210786891,51.599565,19.669505,11.024,1.717770157,2232.327864,6.183419348,4, E,,,,,
210789323,55.453627,19.706084,13.501,29.12662603,2240.719799,2.5048506,4, E,,,,,
210793570,58.816842,19.771898,13.807,4.548804268,2235.518785,1.8973047,4, C,,,,,
210793743,55.588414,19.774609,13.96,1.135943392,2231.088834,2.299843463,4, E,,,,,
210805120,62.054163,19.944247,12.525,3.012515804,2233.019087,9.678998983,4, E,,,,,
210821360,60.552153,20.194649,15.682,0.733650396,2231.062527,1.508971179,4, E,,,,,
210822691,55.30942,20.214874,11.885,4.037255401,2231.176262,6.34171586,4, E,,,,,
210835735,60.263495,20.413958,11.825,0.429841141,2231.144779,2.562594606,4, E,,,,,
210837460,53.926703,20.440465,12.416,5.403132591,2236.265275,3.358726968,4, E,,,,,
210838726,57.066715,20.459638,13.307,1.096235968,2231.903973,0.8030454,4, C,,,,,
210843708,57.789012,20.53508,12.783,0.704045758,2231.141297,1.6531625,4, E,,,,,
210846736,62.128194,20.579582,11.823,2.600293996,2231.489995,4.922339164,4, E,,,,,
210848071,53.650966,20.599232,11.04,41.68728328,2235.526651,5.8609889,4, C,,,,,
210852232,58.856483,20.660211,13.701,1.934340344,2232.185443,1.6968273,4, C,,,,,
210857328,55.229564,20.736079,12.584,14.15288428,2237.082086,7.9591494,4, C,,,,,
210863062,62.24779,20.824436,14.47,0.644021492,2231.059184,2.137126104,4, E,,,,,
210865148,59.366964,20.85665,12.632,3.240151112,2231.837636,7.932264118,4, E,,,,,
210876158,56.838653,21.021472,11.835,0.463108653,2231.499012,3.041712024,4, E,,,,,
210879084,56.599723,21.066356,12.683,31.53586366,2241.321925,9.406880703,4, E,,,,,
210894022,59.889755,21.298685,12.3,5.350817407,2234.97386,3.0396596,4, C,,,,,
210903662,60.051087,21.447541,12.05,2.410257555,2232.838965,1.9425466,4, C,,,,,
210925707,57.120544,21.79746,9.519,1.686608684,2232.612372,5.207962817,4, E,,,,,
210931967,59.771022,21.895214,15.435,0.346583023,2231.354363,0.41448228,4, C,,,,,
210932768,58.564912,21.908747,15.904,0.151520607,2231.062011,0.251174429,4, E,,,,,
210935498,58.333154,21.951797,11.28,1.18295477,2231.210509,1.753783893,4, E,,,,,
210941737,58.590374,22.053007,16.203,0.577164465,2231.59223,1.366207811,4, E,,,,,
210945342,57.80464,22.110517,12.014,7.171464326,2237.280019,8.605791332,4, E,,,,,
210954046,60.903766,22.249157,12.438,0.95025881,2231.6594,2.4754279,4, E,,,,,
210956385,57.480742,22.284367,14.167,56.62382646,2232.416422,5.5983034,4, C,,,,,
210957318,52.341962,22.299405,13.171,4.098447374,2234.905652,2.3647721,4, C,,,,,
210958990,62.754015,22.325341,12.613,1.702279023,2231.081035,2.713885351,4, E,,,,,
210960936,53.013653,22.356747,11.704,1.431156352,2232.108813,4.141990541,4, E,,,,,
210961385,61.077861,22.363977,16.391,1.408595175,2231.383284,2.215669122,4, E,,,,,
210961508,59.920104,22.365984,13.558,0.349919443,2231.208529,0.91971374,4, C,,,,,
210965800,52.888882,22.43487,12.134,8.747831461,2237.335943,3.3096983,4, C,,,,,
210968143,59.152405,22.472632,13.723,13.72785096,2231.941319,3.3286615,4, C,,,,,
210969614,61.292223,22.496697,11.206,1.377920272,2231.938026,8.433423773,4, E,,,,,
210991175,62.596464,22.833878,9.79,6.854726591,2231.79384,2.331392517,4, E,,,,,
211000135,55.593785,22.976348,12.129,1.81754431,2231.254156,4.984433336,4, E,,,,,
211002562,52.21402,23.015544,12.485,3.347967734,2232.452467,3.548051,4, E,,,,,
211012889,63.746334,23.180025,15.232,0.869555297,2231.5597,1.190321601,4, E,,,,,
211015722,60.50231,23.224128,12.025,2.183808856,2232.475543,3.319457813,4, E,,,,,
211020446,53.229748,23.29612,12.645,0.862057439,2231.165676,3.809557038,4, E,,,,,
211041532,55.051808,23.63421,11.431,17.38409287,2242.388234,5.832506668,4, E,,,,,
211048999,58.796898,23.756807,12.659,5.171389168,2233.584907,1.6024111,4, C,,,,,
211058748,59.132746,23.911778,13.139,3.323004331,2232.242843,1.2813962,4, C,,,,,
211077024,63.218062,24.205112,14.464,1.419812081,2232.425637,0.81462377,4, C,,,,,
211082420,56.872724,24.288344,8.364,1.230519998,2231.148396,3.506908393,4, E,,,,,
211087003,59.331209,24.35921,11.645,25.58016608,2251.110413,6.0273668,4, R,,,,,
211088020,63.639232,24.374765,12.129,0.308032058,2231.116927,0.9225737,4, E,,,,,
211089792,62.670647,24.402043,12.914,3.2588173,2231.431524,2.2060018,4, C,,,,,
211093684,57.426151,24.463004,11.884,7.050456084,2231.718161,2.314373589,4, E,,,,,
211099781,56.054019,24.557393,12.104,7.564205951,2231.472928,6.627850631,4, E,,,,,
211106187,59.079082,24.660879,13.124,14.64221988,2239.277282,1.8840689,4, C,,,,,
211133138,60.43313,25.123289,13.418,7.435180109,2238.171192,1.5026517,4, C,,,,,
211135350,57.855391,25.162928,6.851,10.60734572,2231.598726,4.898328657,4, E,,,,,
211147178,57.944806,25.382047,11.581,2.86556714,2233.719763,7.567451582,4, E,,,,,
211147528,59.647171,25.388589,11.832,2.349586256,2232.406436,2.4136708,4, C,,,,,
211152484,60.069895,25.48,12.136,0.701886523,2231.176768,2.2229492,4, E,,,,,
211154046,58.567069,25.509051,12.55,50.24084078,2232.514683,4.6566244,4, E,,,,,
211155479,58.280908,25.535353,8.907,13.05876637,2231.292193,7.499058223,4, E,,,,,
211155977,58.267834,25.544576,6.19,13.06766662,2231.262772,6.251722889,4, E,,,,,
211160700,57.839803,25.635386,9.314,0.631482179,2231.513125,3.756141509,4, E,,,,,
211160717,57.838422,25.635659,9.437,0.631481192,2231.513354,3.713009895,4, E,,,,,
211182027,59.169576,26.055648,11.284,22.03822782,2250.09543,29.77546743,4, E,,,,,
211305568,133.122327,9.962734,13.849,11.55199617,2336.343155,1.336789,5, C,,,,,
211309989,127.188184,10.051845,13.945,7.538465373,2312.662415,3.752131144,5, E,,,,,
211311380,126.616038,10.080375,9.128,0.102198586,2344.978675,0.058866385,5, R,,,,,
211319617,126.463933,10.246968,12.393,8.865302537,2336.99316,2.7708899,5, C,,,,,
211324599,133.769975,10.34443,14.212,8.770066587,2314.439668,2.209933628,5, E,,,,,
211328600,132.135536,10.419602,12.568,1.044062393,2344.698753,3.2232246,5, E,,,,,
211331236,133.855682,10.469131,13.905,1.291542682,2344.647437,1.1658583,5, C,,,,,
211336288,133.423618,10.564473,14.611,0.221809288,2344.979362,0.25,5, C,,,,,
211339469,128.333487,10.621601,13.764,3.677652237,2308.095457,12.12209507,5, E,,,,,
211342524,128.098694,10.677239,12.406,14.44872007,2316.369056,3.853837772,5, E,,,,,
211345799,126.799804,10.737074,9.679,1.438058839,2308.222111,6.265417537,5, E,,,,,
211351816,127.762836,10.847586,12.409,8.405140137,2342.675255,5.785417,5, C,,,,,
211355342,127.554034,10.910294,12.637,6.894225118,2338.37118,2.5446859,5, C,,,,,
211357309,133.23263,10.944721,13.155,0.463937207,2344.796646,0.91735614,5, C,,,,,
211359660,130.180327,10.982941,11.742,4.736892766,2341.364225,2.5547982,5, C,,,,,
211371463,132.613057,11.182511,12.929,2.831364994,2308.74225,7.001456715,5, E,,,,,
211375488,130.836782,11.24812,17.492,2.083818239,2344.143047,2.5957329,5, E,,,,,
211380136,132.339002,11.324495,15.17,0.876870477,2308.324317,3.553259151,5, E,,,,,
211385544,130.008289,11.412464,15.01,13.70000199,2316.903482,3.918978245,5, E,,,,,
211391664,126.488289,11.511145,12.102,10.13707734,2343.390813,4.9846104,5, C,,,,,
211394147,132.746472,11.551503,14.828,19.50456085,2314.130697,5.86768845,5, E,,,,,
211396167,131.77753,11.58279,14.486,2.224536005,2308.287896,4.980779343,5, E,,,,,
211399359,128.067142,11.630727,14.424,3.114921936,2342.681685,2.3213443,5, C,,,,,
211401787,126.896955,11.667474,9.709,13.77377762,2331.840769,4.3471356,5, C,,,,,
211408138,132.824965,11.765055,12.74,10.33813558,2316.718438,7.529963198,5, E,,,,,
211409299,130.925501,11.782618,11.951,13.91897407,2316.647638,5.574951281,5, E,,,,,
211409713,127.341688,11.788732,12.491,3.099576613,2308.095685,4.043161455,5, E,,,,,
211411112,132.612448,11.808697,13.405,36.45152869,2309.501821,2.761127705,5, E,,,,,
211413463,128.914889,11.843622,17.303,3.25169783,2307.688847,3.228630407,5, E,,,,,
211413752,133.709545,11.848265,13.539,9.326348211,2335.829224,3.119261,5, C,,,,,
211418290,129.302304,11.915721,11.504,5.032168212,2344.029382,8.4250385,5, E,,,,,
211418729,127.882962,11.922265,14.286,11.39036719,2341.497968,4.1859192,5, E,,,,,
211421547,126.59348,11.963637,12.865,1.575469155,2308.716354,5.588692477,5, E,,,,,
211424769,128.852684,12.01165,9.438,5.176351224,2342.55645,1.7138723,5, E,,,,,
211428897,128.857549,12.075844,13.205,1.611173674,2344.716215,0.95971987,5, C,,,,,
211430148,130.16407,12.095387,14.892,15.09065334,2312.277927,4.496387773,5, E,,,,,
211431013,133.057066,12.109347,14.738,3.102260834,2309.693528,6.931653973,5, E,,,,,
211431572,133.35507,12.11826,14.32,1.28574977,2344.730948,7.1368168,5, E,,,,,
211431574,133.355087,12.118264,13.487,1.285750012,2344.728622,7.503512,5, E,,,,,
211432103,133.852475,12.126656,10.249,0.933591657,2344.645087,2.2337641,5, E,,,,,
211432167,132.863806,12.127919,8.55,5.817716589,2308.929664,3.871162342,5, E,,,,,
211432922,132.87197,12.13949,18.17,5.817497024,2308.928129,3.215163906,5, E,,,,,
211432946,132.637296,12.139833,14.398,1.671967757,2308.374972,2.105307774,5, E,,,,,
211439059,131.97353,12.231904,13.075,18.63132735,2332.16518,5.121516,5, C,,,,,
211442297,126.553444,12.281936,13.192,20.27116968,2344.430219,3.8701498,5, C,,,,,
211462458,136.404367,12.589744,11.191,3.601920997,2308.383724,4.914476857,5, E,,,,,
211479262,124.49834,12.839906,17.046,1.483621187,2308.245758,6.123718202,5, E,,,,,
211480475,128.905705,12.857023,14.514,0.582244426,2307.650717,3.031838128,5, E,,,,,
211481740,131.112968,12.875557,14.112,0.300488421,2307.823279,1.308851475,5, E,,,,,
211490542,127.366731,13.002802,12.903,11.18804535,2317.251913,8.813060685,5, E,,,,,
211490999,130.798847,13.009593,13.416,9.844304128,2342.861182,3.6885397,5, C,,,,,
211491383,130.155165,13.014676,11.785,4.144521062,2341.753709,2.5868855,5, C,,,,,
211493634,125.087627,13.048475,10.955,5.06749183,2309.851484,12.73442727,5, E,,,,,
211498244,123.62329,13.114926,11.882,30.09061126,2321.543532,5.461394628,5, E,,,,,
211505107,127.331297,13.210894,10.537,0.714666844,2307.9546,3.720311753,5, E,,,,,
211509553,135.019765,13.273871,15.725,20.35890114,2338.772012,3.5915593,5, C,,,,,
211509975,127.616416,13.27966,15.493,36.22401563,2328.206207,3.531772229,5, E,,,,,
211518347,125.380223,13.397602,12.579,1.871194062,2307.887502,3.254582805,5, E,,,,,
211525389,125.420277,13.49753,11.687,8.267110298,2339.791339,3.2890402,5, C,,,,,
211526186,135.274317,13.509238,12.814,0.455089475,2307.583767,2.040324269,5, E,,,,,
211529065,131.266597,13.549833,13.431,4.399645888,2340.77713,1.7986743,5, C,,,,,
211536223,126.772092,13.649235,12.95,7.454592401,2313.379193,15.01798677,5, E,,,,,
211539054,123.136142,13.688463,10.56,11.03021936,2339.332142,4.5544118,5, C,,,,,
211562654,125.00716,14.019461,12.754,10.79193023,2336.365177,3.4911183,5, C,,,,,
211563123,131.12904,14.026493,12.583,17.328975,2312.385507,8.985579153,5, E,,,,,
211564796,128.938638,14.050391,14.226,12.16992172,2315.484787,7.671034495,5, E,,,,,
211567126,123.507004,14.083767,10.032,7.434597052,2309.246211,10.68707134,5, E,,,,,
211569350,123.252719,14.115202,12.114,1.655820959,2307.700675,4.269101098,5, E,,,,,
211569573,123.365229,14.118116,17.371,0.716732782,2308.171376,1.410387255,5, E,,,,,
211573482,124.288962,14.170935,13.25,7.070653608,2310.652358,3.474711556,5, E,,,,,
211578235,135.061436,14.23756,14.33,11.00975699,2336.992808,1.7649913,5, C,,,,,
211578677,136.794504,14.244347,14.291,0.277139638,2307.582293,1.813030058,5, E,,,,,
211578751,129.399586,14.245322,11.4,0.872987999,2344.917714,3.9765864,5, E,,,,,
211579683,125.21455,14.258666,14.029,9.017782916,2338.65003,3.4521582,5, C,,,,,
211580526,123.091828,14.271074,16.463,1.75811443,2308.617246,2.271428495,5, E,,,,,
211581700,129.488855,14.288277,12.159,1.291032069,2307.832856,4.852091905,5, E,,,,,
211586814,124.679652,14.361439,12.238,14.10539054,2310.696626,14.30336204,5, E,,,,,
211587705,127.709012,14.373949,9.535,1.653867786,2308.851863,8.532207867,5, E,,,,,
211594205,129.140107,14.461936,10.68,16.99763801,2332.493783,2.5805071,5, C,,,,,
211598816,137.113714,14.523592,10.75,19.35367457,2324.663363,1.748801651,5, E,,,,,
211604396,129.405135,14.598632,13.214,0.872774082,2308.266941,4.328832131,5, E,,,,,
211604668,127.248431,14.602467,14.098,0.515984549,2307.732991,2.113089521,5, E,,,,,
211606790,137.144439,14.630882,12.673,18.64181915,2317.075427,5.275849659,5, E,,,,,
211611158,130.259658,14.69032,12.414,52.707294,2326.157667,4.5895608,5, C,,,,,
211613886,135.699628,14.727976,12.729,0.479408522,2307.677768,1.654610633,5, E,,,,,
211617231,135.280786,14.775432,14.142,31.09244218,2332.829691,14.73025392,5, E,,,,,
211619120,130.417679,14.801494,13.059,11.09973788,2309.65652,14.21193657,5, E,,,,,
211619879,129.064969,14.812782,13.298,15.74503493,2333.275484,2.119495,5, C,,,,,
211623903,123.100152,14.870029,15.08,0.807794773,2307.671986,1.607438737,5, E,,,,,
211633000,129.29558,14.999408,14.601,9.237897083,2337.357184,2.5448062,5, C,,,,,
211680698,132.126896,15.655983,13.727,50.92777005,2327.466252,3.8778959,5, C,,,,,
211682544,129.682381,15.680626,11.407,50.81692929,2312.566457,3.0685248,5, C,,,,,
211682657,133.637611,15.681949,8.978,3.141850134,2309.027299,6.430355115,5, E,,,,,
211685045,123.359621,15.713759,14.984,0.768996725,2344.539665,2.0944832,5, E,,,,,
211685048,123.362632,15.713778,14.267,0.769144365,2307.622276,2.351855098,5, E,,,,,
211693443,123.78933,15.827637,9.053,2.173309594,2308.788026,7.112865173,5, E,,,,,
211694226,132.589777,15.838075,14.434,1.917947457,2344.861681,0.60832066,5, C,,,,,
211703878,126.843513,15.966434,16.468,35.59571249,2313.339029,3.708830653,5, E,,,,,
211713099,125.223881,16.090947,13.64,8.562364349,2342.399527,3.244922,5, C,,,,,
211719484,123.48189,16.178066,12.56,0.360893458,2307.715557,1.806442129,5, E,,,,,
211726283,124.525188,16.27195,11.179,1.392720942,2308.588626,5.415361133,5, E,,,,,
211728689,129.180793,16.306949,14.498,8.952567597,2313.562135,4.457143516,5, E,,,,,
211730838,123.907302,16.337286,12.648,1.307071617,2308.698385,7.416570952,5, E,,,,,
211731298,129.041204,16.343693,13.038,1.990384935,2344.168189,1.7776548,5, C,,,,,
211732801,129.469627,16.365739,10.655,2.131731,2308.402416,4.823792431,5, E,,,,,
211733267,130.009413,16.372406,12.15,8.658196814,2337.906379,1.5956929,5, C,,,,,
211736305,129.907501,16.414161,14.5,14.55236156,2333.684884,2.7280922,5, C,,,,,
211736671,123.381875,16.419609,12.16,4.734078431,2340.501057,3.7273022,5, C,,,,,
211743874,129.389699,16.522103,12.486,12.28445673,2339.769938,3.8793057,5, C,,,,,
211744153,130.745693,16.526022,14.861,4.611950482,2311.246102,2.576051205,5, E,,,,,
211754962,124.029474,16.677163,13.938,3.411465605,2342.962341,1.256629,5, C,,,,,
211755530,127.25638,16.684877,15.279,1.749866476,2344.231902,0.8035733,5, C,,,,,
211762841,128.926495,16.789285,14.802,1.564901019,2344.825986,0.5512616,5, C,,,,,
211763214,133.838068,16.79418,12.529,21.19099024,2334.785736,4.2348901,5, C,,,,,
211770390,131.353503,16.895773,12.239,3.790184201,2307.580529,8.130983064,5, E,,,,,
211770578,129.773042,16.898625,12.364,20.21735856,2315.28853,5.38034087,5, E,,,,,
211770696,127.761182,16.900568,12.253,16.27043875,2329.24213,7.2750943,5, C,,,,,
211770795,132.009734,16.901853,14.489,7.729534851,2339.012166,2.829586,5, C,,,,,
211770867,123.022652,16.903006,12.179,27.69309693,2314.870268,7.494456817,5, E,,,,,
211772227,126.409375,16.922539,14.183,17.48777188,2314.582151,1.864354874,5, E,,,,,
211779390,124.361081,17.024356,13.053,3.850404646,2343.183389,1.3986646,5, C,,,,,
211783206,130.145812,17.077936,14.15,7.129111398,2342.006796,2.0646845,5, C,,,,,
211784767,126.013809,17.099015,11.85,3.577432022,2342.972194,5.6499185,5, E,,,,,
211785852,125.993012,17.114086,9.955,3.579232436,2310.760021,7.50214429,5, E,,,,,
211791178,132.142988,17.190686,13.648,9.562528754,2342.598917,3.3170261,5, C,,,,,
211796070,128.311072,17.261563,13.941,1.890067813,2343.637106,1.2791271,5, C,,,,,
211797637,130.73126,17.282842,13.713,1.641077551,2344.527292,1.6712564,5, C,,,,,
211797674,127.413818,17.283503,10.548,1.32312808,2308.07239,3.19457059,5, E,,,,,
211799258,128.246153,17.306547,15.979,19.53420801,2320.146057,1.282227246,5, E,,,,,
211800191,132.884782,17.319834,12.443,1.106188864,2344.253048,1.2882867,5, C,,,,,
211804579,129.067776,17.381661,11.222,1.523352871,2308.202251,4.046399727,5, E,,,,,
211805860,124.966789,17.399931,13.766,2.071002586,2307.651908,3.502850594,5, E,,,,,
211807843,129.029341,17.427219,11.443,3.382073592,2309.613022,6.526661515,5, E,,,,,
211808055,129.034461,17.430082,13.741,3.38208574,2343.432102,5.6489727,5, E,,,,,
211812160,133.064644,17.489027,13.485,1.08502481,2308.032575,2.415955917,5, E,,,,,
211814733,132.667407,17.524891,11.971,14.70902461,2312.891551,3.430394967,5, E,,,,,
211816003,132.62112,17.542445,13.654,14.45073496,2340.763146,3.4269977,5, C,,,,,
211817229,126.972971,17.560143,15.682,2.177143186,2344.702127,0.71385401,5, E,,,,,
211817572,123.096054,17.565154,11.385,2.25926804,2309.282976,1.835642028,5, E,,,,,
211818569,126.93672,17.579397,12.935,5.185658376,2341.674757,2.290631,5, C,,,,,
211820126,123.84852,17.602004,12.181,2.377482127,2308.047778,8.13921841,5, E,,,,,
211822797,130.410365,17.640005,14.568,21.16961266,2332.577414,3.378953,5, C,,,,,
211822953,131.305863,17.642097,16.834,0.77469298,2307.649571,1.437297611,5, E,,,,,
211825356,126.806262,17.676608,12.613,3.261366167,2310.509357,11.28033379,5, E,,,,,
211826814,127.651274,17.697128,14.39,1.534379673,2344.732974,0.46898292,5, C,,,,,
211829014,124.847278,17.729065,16.523,5.115745309,2343.47327,0.36435639,5, C,,,,,
211831378,126.137636,17.76199,16.27,3.489903268,2342.158946,1.6847635,5, E,,,,,
211833449,127.345009,17.790676,18.416,0.267390713,2307.669797,1.473683737,5, E,,,,,
211833616,127.343291,17.793125,16.846,0.267390623,2307.669744,1.389491783,5, E,,,,,
211834065,132.548024,17.799325,11.634,10.54628615,2309.420342,4.578326313,5, E,,,,,
211834405,132.374071,17.804214,13.578,10.54236357,2309.431152,5.895680194,5, E,,,,,
211837343,124.477779,17.8453,14.713,12.07675116,2338.803144,1.6107291,5, C,,,,,
211839430,132.508388,17.874206,10.73,2.612749207,2308.005379,10.10717436,5, E,,,,,
211839462,132.505921,17.874565,10.037,2.61285452,2308.003813,10.10212686,5, E,,,,,
211843564,123.15224,17.930246,16.042,0.45204608,2344.595353,0.62407686,5, C,,,,,
211885185,131.027432,18.511049,12.493,4.397354489,2308.703029,7.572862444,5, E,,,,,
211886472,137.132531,18.528543,11.126,19.63409089,2339.022491,2.4786066,5, C,,,,,
211894612,127.003579,18.646973,12.767,33.03084615,2316.887756,6.009038586,5, E,,,,,
211897691,130.082557,18.692919,14.313,5.75135517,2343.999012,1.9604046,5, C,,,,,
211901114,130.398723,18.743057,16.024,1.649109656,2344.10895,0.27769365,5, C,,,,,
211902535,127.231992,18.763756,10.88,9.811491782,2309.844963,8.731658105,5, E,,,,,
211906650,135.334979,18.825454,12.193,41.42567296,2321.868206,5.2787596,5, C,,,,,
211906940,137.460622,18.829815,16.368,0.175443498,2307.719861,0.53826473,5, E,,,,,
211910237,137.094718,18.879482,14.75,1.109079718,2308.516774,2.413034742,5, E,,,,,
211910968,129.425676,18.890285,16.468,4.542239466,2343.325054,5.5357766,5, E,,,,,
211913977,130.344085,18.933875,12.619,14.67832079,2334.359093,3.6484966,5, C,,,,,
211915147,129.78875,18.951869,9.023,1.810855435,2309.196795,4.117962973,5, E,,,,,
211915571,126.813467,18.958247,14.333,2.117949309,2344.767408,0.47034327,5, C,,,,,
211916756,129.362743,18.976685,15.498,10.13474175,2338.148224,2.6981761,5, C,,,,,
211917204,131.055331,18.983469,14.381,9.48719251,2344.518632,8.8063821,5, E,,,,,
211918985,131.059027,19.009682,16.401,9.466254583,2344.499273,12.404803,5, E,,,,,
211919004,129.777047,19.010023,13.131,11.7242681,2339.534181,5.2636386,5, C,,,,,
211919528,130.989982,19.018157,13.286,9.486656918,2316.058455,15.36448846,5, E,,,,,
211919680,131.016261,19.020241,16.863,9.487928481,2316.046839,13.21217673,5, E,,,,,
211920604,130.962459,19.034057,12.258,9.481760831,2316.067047,15.78676431,5, E,,,,,
211920612,130.9839,19.034175,8.433,19.5992384,2324.365634,8.657239512,5, E,,,,,
211922654,130.946473,19.063355,13.423,9.486334893,2316.070426,10.50698834,5, E,,,,,
211922804,130.946072,19.065586,14.564,9.461156885,2316.171564,10.46730675,5, E,,,,,
211922849,130.936382,19.066274,15.268,9.482323768,2316.059211,12.28565475,5, E,,,,,
211923431,127.937355,19.074641,14.101,29.71507714,2340.55843,4.9951206,5, C,,,,,
211923502,130.9315,19.075862,13.055,9.487212588,2316.04729,11.84301121,5, E,,,,,
211924657,130.026777,19.092879,15.031,2.643707538,2343.376423,1.8516834,5, R,,,,,
211929937,129.178454,19.173812,14.156,3.476644191,2344.178581,2.6015135,5, C,,,,,
211931594,123.236952,19.199377,16.2,0.160047624,2307.629761,0.315812407,5, E,,,,,
211936444,126.499556,19.27155,12.916,2.464713541,2308.104727,3.89469885,5, E,,,,,
211939692,128.401836,19.320249,11.75,22.37854484,2337.525995,9.5727649,5, R,,,,,
211941472,130.448577,19.347497,11.788,5.780317286,2339.530537,3.3519706,5, C,,,,,
211942157,132.713299,19.357271,12.051,1.324394918,2308.521097,7.384650686,5, E,,,,,
211944670,127.906521,19.394282,10.549,1.385751945,2308.333773,1.728986275,5, E,,,,,
211944676,127.906656,19.394321,9.904,1.385749285,2308.333899,1.699452658,5, E,,,,,
211944856,127.905928,19.397023,11.018,1.385753034,2308.333995,1.729895372,5, E,,,,,
211945201,136.573975,19.402252,10.115,19.48580435,2325.832412,4.045361129,5, U,,,,,
211946007,130.664324,19.414446,16.57,1.983063473,2308.139411,1.082322365,5, E,,,,,
211953866,127.093373,19.531204,16.421,0.894465877,2308.008089,2.069981535,5, E,,,,,
211965883,136.157199,19.714585,14.138,10.55506148,2334.607747,1.6022033,5, C,,,,,
211969807,129.636756,19.773829,15.149,1.974080122,2344.891111,1.7880726,5, C,,,,,
211970234,136.087681,19.780273,16.122,1.483096421,2344.490712,0.95535209,5, E,,,,,
211972086,132.707685,19.810135,16.696,3.007834446,2309.88622,2.225969887,5, E,,,,,
211972200,125.272798,19.811842,13.2,6.307811536,2310.930875,11.00024426,5, E,,,,,
211972744,131.358396,19.82047,9.792,15.33169818,2317.389874,26.21795032,5, E,,,,,
211972837,129.977592,19.82192,13.547,1.092890725,2308.226068,4.585426045,5, E,,,,,
211978865,123.897817,19.914861,14.439,0.90778403,2307.5664,2.21971782,5, E,,,,,
211978988,130.497256,19.916606,12.588,36.55662056,2319.703861,6.1939573,5, C,,,,,
211980360,124.715345,19.938347,17.899,2.693360721,2343.775354,3.6625026,5, E,,,,,
211982753,124.750322,19.975999,8.781,2.69482112,2308.732905,6.057068383,5, E,,,,,
211987231,137.382988,20.048245,11.68,17.03471771,2308.814482,2.459498316,5, E,,,,,
211988320,136.088357,20.065472,14.122,63.83604465,2309.724861,5.8848392,5, C,,,,,
211993818,126.204921,20.152995,7.218,8.983433207,2316.040675,5.142955008,5, E,,,,,
211995398,123.656302,20.179146,16.725,32.57457741,2336.858901,5.5382242,5, C,,,,,
211995966,131.20885,20.187913,11.899,0.279261028,2307.768553,1.600586473,5, E,,,,,
211997641,136.902532,20.215121,12.821,1.744578843,2309.250522,5.647260509,5, E,,,,,
211999656,126.493959,20.248791,12.233,0.974182959,2308.497949,3.356165705,5, E,,,,,
212002525,129.925145,20.295851,17.251,5.807783627,2308.799029,2.346527009,5, E,,,,,
212006318,130.501328,20.359306,12.909,14.46419774,2343.247222,6.3641276,5, C,,,,,
212006344,126.476311,20.359569,12.466,2.219801729,2344.339364,1.0468624,5, C,,,,,
212008766,129.282438,20.399373,12.802,14.12571524,2340.377314,4.342099,5, C,,,,,
212009150,126.836469,20.405804,16.403,6.832095107,2339.497898,1.2159338,5, C,,,,,
212009702,136.219647,20.415126,13.173,0.461937551,2307.634557,3.560581735,5, E,,,,,
212010289,132.266057,20.425381,14.72,7.948884879,2311.44288,4.067610514,5, E,,,,,
212011230,136.241018,20.440816,12.375,27.57410944,2332.486326,3.8098693,5, R,,,,,
212012030,124.433385,20.453491,13.078,19.99265922,2321.480375,3.155271375,5, E,,,,,
212012119,132.169895,20.455076,11.753,3.280809945,2341.942585,1.8401796,5, C,,,,,
212012387,133.278976,20.458941,13.972,3.243951689,2310.513685,4.263207081,5, E,,,,,
212018340,128.960399,20.55905,12.393,1.478212353,2308.042636,3.545827453,5, E,,,,,
212019055,127.282907,20.570227,12.7,0.410718196,2307.81727,2.614263356,5, E,,,,,
212020442,137.512473,20.593854,13.974,3.889512309,2310.797537,3.919517118,5, E,,,,,
212024647,127.935241,20.663782,10.279,3.696849632,2309.097988,3.632922387,5, E,,,,,
212037403,128.178664,20.87782,13.231,3.408145978,2307.736617,3.227641084,5, E,,,,,
212066407,129.838516,21.390829,12.176,0.82177263,2344.347383,0.81077764,5, E,,,,,
212069706,133.42602,21.450501,14.41,0.136912656,2344.985396,0.38175973,5, E,,,,,
212069861,134.444189,21.453533,14.102,30.95530811,2314.491703,4.1831168,5, C,,,,,
212070574,126.882934,21.466452,12.104,34.73603231,2341.83753,2.3851459,5, R,,,,,
212072539,134.202214,21.502674,14.874,7.679317385,2342.327933,2.2464679,5, C,,,,,
212082682,133.288485,21.690459,14.611,3.797776517,2309.646372,2.62432415,5, E,,,,,
212083250,132.769917,21.701352,11.967,0.518766968,2307.912651,2.719906489,5, E,,,,,
212083455,132.765511,21.70503,12.262,0.518740267,2307.913853,2.510218305,5, E,,,,,
212085740,127.604274,21.747054,13.688,4.845892666,2308.582587,3.395225842,5, E,,,,,
212088059,132.707863,21.789122,14.757,10.35969118,2339.815406,2.9081576,5, C,,,,,
212088379,126.068946,21.795563,13.403,1.226220598,2344.596759,8.7388099,5, E,,,,,
212092746,127.644804,21.881783,16.161,0.56221986,2344.556977,0.29173508,5, C,,,,,
212096658,126.753739,21.956861,10.21,1.466593443,2309.013324,2.88175868,5, E,,,,,
212099230,128.073571,22.006011,10.513,7.112297244,2344.519784,3.4558735,5, E,,,,,
212110007,133.310979,22.218977,14.245,16.70799991,2311.689554,3.204059312,5, E,,,,,
212110888,127.57877,22.235908,11.441,2.995699968,2344.29852,2.4255745,5, C,,,,,
212122623,129.259611,22.467083,13.927,1.313267845,2308.230892,2.728060375,5, E,,,,,
212130773,125.952752,22.634023,14.467,18.71336065,2337.600281,6.292534,5, C,,,,,
212132195,125.987065,22.663045,11.67,26.196213,2331.391797,3.2226382,5, C,,,,,
212136123,129.211991,22.741123,14.916,2.22603095,2342.878688,1.6576432,5, C,,,,,
212137767,133.625086,22.775413,12.771,15.17494306,2315.252388,11.95194282,5, E,,,,,
212138198,126.023559,22.78329,12.902,3.209114742,2344.673388,0.90029171,5, C,,,,,
212141021,127.92118,22.84167,13.295,2.918043302,2342.117986,1.8323369,5, C,,,,,
212150006,128.169544,23.031999,14.7,0.898440841,2344.710754,1.3848992,5, C,,,,,
212152341,132.754023,23.083958,19.109,6.67552818,2341.697227,3.5428442,5, E,,,,,
212152922,127.648979,23.097202,11.823,4.878731307,2311.187749,2.488706484,5, E,,,,,
212154564,133.641182,23.13289,15.105,6.413696675,2341.250399,1.7838623,5, C,,,,,
212155299,126.61345,23.149671,13.129,0.901712653,2307.611716,2.678006103,5, E,,,,,
212157262,132.523609,23.192601,12.864,7.149620687,2341.925558,2.6447542,5, C,,,,,
212161956,126.372924,23.297377,14.778,7.188836421,2343.636007,2.5694597,5, C,,,,,
212163353,134.212972,23.330465,13.539,5.173553155,2308.752716,4.166678203,5, E,,,,,
212164470,129.813631,23.357481,12.704,7.808171914,2343.098187,3.3925577,5, C,,,,,
212171851,133.332827,23.531766,14.143,5.488549107,2311.482991,14.87456051,5, E,,,,,
212173112,129.375529,23.561565,9.91,10.1747909,2314.126743,18.92195453,5, E,,,,,
212270970,207.7914886,-18.4617271,13.352,0.716483232,2385.142181,1.821345653,6, E,,,,,
212280209,204.3646698,-18.1439629,15.218,2.082007686,2385.119668,2.114518173,6, E,,,,,
212280240,204.3710938,-18.142601,12.899,0.770486904,2385.047861,1.240586763,6, E,,,,,
212290847,202.7800751,-17.8113251,12.316,4.197279752,2385.13248,7.493972884,6, E,,,,,
212295183,205.0869751,-17.6766987,16.353,5.534600808,2384.918108,2.286427959,6, E,,,,,
212297394,207.2062225,-17.6099052,14.138,5.2135523,2389.482589,2.2984022,6, C,,,,,
212300977,203.7581024,-17.5035496,11.738,4.465625355,2387.529549,3.5021666,6, C,,,,,
212302722,200.4611206,-17.4494343,12.55,0.783789918,2385.122819,3.577134602,6, E,,,,,
212303338,202.9588318,-17.4307041,9.957,0.595528876,2385.398915,0.7818638,6, C,,,,,
212306901,201.6565094,-17.3236675,16.758,2.979495136,2386.682816,3.076824516,6, E,,,,,
212310740,203.7690277,-17.2112198,10.592,3.599771787,2385.582313,2.8562601,6, E,,,,,
212311834,199.9766388,-17.1811447,14.679,17.78022353,2400.420865,3.1305482,6, E,,,,,
212315941,203.087265,-17.0611916,14.406,12.93616215,2393.552618,2.192171363,6, E,,,,,
212321305,204.6419983,-16.9100971,13.861,34.14131543,2395.929561,8.8724773,6, C,,,,,
212323325,201.9284668,-16.8545971,14.685,0.664386565,2385.224417,2.123617004,6, E,,,,,
212327309,203.743988,-16.7408752,14.529,6.717199897,2391.180783,4.016407104,6, E,,,,,
212331504,206.9006805,-16.6263542,13.909,28.54598136,2402.813417,5.265896562,6, E,,,,,
212331641,206.9007721,-16.622673,14.571,28.54908466,2402.818466,6.061853607,6, E,,,,,
212332380,207.31604,-16.6030827,14.566,34.64027448,2415.195614,14.47169527,6, E,,,,,
212334671,208.2570648,-16.5401688,14.547,15.45910434,2397.297255,6.245887852,6, E,,,,,
212339438,202.9721222,-16.4113293,12.959,2.70439952,2386.553884,4.517958035,6, E,,,,,
212349118,201.6591339,-16.1541328,12.621,2.549282799,2385.14609,7.1936858,6, E,,,,,
212349750,203.0780334,-16.1379509,12.767,1.434330304,2385.337316,5.7585774,6, E,,,,,
212351026,201.6868744,-16.1051502,14.541,2.547980674,2385.169466,8.604495721,6, E,,,,,
212351048,201.6690826,-16.1045837,10.039,2.548684118,2385.160991,8.862759523,6, E,,,,,
212351335,201.7249603,-16.0968399,17.659,2.547661752,2385.178359,5.0584528,6, E,,,,,
212351405,201.6629333,-16.0950012,13.995,2.548505997,2385.160771,8.588275333,6, E,,,,,
212351542,201.6810913,-16.0912857,13.359,2.549159015,2385.151665,8.387370755,6, E,,,,,
212351868,204.9970245,-16.0828781,10.223,2.500326838,2385.060314,5.690204037,6, E,,,,,
212357477,202.0166321,-15.9378204,10.215,6.326692015,2388.228812,1.9657603,6, C,,,,,
212358105,203.164093,-15.9217768,15.985,0.762337738,2385.574836,4.926906567,6, E,,,,,
212362957,200.7798309,-15.7994556,13.937,12.51720964,2384.902191,5.101528523,6, E,,,,,
212364002,200.5700226,-15.7732859,14.914,5.695768796,2385.85919,4.4993886,6, E,,,,,
212370052,201.5347595,-15.6265984,12.994,3.887337392,2386.203393,7.058937129,6, E,,,,,
212383778,204.4930115,-15.2905455,13.329,1.653535881,2386.042422,7.264394994,6, E,,,,,
212384646,210.6826935,-15.2691212,13.402,1.734608136,2386.382748,7.70063622,6, E,,,,,
212394689,203.6212921,-15.0363588,12.206,6.679461873,2390.417923,2.7975775,6, C,,,,,
212397056,211.1820068,-14.9809999,12.012,38.74233835,2390.375278,10.70211945,6, E,,,,,
212398486,204.1421204,-14.9476032,15.147,21.75155892,2388.336217,2.7290706,6, C,,,,,
212406350,203.4889526,-14.7687368,13.923,0.833812585,2385.469397,1.408725128,6, E,,,,,
212409377,202.0475006,-14.7005777,13.037,1.115570287,2385.442877,3.20782466,6, E,,,,,
212409856,204.228302,-14.6899958,13.446,0.531681427,2384.99579,2.677524939,6, E,,,,,
212421319,203.4463196,-14.4334145,16.407,5.523366696,2388.632756,8.9461056,6, E,,,,,
212421673,201.6525574,-14.4257812,13.172,28.06642554,2410.164999,25.966506,6, E,,,,,
212424510,211.3352203,-14.3620539,15.632,17.12670455,2394.21695,3.0880451,6, C,,,,,
212426112,205.0839996,-14.3251743,13.15,0.765084756,2385.147805,1.951704274,6, E,,,,,
212428509,203.6284943,-14.2716208,12.483,2.667408152,2386.842771,3.025189533,6, E,,,,,
212432524,209.5184021,-14.184535,14.55,2.472126738,2386.502601,8.782446283,6, E,,,,,
212432685,204.2987976,-14.1805878,13.132,0.531667431,2384.997597,1.926402,6, C,,,,,
212435047,202.130722,-14.1262922,12.389,1.115521985,2385.443957,2.2690474,6, C,,,,,
212440430,204.0355988,-14.0092173,13.267,19.99126941,2395.159799,4.6732629,6, C,,,,,
212442408,198.3507385,-13.9657059,11.778,0.454883249,2384.937378,2.72655527,6, E,,,,,
212443457,209.4090271,-13.942667,13.116,24.4755632,2400.663564,8.4016236,6, E,,,,,
212443973,205.0088959,-13.9320383,14.951,0.779175616,2385.530441,0.25591494,6, C,,,,,
212451091,211.4713287,-13.7793894,14.244,12.66796917,2393.364982,3.6214225,6, C,,,,,
212453473,199.4444275,-13.7275925,13.957,2.756088706,2387.086511,3.921903616,6, E,,,,,
212454161,198.9567108,-13.7125988,15.225,21.72447752,2388.454142,10.42689158,6, E,,,,,
212454422,198.5531464,-13.7068777,16.899,3.269674865,2387.222994,1.0011029,6, C,,,,,
212454563,209.4750671,-13.7038202,16.195,3.07165823,2387.018494,9.675672106,6, E,,,,,
212456583,201.9474487,-13.6591949,13.429,2.877429953,2385.235775,4.581379147,6, E,,,,,
212460519,203.5465393,-13.5769281,12.445,7.387111446,2390.793743,2.6094054,6, C,,,,,
212468149,203.8510895,-13.4157181,14.814,0.229457627,2385.007573,1.569577143,6, E,,,,,
212469831,202.0687714,-13.3795891,13.556,5.075783501,2385.294551,2.466075256,6, E,,,,,
212470904,205.8204651,-13.3571358,13.024,0.642937703,2384.912985,0.66829918,6, C,,,,,
212473154,201.9200439,-13.3102903,8.98,1.817103518,2385.173451,3.2807155,6, E,,,,,
212480208,205.3634949,-13.1608963,10.892,10.0967628,2391.775304,4.3178519,6, C,,,,,
212481328,198.4724731,-13.1375875,13.09,3.418082475,2386.306036,3.004092332,6, E,,,,,
212488008,197.7342834,-12.9925127,10.633,11.33494958,2387.534199,2.240427792,6, E,,,,,
212496592,201.6391754,-12.8065681,12.966,2.85852016,2386.558897,2.2834328,6, C,,,,,
212497267,201.9305573,-12.7923107,12.282,3.745038775,2386.512448,4.545884216,6, E,,,,,
212499716,199.5965271,-12.7403412,13.748,0.437376437,2385.252413,0.988770297,6, E,,,,,
212499835,207.4186249,-12.7381372,16.271,6.884039078,2388.017077,7.5326514,6, E,,,,,
212504385,199.5715179,-12.6406565,13.842,0.826892474,2385.245932,3.146006937,6, E,,,,,
212504617,198.2160034,-12.6359091,13.389,39.26193332,2407.626248,7.0477084,6, E,,,,,
212508560,206.7673645,-12.5520906,15.793,0.730441803,2385.004276,0.976755584,6, E,,,,,
212512986,205.6811829,-12.4572029,12.797,1.49968034,2385.803456,6.310121048,6, E,,,,,
212521166,207.3495331,-12.2844906,11.59,13.86395308,2386.874271,3.1861809,6, C,,,,,
212525174,205.9107513,-12.201292,13.65,3.447917488,2385.386286,1.4955024,6, C,,,,,
212530118,202.8983154,-12.0950937,13.559,12.83243584,2397.143511,2.7569988,6, C,,,,,
212532636,205.7254181,-12.0385857,14.046,0.314880538,2384.878169,0.46455777,6, C,,,,,
212534729,205.7329559,-11.9942513,13.066,13.4860166,2390.521658,2.7921762,6, C,,,,,
212535959,207.9181671,-11.9691439,13.803,17.73307509,2399.777418,7.406057697,6, E,,,,,
212536771,207.4607697,-11.9521894,13.736,1.392110863,2386.188125,3.824493111,6, E,,,,,
212537106,205.2024384,-11.9453955,12.982,4.63093299,2385.112561,6.829990231,6, E,,,,,
212537690,208.3094177,-11.9333744,16.567,0.151429762,2384.876343,0.339896051,6, E,,,,,
212540985,204.384903,-11.8678474,13.574,1.096402669,2385.254432,5.305894562,6, E,,,,,
212541386,203.8680725,-11.859354,14.231,3.630291754,2386.701543,2.465442807,6, E,,,,,
212543933,206.6523285,-11.8049431,14.01,7.808259072,2390.491256,2.9732584,6, C,,,,,
212545451,205.503006,-11.7709036,15.672,1.133787601,2385.377848,4.218563525,6, E,,,,,
212545602,205.5869446,-11.7673521,16.209,1.756651433,2384.923352,5.771593648,6, E,,,,,
212554013,207.0783844,-11.5889788,14.733,3.588163859,2387.337924,2.3367262,6, C,,,,,
212555594,206.5822754,-11.5562534,12.482,4.164447373,2387.431522,1.1275723,6, C,,,,,
212558644,208.5870361,-11.4901218,16.153,0.509799821,2385.248239,0.609935638,6, E,,,,,
212559866,203.0456085,-11.4628267,11.864,19.70206541,2385.603577,9.628326268,6, E,,,,,
212562715,202.167923,-11.3993301,13.046,13.52415966,2387.47018,2.3122248,6, C,,,,,
212568066,203.7505341,-11.2848234,13.667,7.116232018,2388.453828,10.46283545,6, E,,,,,
212570977,205.9013977,-11.2235699,13.928,8.85317764,2390.893509,4.2719199,6, C,,,,,
212572439,204.4400787,-11.1925735,12.835,2.581477207,2384.865799,1.9123291,6, C,,,,,
212572452,204.4417572,-11.1922235,14.769,2.581487181,2384.865459,1.8518156,6, C,,,,,
212575828,205.1596985,-11.1170921,15.508,2.06029681,2384.851195,1.3127297,6, C,,,,,
212576383,197.8225403,-11.1059008,9.066,2.992931759,2386.429188,8.173383306,6, E,,,,,
212577658,208.7533569,-11.0798206,11.541,14.06767256,2388.32568,2.7250495,6, C,,,,,
212579164,198.0747681,-11.0476551,13.632,18.15569281,2387.397939,3.4384759,6, E,,,,,
212580081,204.4493256,-11.0277748,18.233,1.491872171,2385.157884,2.1911631,6, E,,,,,
212580872,205.2370605,-11.0092964,13.047,14.78719871,2391.259284,4.3106281,6, C,,,,,
212585579,204.8157654,-10.9069767,12.629,3.022452046,2385.533192,1.8909084,6, E,,,,,
212586030,205.8581543,-10.8969221,11.689,7.784852948,2387.884319,1.5340078,6, C,,,,,
212586717,208.8167267,-10.8830538,13.875,4.295498579,2386.45599,3.534993816,6, E,,,,,
212587672,205.4447021,-10.8624315,12.188,23.22625721,2404.041921,4.0871377,6, C,,,,,
212588757,204.7851105,-10.8400221,14.892,6.751474127,2385.905254,3.008636038,6, E,,,,,
212601505,202.6416626,-10.5553885,14.486,0.724463851,2384.864552,1.243136315,6, E,,,,,
212606118,205.9619293,-10.4519815,17.972,12.24433186,2385.204635,2.856113386,6, E,,,,,
212610849,204.4080505,-10.3443298,14.449,28.46656329,2384.873174,2.481776308,6, E,,,,,
212613128,202.5466003,-10.2929077,13.861,0.379602352,2384.892963,1.721836294,6, E,,,,,
212615080,210.0053558,-10.2485962,13.642,7.375665018,2390.393741,3.518292408,6, E,,,,,
212616320,204.0628967,-10.2196007,14.373,12.34800566,2389.552758,4.6680831,6, C,,,,,
212617879,204.4068451,-10.1838961,12.316,2.210803696,2385.143565,4.636737321,6, E,,,,,
212619142,211.3551331,-10.1562243,11.662,0.446138212,2384.948712,2.153926231,6, E,,,,,
212622766,209.8196564,-10.0721722,13.291,6.023999824,2385.848832,1.4822729,6, C,,,,,
212627712,199.4322662,-9.9585161,13.265,19.91473132,2397.385007,3.5769918,6, E,,,,,
212628098,200.2905579,-9.9491682,13.259,4.352488101,2385.994904,1.8020195,6, E,,,,,
212633681,202.5174103,-9.8221302,14.347,4.419435585,2385.944824,5.944145388,6, E,,,,,
212634172,202.390686,-9.810173,14.831,2.851394207,2387.453098,0.96375327,6, C,,,,,
212639319,199.5781403,-9.6918573,12.471,13.84365699,2389.436998,2.1896494,6, C,,,,,
212644491,198.0600281,-9.5715218,13.469,2.992357426,2386.437951,6.1151734,6, E,,,,,
212645173,205.5838165,-9.5562344,13.558,3.489322958,2385.964708,3.983445687,6, E,,,,,
212645891,210.2730255,-9.5401115,12.641,0.328151684,2385.041514,1.0689954,6, C,,,,,
212648083,199.3987579,-9.4890032,13.17,20.58898907,2396.769954,3.4848443,6, C,,,,,
212651213,208.9311066,-9.4183102,10.796,2.538228388,2385.344359,4.765124909,6, E,,,,,
212651234,208.9281769,-9.4177828,11.139,2.53822912,2385.34434,4.765046303,6, E,,,,,
212652663,198.6311493,-9.3849573,14.819,1.669744302,2385.998806,2.684788801,6, E,,,,,
212656205,198.151474,-9.3036737,14.214,36.39785562,2389.485127,6.014307987,6, E,,,,,
212658818,198.2428436,-9.2409163,12.07,2.320940606,2386.76127,3.416781,6, E,,,,,
212661144,209.2333374,-9.1876268,13.595,2.458901666,2385.906121,1.07481,6, C,,,,,
212664590,206.1804047,-9.1061926,13.588,14.6964723,2391.559217,4.817095327,6, E,,,,,
212666524,206.1085815,-9.0613279,14.293,0.670560582,2385.341978,3.440597123,6, E,,,,,
212672300,204.6089325,-8.9271498,12.846,39.72618424,2410.000338,9.080514,6, C,,,,,
212676084,203.3822632,-8.8357601,16.421,1.950959658,2386.559893,2.573068474,6, E,,,,,
212677089,203.3368073,-8.8118324,13.765,19.45464254,2400.82131,5.2836552,6, C,,,,,
212678026,210.2858429,-8.789506,13.328,10.35162754,2392.297943,8.631906378,6, E,,,,,
212679181,201.7371826,-8.7630129,12.011,1.054701604,2385.601042,0.3811765,6, C,,,,,
212679798,202.4856262,-8.7496386,14.846,1.834735825,2385.719984,2.04039353,6, E,,,,,
212686205,204.4376526,-8.597065,12.256,5.675826839,2388.447588,1.6248119,6, C,,,,,
212688722,206.2936401,-8.535964,14.494,5.733729901,2385.119481,7.2978508,6, C,,,,,
212688920,203.0135651,-8.5314798,13.886,62.83513584,2387.23351,3.2775995,6, E,,,,,
212689874,199.8315125,-8.5094805,12.33,15.85301495,2392.047008,4.5636906,6, C,,,,,
212690867,203.3142853,-8.4845095,14.936,25.86198754,2396.598578,3.2249828,6, C,,,,,
212691422,200.4563446,-8.4717207,11.923,48.32051856,2394.884677,10.222614,6, C,,,,,
212691727,200.1194,-8.4645262,12.657,12.86254006,2386.520594,5.005270537,6, E,,,,,
212697709,201.6551971,-8.3175602,12.193,3.951622305,2385.287065,1.9275455,6, C,,,,,
212697951,208.0329895,-8.3117952,12.582,1.912387528,2385.349867,2.866431728,6, E,,,,,
212701118,205.2849731,-8.2317762,12.691,2.433994056,2385.304379,3.644654324,6, E,,,,,
212702889,203.4161377,-8.1860685,14.558,0.31554442,2384.843352,1.624820871,6, E,,,,,
212703473,201.2365417,-8.1717386,10.729,6.789445385,2389.722548,2.6885777,6, C,,,,,
212705192,202.6054382,-8.1302624,11.728,2.267496648,2386.635611,2.8740937,6, E,,,,,
212705508,199.8425751,-8.123271,14.415,0.603772392,2385.234144,1.7832056,6, E,,,,,
212707624,199.7224274,-8.0714436,13.179,3.605592781,2386.375434,6.684548217,6, E,,,,,
212708296,202.8439331,-8.0538263,15.906,0.401622889,2384.975967,2.376448122,6, E,,,,,
212708783,209.2257996,-8.0419912,10.386,2.253797156,2386.837905,4.409461189,6, E,,,,,
212712870,207.7308807,-7.9432859,15.304,0.247138954,2384.85473,1.594023846,6, E,,,,,
212725385,200.6521301,-7.625495,17.993,1.887030742,2385.145102,7.441402415,6, E,,,,,
212727054,201.3376617,-7.5841322,8.675,15.49979642,2389.069658,6.593279839,6, E,,,,,
212727070,201.3392944,-7.583777,9.444,15.49979616,2389.06966,6.592672769,6, E,,,,,
212730483,200.5834808,-7.4964008,13.142,3.491351913,2386.725119,1.1249636,6, C,,,,,
212735333,202.3936615,-7.374002,11.977,8.358212862,2385.181063,3.3487406,6, C,,,,,
212737443,204.2216949,-7.3181438,14.461,13.61230027,2388.325719,3.9374417,6, R,,,,,
212747879,200.0263672,-7.0384612,15.717,0.705798559,2384.975703,3.863037903,6, E,,,,,
212749730,209.3047943,-6.987155,19.621,0.10418989,2384.925279,0.25,6, E,,,,,
212751916,202.2364349,-6.9274869,13.89,15.72698914,2388.893129,4.441324059,6, E,,,,,
212756297,207.6558685,-6.8040042,13.009,1.337113065,2385.110191,1.8153885,6, C,,,,,
212757004,206.1313477,-6.785131,12.095,4.459508227,2388.864997,3.418284736,6, E,,,,,
212757039,206.1326141,-6.7842789,14.375,4.459490936,2388.86491,3.424169365,6, E,,,,,
212757601,208.1546478,-6.769382,16.825,1.017943282,2385.015669,1.8171313,6, C,,,,,
212764197,204.6933746,-6.5813122,12.911,0.45623904,2385.08114,2.736961937,6, E,,,,,
212766965,198.9269867,-6.502347,17.592,0.263831957,2385.018168,1.475695734,6, E,,,,,
212768333,198.843811,-6.4648862,11.022,17.04370863,2388.607986,3.0729492,6, C,,,,,
212770429,207.6061096,-6.4033718,11.153,20.22717952,2395.44391,9.0962564,6, E,,,,,
212772113,203.2220154,-6.356853,13.747,8.94881394,2390.825596,1.2913582,6, C,,,,,
212772313,202.4740753,-6.3508821,10.471,37.32769744,2393.377121,6.8614889,6, R,,,,,
212772327,202.6331177,-6.3505712,9.998,26.41260373,2385.693521,10.6146994,6, E,,,,,
212773272,207.3820343,-6.3240991,14.965,4.681610511,2384.986108,2.3372204,6, E,,,,,
212773309,207.3849182,-6.322741,11.391,4.681576757,2384.98638,2.3597191,6, E,,,,,
212775692,203.7077179,-6.2518692,11.416,0.641189911,2385.267086,3.078692817,6, E,,,,,
212779596,208.9017029,-6.1361432,11.93,7.374404285,2389.930037,2.3972522,6, C,,,,,
212786391,202.3804932,-5.9410982,14.301,10.55701811,2391.122841,7.4634834,6, R,,,,,
212786474,203.8257599,-5.93888,14.472,9.27139594,2391.634256,3.803150014,6, E,,,,,
212788116,204.4452667,-5.8926129,13.823,9.253154952,2391.825948,4.111841394,6, E,,,,,
212796787,208.3559113,-5.6412768,18.932,0.147534809,2384.846737,0.25,6, E,,,,,
212797028,207.8180237,-5.6346002,13.097,29.98200587,2397.466969,6.0294916,6, C,,,,,
212799836,204.420517,-5.5494952,16.831,0.561089471,2385.148975,1.775372015,6, E,,,,,
212801667,207.9933014,-5.491075,11.911,23.27462404,2399.150892,5.2857002,6, E,,,,,
212803289,208.7737427,-5.4424658,11.014,18.24882764,2400.826093,11.459812,6, C,,,,,
212805198,201.9368744,-5.3832078,14.422,3.228736907,2385.773566,2.227568113,6, E,,,,,
212812349,202.8077698,-5.15488,13.712,8.167648886,2388.860977,4.891742307,6, E,,,,,
212822491,206.0809937,-4.8274899,11.078,14.32031408,2393.601421,6.581795095,6, E,,,,,
212828909,202.2516022,-4.6102281,12.244,2.849791785,2385.562474,1.2909836,6, C,,,,,
212841253,201.7926941,-4.1723828,10.498,0.75418287,2385.412238,3.871539595,6, E,,,,,
212844216,202.3027191,-4.0572472,13.429,12.63700954,2396.427727,3.3369417,6, C,,,,,
213123443,286.1781616,-30.6561871,11.951,0.546160295,2468.94927,2.2384692,7, E,,,,,
213196496,287.6510925,-30.3421288,12.007,1.435621386,2468.895556,5.989563549,7, E,,,,,
213220822,287.3821106,-30.2410183,16.297,6.485280663,2469.677106,4.1823043,7, C,,,,,
213233520,286.8558044,-30.189045,11.744,0.705035674,2468.829747,4.45661133,7, E,,,,,
213251400,286.8411865,-30.1177845,9.952,0.705049339,2468.826698,4.0975282,7, E,,,,,
213338208,290.0162659,-29.7904778,13.322,2.497394389,2469.003814,10.16004463,7, E,,,,,
213354839,287.4465942,-29.7275734,11.593,2.343132758,2469.351838,5.533024066,7, E,,,,,
213370752,287.4438171,-29.6690903,14.153,1.072609616,2468.681443,4.095288702,7, E,,,,,
213391329,290.8881226,-29.5927219,16.248,24.42385108,2469.537858,4.9970945,7, E,,,,,
213408445,289.9014282,-29.5301266,13.539,2.496485163,2469.00435,5.3460655,7, C,,,,,
213450915,290.8927917,-29.3787594,11.169,52.54833514,2487.845431,11.281312,7, C,,,,,
213462890,289.0980835,-29.3366566,15.248,5.846296315,2473.73237,2.129172395,7, E,,,,,
213498963,290.1098022,-29.21101,14.098,5.36123692,2473.184566,7.1201082,7, E,,,,,
213518704,285.7275085,-29.1427116,9.665,1.162072245,2468.742315,8.686412489,7, E,,,,,
213523208,287.4967041,-29.1275787,12.65,2.311978997,2470.491627,10.22496865,7, E,,,,,
213546283,289.3768616,-29.0492058,12.031,9.769981781,2469.358257,2.8807902,7, C,,,,,
213563657,290.6872864,-28.990984,14.316,3.413326383,2471.304992,3.6591158,7, E,,,,,
213599585,286.7063904,-28.8720264,11.83,3.144611927,2471.073579,6.5469301,7, E,,,,,
213601365,290.3264771,-28.8662739,10.444,37.39497804,2502.959514,14.67829315,7, E,,,,,
213631028,289.5778809,-28.7690067,13.531,3.936124942,2469.533975,2.898002056,7, E,,,,,
213655804,288.9170227,-28.6892014,10.265,9.920495132,2472.677927,3.593859946,7, E,,,,,
213664903,286.5382996,-28.6593914,13.141,3.265513378,2469.602764,14.56612793,7, E,,,,,
213689594,289.3680115,-28.5803146,12.175,22.98139385,2489.49139,12.43916611,7, E,,,,,
213703832,289.8767395,-28.5355854,13.87,0.515560931,2468.667931,1.8219889,7, C,,,,,
213715787,293.8331909,-28.4978333,13.355,0.96201565,2468.942571,0.82856658,7, C,,,,,
213748480,282.020813,-28.3963242,12.034,3.129193913,2471.186603,3.2897799,7, C,,,,,
213809117,293.0131226,-28.2124462,8.248,0.719907472,2468.689083,5.326118904,7, E,,,,,
213817056,283.6466064,-28.1887608,12.964,13.61308081,2478.943115,2.5978497,7, C,,,,,
213840781,290.5611267,-28.1179199,13.727,12.36215903,2477.667756,2.9689778,7, E,,,,,
213843283,282.0885925,-28.110405,11.921,11.22165868,2469.301879,6.261536435,7, E,,,,,
213919434,283.5618286,-27.8859386,11.893,6.798348049,2474.752928,2.9746091,7, C,,,,,
213919915,293.0785828,-27.8845882,9.261,1.489009774,2469.447267,1.6096513,7, C,,,,,
213920015,293.0787048,-27.8842812,10.021,1.48896016,2469.448643,1.5643599,7, C,,,,,
213936662,290.197113,-27.8353901,14.325,1.29995252,2469.000244,3.528513454,7, E,,,,,
213951550,286.8515625,-27.7921791,14.971,0.558511723,2468.73593,1.483227123,7, E,,,,,
214078428,282.2043152,-27.4383602,14.335,1.885858672,2468.768458,7.275896363,7, E,,,,,
214082960,290.9075012,-27.4259624,10.615,19.59761372,2481.667187,0.9031755,7, C,,,,,
214107707,290.4382935,-27.3583775,10.679,14.60645811,2480.758585,14.61846283,7, E,,,,,
214115407,290.4642944,-27.3372688,12.51,1.109899094,2468.780499,4.099115329,7, E,,,,,
214173069,283.0317688,-27.1805458,12.928,8.777663781,2470.903378,2.4741635,7, C,,,,,
214189767,285.0127869,-27.1352367,15.416,0.52066109,2468.600246,0.97956814,7, C,,,,,
214229494,282.1661987,-27.0292702,13.597,1.934972692,2470.138395,10.05456455,7, E,,,,,
214234110,288.3771667,-27.0169353,11.624,4.637775482,2470.880492,1.1581795,7, C,,,,,
214254518,285.4757385,-26.9627743,11.874,5.060287206,2471.20708,2.6698155,7, C,,,,,
214254956,285.479248,-26.9615192,14.986,5.06039043,2471.204993,2.3210477,7, C,,,,,
214343851,288.9038391,-26.7299538,11.437,2.765300734,2468.592376,5.829832746,7, E,,,,,
214417858,281.0507812,-26.5428085,11.863,13.88731003,2473.185286,10.47788405,7, E,,,,,
214439239,289.2985229,-26.4893227,15.467,0.642591503,2468.895027,2.996529139,7, E,,,,,
214501969,293.7644348,-26.3350029,14.768,0.981224339,2469.218766,1.1028787,7, C,,,,,
214512594,288.6398621,-26.3090744,15.909,1.876828687,2470.186407,4.191212861,7, E,,,,,
214522613,288.5023804,-26.2844887,13.622,10.98977274,2473.343369,1.4304307,7, C,,,,,
214539533,289.2045898,-26.2426949,14.351,0.173408258,2468.538897,0.378335908,7, E,,,,,
214539781,287.9277344,-26.2420712,14.633,0.437327307,2468.492391,0.57238105,7, C,,,,,
214576668,281.6218262,-26.1517944,14.185,0.395863062,2468.778946,1.5367484,7, E,,,,,
214600459,281.8402405,-26.0934753,14.388,1.80686836,2469.07243,3.292527129,7, E,,,,,
214608706,289.5787354,-26.0731297,14.981,7.349074948,2468.495872,1.823572217,7, E,,,,,
214611894,281.4406433,-26.0652046,11.872,21.56834129,2471.286639,4.1465928,7, E,,,,,
214629283,281.3469849,-26.0232201,9.006,1.236399152,2468.9336,2.177387,7, E,,,,,
214648242,281.644165,-25.977129,16.042,1.562626218,2468.955058,8.090063897,7, E,,,,,
214652580,290.2932739,-25.9666157,14.307,8.91358641,2469.86889,4.259416434,7, E,,,,,
214669044,287.7585754,-25.9262791,12.398,11.79366382,2475.487186,8.573720498,7, E,,,,,
214675496,287.7368469,-25.9109898,8.707,11.79017199,2475.501355,9.995772011,7, E,,,,,
214676535,287.7332764,-25.9084244,17.164,11.7889612,2475.50506,8.77508686,7, E,,,,,
214685721,281.6893311,-25.8859196,12.811,1.620109216,2469.091629,2.851994558,7, E,,,,,
214702893,285.8110352,-25.8450089,11.874,1.418025635,2469.497013,6.783003042,7, E,,,,,
214703698,281.0547791,-25.8430119,14.084,1.055085122,2468.988151,3.657119,7, E,,,,,
214729274,287.7612915,-25.781332,13.715,25.3796712,2487.389078,3.101968008,7, E,,,,,
214741009,281.1157532,-25.7537327,14.012,7.267442843,2468.595361,2.6632194,7, C,,,,,
214753294,282.3947144,-25.7248116,14.266,0.863435402,2468.904942,3.905416895,7, E,,,,,
214785795,281.5025635,-25.6485596,13.249,8.232236895,2472.4758,4.5982176,7, E,,,,,
214787262,289.1483154,-25.6449642,12.533,8.239476116,2469.051035,1.5774745,7, C,,,,,
214787595,288.1073608,-25.6442566,16.514,11.78117666,2471.135003,1.3832893,7, C,,,,,
214799621,282.8321838,-25.6158981,12.828,0.467182716,2468.847772,1.3883519,7, C,,,,,
214834031,281.4624939,-25.5361843,12.809,1.352358905,2469.553436,2.564939492,7, E,,,,,
214860030,290.0504761,-25.4762611,16.598,27.05075043,2488.64181,5.596241107,7, E,,,,,
214888033,280.8765259,-25.4110432,13.89,7.458618267,2473.878658,2.0813461,7, C,,,,,
214896061,282.2536011,-25.3927174,13.545,0.195866516,2468.642132,0.78904936,7, C,,,,,
214899679,280.8282471,-25.3843918,13.277,1.093685276,2468.903674,3.6977813,7, C,,,,,
214953320,281.1097717,-25.2627926,12.912,0.736155912,2469.061048,2.2368503,7, E,,,,,
214954235,281.1117249,-25.2606945,12.912,0.736729381,2469.033738,2.913906,7, E,,,,,
214984368,280.8808899,-25.1934776,13.255,0.263393043,2468.58625,1.3922296,7, C,,,,,
215020856,286.0513916,-25.1130695,9.551,2.220396003,2470.291153,6.724787935,7, E,,,,,
215030652,281.7657471,-25.0913963,13.557,0.660965638,2468.937402,2.6758798,7, E,,,,,
215033167,282.7368774,-25.0857773,14.074,0.324149808,2468.783206,1.3845589,7, C,,,,,
215037076,289.6309509,-25.0773087,15.881,38.93025658,2472.942218,5.064305893,7, E,,,,,
215064500,294.4845886,-25.0169277,9.841,2.989559954,2469.778816,12.891075,7, E,,,,,
215069921,280.8438416,-25.0047264,13.722,0.990282895,2468.977749,3.5126914,7, E,,,,,
215078215,281.2367249,-24.9864902,14.014,0.422360588,2468.598585,2.152274211,7, E,,,,,
215090200,280.8378601,-24.960043,11.846,2.48328236,2469.397914,4.0013363,7, E,,,,,
215101303,289.4114685,-24.9358578,14.891,15.20727513,2472.631212,3.6686796,7, C,,,,,
215169384,286.0897827,-24.7883453,12.69,40.63758397,2508.596201,8.285973534,7, E,,,,,
215171927,295.0364685,-24.7828369,12.692,4.135257476,2468.872621,1.6667791,7, C,,,,,
215174656,282.2532654,-24.7770271,10.283,2.861815254,2469.093387,9.3496166,7, E,,,,,
215204996,287.0728149,-24.7117577,13.882,1.984556918,2470.116105,7.391603119,7, E,,,,,
215207652,289.464325,-24.706068,9.858,2.406992274,2468.645816,6.008541779,7, E,,,,,
215234145,296.2214966,-24.649271,13.114,1.253914049,2469.58994,2.058988,7, C,,,,,
215256426,284.5126038,-24.6014767,16.595,6.677333334,2473.251865,2.0479298,7, C,,,,,
215279174,287.7530823,-24.5533047,12.334,7.483114038,2470.297263,3.327203,7, E,,,,,
215307988,280.6557312,-24.4919415,11.558,25.76867761,2489.406858,18.82272396,7, E,,,,,
215343128,280.3930969,-24.4182053,11.92,2.503254977,2470.410781,8.839320756,7, E,,,,,
215343379,282.1755371,-24.4177036,13.508,0.451887267,2468.650378,2.3792632,7, E,,,,,
215353525,294.0773621,-24.3963909,14.765,0.908501104,2468.671601,1.958949454,7, E,,,,,
215358983,294.4802246,-24.384943,13.786,6.421915317,2470.430781,6.184854314,7, E,,,,,
215364084,281.5128784,-24.374176,13.535,2.743041976,2469.969597,5.2842276,7, C,,,,,
215365782,293.6811523,-24.3706703,11.578,1.498730921,2469.424377,5.960839727,7, E,,,,,
215367799,293.6893921,-24.3664169,12.708,1.498710699,2469.423268,4.6081635,7, E,,,,,
215379348,295.9696655,-24.3421726,12.403,1.211777881,2468.700043,4.181954128,7, E,,,,,
215389654,283.5496216,-24.3208008,13.229,23.51371588,2476.929235,9.051943697,7, E,,,,,
215398457,284.5306702,-24.3022785,12.856,12.02535895,2473.724093,1.7499981,7, C,,,,,
215418466,281.2531128,-24.2604465,13.703,0.676549841,2468.890888,2.788553276,7, E,,,,,
215466624,282.6083374,-24.1595268,12.636,2.268377283,2469.765085,2.2633709,7, E,,,,,
215474548,288.8956299,-24.1430073,15.95,0.604258988,2469.031014,2.3531551,7, E,,,,,
215475414,285.3886414,-24.1411552,9.237,16.55968052,2481.70053,3.619183053,7, E,,,,,
215475853,285.3980408,-24.1401539,10.784,16.55963311,2481.701418,3.877364914,7, E,,,,,
215502661,282.1928101,-24.0842247,12.032,21.5339552,2473.198811,4.2884551,7, C,,,,,
215553038,289.4198914,-23.9813137,13.917,4.068422545,2470.639088,12.28393983,7, E,,,,,
215626177,289.434021,-23.8475742,12.964,2.076595333,2470.121487,3.207690196,7, E,,,,,
215645072,285.8606873,-23.8110409,13.065,8.181090341,2472.083885,4.784245591,7, E,,,,,
215669570,284.7796631,-23.7639923,11.777,22.09898719,2487.712893,5.406656344,7, E,,,,,
215714765,293.9234619,-23.6784687,14.386,6.689020367,2474.524333,2.2996717,7, E,,,,,
215716837,290.1205444,-23.6746407,15.076,8.683034825,2469.689169,6.576706176,7, E,,,,,
215739094,289.1921692,-23.6324654,11.787,3.631930021,2470.986612,7.2255419,7, E,,,,,
215746168,286.9045715,-23.619051,12.127,6.506576908,2469.541816,14.8762022,7, E,,,,,
215786841,289.9620972,-23.5425358,11.926,0.700256482,2468.76265,5.068101301,7, E,,,,,
215807414,295.342926,-23.5041027,12.469,1.504843071,2468.60218,7.724819347,7, E,,,,,
215816368,295.9132996,-23.4870014,15.628,10.14668877,2471.55246,5.092933,7, C,,,,,
215822519,287.7417297,-23.4754047,13.077,0.872129052,2468.933336,2.8503277,7, E,,,,,
215822538,287.7224121,-23.4753819,10.603,0.872216552,2468.926071,2.976259713,7, E,,,,,
215826635,287.7271118,-23.4674511,13.606,2.615811642,2469.854273,10.89186211,7, E,,,,,
215843342,283.7018738,-23.4362049,10.715,1.76191009,2469.901496,8.343678539,7, E,,,,,
215845163,288.8604736,-23.4328232,12.167,3.48799952,2471.585546,4.749105138,7, E,,,,,
215847965,283.7120056,-23.4277458,15.56,1.762039621,2469.896831,5.8019323,7, E,,,,,
215854473,290.7043457,-23.4154873,13.261,3.036082436,2469.21594,10.48133377,7, E,,,,,
215854715,293.2016296,-23.4150181,12.611,11.12461681,2477.076704,3.4528556,7, C,,,,,
215885413,287.0310059,-23.3581562,12.814,0.537604934,2468.920852,4.191987291,7, E,,,,,
215930676,280.2941895,-23.2745152,14.872,3.357702652,2470.090433,12.65154201,7, E,,,,,
215938010,291.4016418,-23.2608452,12.093,1.151275583,2469.586231,1.2114693,7, E,,,,,
215947143,285.1907654,-23.2440052,13.837,0.528736809,2468.701288,2.844038402,7, E,,,,,
215969174,291.4786987,-23.2027931,14.3,4.17525309,2468.936644,3.337142,7, C,,,,,
216008129,293.56073,-23.1310349,11.966,22.76892088,2486.798889,3.8433481,7, C,,,,,
216017588,282.0618286,-23.1135883,12.504,1.79065238,2469.860408,7.138472378,7, E,,,,,
216018037,282.0640869,-23.1127815,12.504,1.790646853,2469.859002,7.201328302,7, E,,,,,
216050437,293.6160583,-23.052948,12.326,14.9607229,2475.219334,4.1057805,7, C,,,,,
216075815,288.0423584,-23.0063152,11.743,1.997897099,2468.747507,8.050431253,7, E,,,,,
216111905,281.34375,-22.9400959,13.171,3.01984152,2471.481936,3.4481281,7, C,,,,,
216114172,295.1509094,-22.936018,12.603,13.12490975,2470.214373,3.9975438,7, C,,,,,
216116973,285.6399841,-22.9308624,12.092,4.138814629,2468.804116,3.626388285,7, E,,,,,
216166748,291.9219971,-22.8406754,11.884,19.6798633,2470.359214,4.8466553,7, C,,,,,
216231580,295.1570129,-22.7216892,14.771,3.905283546,2469.52081,3.3302601,7, C,,,,,
216254956,279.9012451,-22.6787434,10.797,1.863129121,2470.118183,7.746008367,7, E,,,,,
216257613,287.8514709,-22.6737118,13.006,3.885298629,2468.948126,5.712277399,7, E,,,,,
216306336,283.4724426,-22.5849972,13.572,5.149378845,2469.565878,17.01263214,7, E,,,,,
216313062,291.1587219,-22.5728207,7.698,5.193808091,2472.101225,6.398891421,7, E,,,,,
216334329,288.0766602,-22.5343876,12.896,28.07547204,2483.768469,3.9092572,7, E,,,,,
216387101,284.0131836,-22.4396248,12.897,9.762484276,2470.006601,3.9970728,7, C,,,,,
216405287,283.2642822,-22.4070339,12.997,3.405169687,2471.250892,2.0384101,7, C,,,,,
216414930,289.4007568,-22.3899269,13.737,3.619171535,2469.416492,4.3647624,7, C,,,,,
216439618,283.5330811,-22.3451157,13.974,1.862161612,2469.09185,3.3324482,7, E,,,,,
216442060,291.0415344,-22.3408909,12.796,5.202654031,2468.883942,3.099770315,7, E,,,,,
216442180,283.4000549,-22.3406696,12.107,1.567099911,2469.529454,2.524556797,7, E,,,,,
216465617,281.7811584,-22.2985954,13.577,15.21262312,2479.676344,5.204236792,7, E,,,,,
216468514,284.9853821,-22.2934017,12.749,3.313935166,2471.524929,3.1880685,7, C,,,,,
216473899,281.7991638,-22.2837772,13.15,0.722219128,2468.538325,5.413905453,7, E,,,,,
216494238,291.5953369,-22.2476616,12.302,19.89473407,2474.583336,8.1556072,7, C,,,,,
216529648,284.6643066,-22.1843891,14.147,0.599096827,2468.595022,2.828691781,7, E,,,,,
216552798,283.055542,-22.1429672,14.189,0.620326325,2468.954851,2.768187339,7, E,,,,,
216562832,291.4645691,-22.1251469,15.818,0.663300793,2468.62369,2.3251912,7, E,,,,,
216579956,288.3367615,-22.0945969,15.188,0.705832343,2468.804218,1.7403597,7, E,,,,,
216593670,280.9319458,-22.069952,11.892,2.323835239,2469.019357,10.44827923,7, E,,,,,
216684660,291.4762878,-21.9086456,12.294,3.960656262,2468.897167,5.8388827,7, E,,,,,
216712967,282.9269409,-21.8583851,9.422,9.73390495,2471.783406,5.886486377,7, E,,,,,
216716926,286.4262085,-21.8512726,16.107,1.424268915,2468.679311,2.2722967,7, E,,,,,
216747137,283.0750122,-21.7974072,13.869,0.161074888,2468.562977,0.777392003,7, E,,,,,
216814711,282.9380188,-21.6765862,11.8,4.496300318,2470.712181,2.894951975,7, E,,,,,
216892056,291.6731873,-21.5390549,12.503,2.78563927,2470.051578,0.71244798,7, C,,,,,
216915207,291.1835632,-21.4975376,15.892,0.547476602,2468.780664,0.57208492,7, E,,,,,
216931564,290.2722778,-21.4689999,13.964,0.94023062,2469.316871,4.273571569,7, E,,,,,
216997973,284.1510925,-21.3518734,12.426,1.932119241,2470.245203,7.014829202,7, E,,,,,
217084873,283.2955017,-21.1985817,14.434,8.600988319,2473.640445,3.9473164,7, C,,,,,
217149884,290.6599426,-21.0838795,14.216,16.69235731,2482.063025,5.6251511,7, C,,,,,
217192839,288.0269165,-21.0076427,12.601,16.02356101,2471.311391,4.2703185,7, C,,,,,
217221649,286.7857666,-20.9566555,12.22,3.642238397,2471.473224,3.8262665,7, R,,,,,
217231249,288.2290344,-20.9394398,13.838,4.833246591,2471.968489,4.8021758,7, E,,,,,
217274918,283.9905396,-20.8620548,14.034,25.62088225,2476.495447,6.3644685,7, E,,,,,
217284183,287.5440063,-20.8456993,13.313,2.465144426,2469.552626,7.014447763,7, E,,,,,
217393088,289.4391174,-20.6543751,15.293,1.319474135,2469.432582,3.1628594,7, C,,,,,
217402696,285.5830383,-20.6374187,13.541,0.987875847,2468.615952,4.229109272,7, E,,,,,
217671466,290.8101196,-20.1663456,13.095,1.915321403,2469.174472,3.5374755,7, C,,,,,
217678776,282.2107544,-20.1535435,8.286,29.51513561,2486.112341,9.0372539,7, E,,,,,
217684883,286.076355,-20.1425991,8.668,26.46633861,2481.294012,9.335405837,7, E,,,,,
217783102,289.3077698,-19.9698372,10.76,6.992660029,2473.327377,3.74222909,7, E,,,,,
217787883,282.4043884,-19.9615402,12.728,1.593382893,2469.336343,4.922460761,7, E,,,,,
217855533,290.0518188,-19.8431206,10.043,21.60350253,2487.369501,5.0295436,7, C,,,,,
217880501,283.2830505,-19.799118,13.782,27.19780666,2486.070562,6.875113,7, C,,,,,
217941732,290.2702637,-19.6908073,12.283,2.494779982,2470.191469,1.5498639,7, C,,,,,
217977895,287.4125671,-19.6269379,12.745,21.69608161,2481.373774,4.981696,7, C,,,,,
217988332,292.6990967,-19.6084785,11.129,3.245260515,2468.802725,9.2603415,7, E,,,,,
218006248,284.009613,-19.5766201,12.005,2.456500549,2470.332428,4.0198341,7, E,,,,,
218070138,282.2529602,-19.4638023,11.977,15.10189974,2470.301773,8.173014547,7, E,,,,,
218091118,282.0797119,-19.4268875,13.522,1.564366456,2469.246342,3.5456827,7, E,,,,,
218128870,290.3027344,-19.3598022,12.452,0.504197806,2468.831394,3.720137932,7, E,,,,,
218131080,289.2023926,-19.3559074,12.7,3.143023757,2468.806639,4.626881,7, C,,,,,
218170789,282.777832,-19.284481,12.89,3.041637481,2470.403253,3.8044335,7, C,,,,,
218195416,283.6595764,-19.2398777,11.933,0.495148931,2468.941453,1.5675858,7, C,,,,,
218210199,288.2145996,-19.2131672,13.848,1.985783692,2468.581598,2.463515193,7, E,,,,,
218212249,288.8859253,-19.2096157,13.115,1.986487353,2470.135862,6.305288935,7, E,,,,,
218304292,288.2244263,-19.0444965,12.511,8.426026918,2473.793742,1.0434998,7, C,,,,,
218352063,283.936554,-18.9581108,14.601,3.320168711,2471.218367,9.87736058,7, E,,,,,
218429184,291.859314,-18.8185291,12.562,2.055909691,2469.619979,5.978107377,7, E,,,,,
218447594,286.3486938,-18.7852345,12.041,2.405956489,2468.96963,10.84583603,7, E,,,,,
218532187,282.2037659,-18.6321716,7.289,4.790054362,2468.572021,7.286404211,7, E,,,,,
218542513,293.3946228,-18.613472,8.59,0.481395559,2468.789233,2.374047977,7, E,,,,,
218589724,286.7114563,-18.5264549,11.965,45.42679038,2473.687857,10.046409,7, E,,,,,
218632133,284.6291199,-18.4476566,11.335,0.500914701,2468.701582,2.112980335,7, E,,,,,
218668602,282.008728,-18.3793049,12.411,1.866020335,2469.08917,1.865187,7, C,,,,,
218681147,286.3930054,-18.3555527,14.327,10.49291366,2471.465327,7.536952074,7, E,,,,,
218695436,290.3330688,-18.3289032,11.935,1.549229653,2468.649602,4.513315432,7, E,,,,,
218709665,281.8493347,-18.3020649,13.112,1.936341563,2470.303963,2.2328424,7, E,,,,,
218711655,285.4771729,-18.2983646,11.334,1.157352037,2469.599267,1.6422065,7, E,,,,,
218712024,287.9755859,-18.2976475,12.033,0.618784827,2468.892805,2.075922078,7, E,,,,,
218715272,282.0024719,-18.2914467,10.89,2.940070463,2470.33288,6.717152204,7, E,,,,,
218715601,282.0070496,-18.2908287,11.007,2.940541495,2470.334293,6.280571472,7, E,,,,,
218754715,283.7880249,-18.2169189,12.446,9.240908251,2472.979697,15.85019559,7, E,,,,,
218803648,283.7840881,-18.1237907,12.464,14.05469295,2472.52103,19.59562893,7, E,,,,,
218818199,282.9372559,-18.0961494,13.044,1.001696708,2469.258993,3.262131795,7, E,,,,,
218864897,282.5899963,-18.0064735,12.783,8.866964841,2474.885057,7.66661,7, E,,,,,
218904890,283.3610535,-17.9327126,12.2,0.186927136,2468.559079,0.25,7, E,,,,,
218916923,289.0665283,-17.9106884,11.47,28.38244613,2492.817045,4.9681933,7, C,,,,,
218973982,288.9107971,-17.7975464,18.055,4.884813018,2470.53684,3.607859136,7, E,,,,,
218976209,292.6269226,-17.7928658,12.428,0.773646879,2468.564551,5.6623708,7, E,,,,,
218981848,285.4088745,-17.7810574,12.468,0.997584275,2469.308221,4.455898471,7, E,,,,,
219069169,285.0545654,-17.5932884,9.592,14.13049237,2482.423298,3.596941933,7, E,,,,,
219079334,288.4527893,-17.5707703,12.781,1.857627471,2468.972243,4.372208374,7, E,,,,,
219111248,288.7947693,-17.5013885,14.766,4.359949783,2468.696519,1.8894747,7, C,,,,,
219114906,286.3116455,-17.4934444,13.349,1.810684624,2469.612632,1.0147968,7, C,,,,,
219140208,292.5355225,-17.4380016,12.38,0.460933622,2468.744949,2.2017579,7, E,,,,,
219156161,287.6197205,-17.4030533,10.912,1.236598975,2469.340419,5.099124646,7, E,,,,,
219217635,284.7526245,-17.2658691,12.725,0.618191275,2468.853512,3.105380392,7, E,,,,,
219245679,288.5466614,-17.2025776,17.196,16.07827081,2481.789011,3.16209443,7, E,,,,,
219256848,285.678833,-17.1772804,13.068,20.94734213,2471.840324,3.9431749,7, C,,,,,
219340893,287.8317871,-16.9832649,12.192,11.11803951,2472.877801,3.290055999,7, E,,,,,
219388192,289.3918152,-16.8716106,12.336,5.292602041,2470.988728,3.2817606,7, C,,,,,
219394517,288.8527222,-16.8562241,11.273,3.263550604,2469.732531,3.6817922,7, E,,,,,
219420915,287.5108643,-16.7934952,12.847,0.515050446,2468.542818,1.757836,7, E,,,,,
219496444,288.7912903,-16.6074219,14.648,0.643490839,2468.732715,2.260452911,7, E,,,,,
219511354,288.8972168,-16.5699406,12.812,0.811029149,2468.832877,3.024760403,7, E,,,,,
219515616,289.1722107,-16.5590706,15.123,2.217147945,2470.195099,3.014422518,7, E,,,,,
219535682,287.8740234,-16.5076981,18.125,2.626022502,2471.075319,3.6240942,7, E,,,,,
219555176,287.127594,-16.4570694,11.931,0.939720949,2468.713842,3.479159,7, E,,,,,
219610822,288.6687012,-16.309557,13.411,29.54900605,2470.886014,9.494104044,7, E,,,,,
219730554,288.7433167,-15.9792948,16.263,0.878094807,2468.914916,3.474162487,7, E,,,,,
219731054,288.756897,-15.9779301,9.775,0.878074537,2468.914687,3.30905458,7, E,,,,,
219731547,288.7564087,-15.9765244,9.126,0.878102297,2468.915455,3.607534972,7, E,,,,,
219747794,289.4262695,-15.9295111,17.713,34.37241531,2474.179381,3.992741,7, C,,,,,
229228348,289.52734,-16.34309,17.6,3.137588468,2468.921155,1.6415198,7, C,,,,,
220168663,16.2943516,-1.265393,15.551,3.225706539,2561.50469,1.0508378,8, C,,,,,
220170303,12.7737408,-1.195891,12.114,9.691885224,2563.654848,2.9538272,8, C,,,,,
220170815,17.7995262,-1.171407,13.462,0.758284708,2560.989611,3.993103439,8, E,,,,,
220173169,14.0072289,-1.0645421,12.56,5.450105469,2562.793939,4.33060996,8, E,,,,,
220173278,18.2449627,-1.060686,10.75,8.033980098,2563.541355,5.3155565,8, C,,,,,
220173300,18.2431183,-1.060095,14.429,8.038232515,2563.520442,4.9695824,8, C,,,,,
220179606,14.6964464,-0.803592,12.634,23.33954784,2569.507678,4.509849194,8, E,,,,,
220180311,19.5118141,-0.776839,12.676,0.184445064,2560.729612,0.63581058,8, E,,,,,
220186645,17.3825226,-0.51762,12.961,7.055277839,2563.511397,4.144922,8, C,,,,,
220187552,19.9754562,-0.48349,12.836,17.0977937,2566.306055,2.4428746,8, C,,,,,
220192485,19.130703,-0.290045,11.758,50.69308668,2576.223159,4.4824574,8, C,,,,,
220194953,14.5153856,-0.194048,12.856,6.923606827,2561.648049,1.5875487,8, C,,,,,
220194974,14.5178213,-0.193155,12.975,6.924473478,2561.643877,1.4287583,8, C,,,,,
220196587,13.8072147,-0.131667,10.922,11.39184099,2563.348798,4.721463526,8, E,,,,,
220198551,19.6267853,-0.056498,12.869,0.798816751,2561.239356,0.75018582,8, E,,,,,
220204885,19.8290176,0.168825,13.478,1.443170865,2562.021849,2.428289294,8, E,,,,,
220204960,12.1360397,0.171821,12.665,13.26566684,2568.871184,3.413290127,8, E,,,,,
220207765,21.0077972,0.274438,12.17,7.119210509,2563.432225,1.622563,8, C,,,,,
220209578,19.462019,0.341995,14.376,8.904623145,2561.765708,3.0084127,8, E,,,,,
220211923,15.2174873,0.425996,12.25,26.6638553,2580.424641,5.6833958,8, C,,,,,
220216730,11.2563133,0.593257,12.826,18.29148493,2563.583214,4.4797757,8, C,,,,,
220218012,11.6997042,0.640796,12.971,12.4935589,2570.635519,3.1583805,8, C,,,,,
220219177,19.3601017,0.679364,11.897,8.361107831,2567.84467,6.199569557,8, E,,,,,
220220200,11.2132082,0.714567,15.872,1.984745174,2560.725879,2.2183172,8, E,,,,,
220221272,20.4993801,0.751209,14.256,13.61752987,2573.247092,2.3807462,8, C,,,,,
220222060,16.4773426,0.778308,11.925,6.36539628,2561.743498,4.969289379,8, E,,,,,
220225178,20.7790966,0.889177,12.302,4.191619645,2563.504851,1.9344176,8, C,,,,,
220228500,18.5883026,1.004694,13.422,2.504742641,2562.467197,2.0522764,8, C,,,,,
220228955,19.0040874,1.0184259,15.442,12.03705741,2565.996538,2.733612955,8, E,,,,,
220230146,21.8654041,1.060219,16.328,5.45535381,2564.022099,3.078583148,8, E,,,,,
220231331,12.359726,1.10015,18.724,23.6513333,2578.116094,3.3826752,8, E,,,,,
220241529,14.6906815,1.383812,10.717,2.0801508,2561.242306,1.3592263,8, C,,,,,
220243443,15.2002363,1.4279881,15.739,11.85891101,2565.320574,3.531274699,8, E,,,,,
220245303,10.8022003,1.470872,11.821,3.681183492,2563.472006,1.7637066,8, C,,,,,
220250254,17.6409359,1.578266,11.507,0.570186057,2560.960405,0.89490678,8, C,,,,,
220256496,21.1059532,1.704954,12.872,0.669583419,2560.812636,1.2151626,8, C,,,,,
220257938,11.037056,1.733068,15.804,6.40291936,2562.513947,2.638073847,8, E,,,,,
220258394,10.7425699,1.742699,13.721,15.96052327,2568.747518,4.873535488,8, E,,,,,
220260084,20.1331673,1.779189,13.207,16.96171145,2575.989041,4.928024,8, C,,,,,
220271452,23.5858936,2.027566,18.428,0.436951799,2560.732778,1.2415099,8, E,,,,,
220282718,12.2669659,2.2665911,13.287,0.555160058,2561.141585,1.09084028,8, E,,,,,
220288594,13.7866373,2.393646,13.756,4.027574499,2561.911823,1.0202226,8, C,,,,,
220292715,18.2808666,2.4801109,12.213,41.55098877,2574.485274,3.1360485,8, C,,,,,
220294712,18.1618977,2.5218749,12.264,23.60562843,2580.725253,6.1152531,8, C,,,,,
220299658,18.8777027,2.622355,16.645,21.97870113,2562.483137,4.5493157,8, C,,,,,
220302728,12.1837358,2.6906021,12.797,3.852360331,2563.18852,4.497895489,8, E,,,,,
220303276,19.5505428,2.7028241,10.934,4.046053987,2561.723081,4.902158,8, C,,,,,
220303659,14.132472,2.711879,15.394,0.682724484,2560.779449,1.8003159,8, E,,,,,
220304223,20.8903542,2.724966,10.197,3.236948004,2562.944526,2.869014749,8, E,,,,,
220314321,21.3620911,2.939256,12.302,1.243495581,2561.347359,2.754893417,8, E,,,,,
220314572,19.1913509,2.9446549,14.069,5.517808736,2565.089819,10.00056445,8, E,,,,,
220317172,17.1425896,2.9996459,12.107,4.436624285,2563.146081,0.85807124,8, C,,,,,
220321605,18.4234066,3.096936,12.588,9.795360983,2566.64129,2.4578694,8, C,,,,,
220336320,16.6882286,3.4073501,15.929,1.727677019,2560.881324,1.4332549,8, E,,,,,
220339564,13.6081676,3.472791,13.752,8.980926681,2563.669057,4.325259286,8, E,,,,,
220341183,13.1403046,3.507705,12.043,8.132277206,2565.997552,3.6098159,8, C,,,,,
220342163,14.5525808,3.5291629,13.677,4.70127003,2561.739907,2.2721199,8, C,,,,,
220352059,14.1690083,3.7401669,13.199,29.39388566,2588.407406,2.201414239,8, E,,,,,
220352451,11.2414427,3.7486911,13.485,29.17874482,2566.223456,9.87152793,8, E,,,,,
220364369,13.0959625,3.9906509,15.943,23.25119323,2576.202486,3.9150088,8, E,,,,,
220364502,13.9556389,3.993253,14.978,22.52036921,2574.922856,2.9067696,8, C,,,,,
220370605,12.6853552,4.118144,12.911,11.20250844,2569.61227,3.929763104,8, E,,,,,
220376054,14.8760767,4.227798,11.597,8.596561169,2563.599445,3.5601311,8, C,,,,,
220383386,8.7396841,4.3814678,8.945,0.959732485,2561.370692,1.6339604,8, C,,,,,
220391520,10.8906851,4.544281,17.229,16.95115849,2566.395713,1.3155157,8, R,,,,,
220393791,15.7219973,4.5908699,13.167,12.72582641,2564.781373,3.0671547,8, C,,,,,
220397060,8.6971817,4.6577568,12.835,12.08926514,2570.238808,9.0279539,8, C,,,,,
220398184,14.4724083,4.6802039,13.645,1.348055311,2561.995041,2.469553666,8, E,,,,,
220400100,9.8473244,4.7177291,13.376,10.79411163,2569.423798,3.2565896,8, C,,,,,
220400835,12.5458031,4.7312999,12.905,31.18157054,2580.303017,8.8883891,8, C,,,,,
220401029,22.3524323,4.734901,13.588,4.492040203,2561.19282,1.7709048,8, C,,,,,
220410754,15.4357281,4.9255219,12.843,19.50008402,2570.250815,4.2262636,8, C,,,,,
220414426,15.2161827,4.9971509,13.208,0.274458413,2560.792434,1.480063797,8, E,,,,,
220429913,10.4266396,5.2944179,15.267,6.088913066,2564.852328,3.652047365,8, E,,,,,
220431824,12.8272524,5.3334579,13.005,9.073281613,2561.223453,6.950187494,8, E,,,,,
220434612,11.8771877,5.3862581,14.941,2.011095423,2560.909268,1.9971729,8, E,,,,,
220434992,11.8764019,5.393611,10.866,2.010046489,2560.927644,3.80211872,8, E,,,,,
220436208,12.2361183,5.416503,13.923,5.235972195,2563.505885,3.8074986,8, C,,,,,
220440058,15.725172,5.4905128,16.266,0.626669368,2560.918258,0.75818764,8, C,,,,,
220440299,10.365943,5.4949641,14.934,4.444028057,2563.548274,2.827258234,8, E,,,,,
220442742,11.7433119,5.5401788,15.529,0.317033694,2560.839439,0.34001013,8, C,,,,,
220443255,13.8407316,5.5493512,11.788,0.454875451,2560.929201,1.363754362,8, E,,,,,
220443340,16.9729061,5.5510821,15.686,6.797715619,2563.124659,1.1721093,8, C,,,,,
220448185,23.3044033,5.645308,15.976,0.364323553,2560.77995,0.2760066,8, E,,,,,
220453029,13.0828772,5.7422419,14.807,30.26448667,2564.999672,5.53128078,8, E,,,,,
220459477,12.6137924,5.871346,14.339,2.380895662,2562.834111,1.5535621,8, C,,,,,
220460233,11.5407267,5.8866191,16.932,1.432657134,2560.787795,6.055896971,8, E,,,,,
220470563,13.2767916,6.100327,13.647,7.302869303,2565.102453,1.1093625,8, C,,,,,
220470642,13.2760115,6.1018448,16.696,7.302679206,2565.103003,1.1097577,8, C,,,,,
220471666,18.4700871,6.1239018,12.798,8.271434571,2561.325919,1.8388512,8, C,,,,,
220471927,22.2904263,6.129518,13.211,6.628037554,2561.96073,10.45539466,8, E,,,,,
220474074,17.9110088,6.1766319,12.596,8.74200426,2560.926648,1.4199606,8, C,,,,,
220476633,14.2379122,6.235096,12.377,3.040218038,2563.732628,6.896558621,8, E,,,,,
220477223,16.6435928,6.2495432,11.402,9.369745956,2565.675673,3.95159244,8, E,,,,,
220479880,11.3391132,6.3116102,15.314,3.394690381,2563.799959,2.711694728,8, E,,,,,
220481411,11.4802494,6.346971,12.1,2.174806407,2561.041621,1.680122,8, C,,,,,
220485301,16.9464874,6.4358649,13.921,0.939668321,2560.731028,2.328749153,8, E,,,,,
220487418,11.2983923,6.4815621,12.062,14.07444433,2562.003957,5.543182,8, C,,,,,
220488981,14.6735554,6.5160131,12.069,2.295607176,2562.353517,10.54012809,8, E,,,,,
220490873,23.2662182,6.5584631,11.657,12.04416729,2569.036669,4.022725993,8, E,,,,,
220492298,16.7614613,6.588829,13.786,0.762309255,2561.303684,1.5144142,8, C,,,,,
220496837,16.6589661,6.6947188,15.828,8.897271009,2564.3138,8.048646621,8, E,,,,,
220501719,19.2296638,6.8116989,8.854,0.861033804,2561.231936,2.798510037,8, E,,,,,
220501947,19.6098995,6.8168712,13.539,4.024856616,2562.414519,2.5586467,8, C,,,,,
220502260,19.1947899,6.8242559,13.098,0.860989655,2561.234207,2.201485546,8, E,,,,,
220502355,17.5954323,6.8261428,13.949,11.03967414,2563.747184,4.524455398,8, E,,,,,
220502773,19.2032433,6.835916,12.964,0.430541184,2560.797765,2.2189108,8, E,,,,,
220503236,12.809659,6.8464599,12.713,8.679031022,2563.463451,4.0380502,8, C,,,,,
220503410,19.2060356,6.8496199,17.819,0.860994022,2561.232346,2.425352398,8, E,,,,,
220504338,19.4492855,6.8688951,13.514,5.817621649,2565.704588,3.0448202,8, C,,,,,
220510874,18.300024,7.0130591,13.015,7.47380141,2562.904259,3.4563571,8, C,,,,,
220514093,23.023735,7.0895138,11.729,3.514159664,2560.808383,5.56608156,8, E,,,,,
220519942,10.8384581,7.2201548,12.777,0.520590737,2561.206611,2.946778627,8, E,,,,,
220522262,16.2273502,7.2692342,14.763,8.687926035,2560.881097,2.6763446,8, C,,,,,
220526079,18.0413284,7.350636,15.554,7.51038937,2565.064041,2.0312052,8, C,,,,,
220541275,13.5638809,7.6952929,15.952,16.72069143,2561.42482,2.65099652,8, E,,,,,
220542353,14.7445202,7.7193332,8.837,15.24664267,2568.78224,3.8357216,8, E,,,,,
220544503,10.5859728,7.7658691,12.195,28.92325717,2575.655374,6.032991658,8, E,,,,,
220544669,10.5265627,7.769311,15.532,0.403408759,2561.035588,1.1459205,8, C,,,,,
220550457,18.5655499,7.9040909,13.266,27.23431338,2567.917994,6.935019455,8, E,,,,,
220551209,10.5439863,7.9229822,12.76,0.617967164,2560.802809,3.496988368,8, E,,,,,
220551856,11.3827963,7.9375958,13.709,11.75148201,2562.181068,5.627022437,8, E,,,,,
220554210,13.4320173,7.995316,13.723,4.17025143,2561.995968,2.8194797,8, C,,,,,
220555384,13.8120508,8.0228157,12.395,4.284205536,2564.77387,1.0644385,8, C,,,,,
220556827,13.8306808,8.057127,15.408,6.529640612,2561.995161,1.8875802,8, C,,,,,
220559378,11.7596846,8.1156387,13.552,37.62977608,2568.518172,5.545322969,8, E,,,,,
220565349,18.7027454,8.2514486,14.122,21.7768844,2574.473295,2.1860508,8, C,,,,,
220569187,19.0285912,8.3457661,14.205,0.604613148,2560.782998,0.5628973,8, C,,,,,
220571481,14.7016764,8.4025745,13.055,8.789045022,2568.383848,1.6543169,8, C,,,,,
220571578,11.4724665,8.4048738,11.987,10.61919101,2567.205844,5.207148088,8, E,,,,,
220588021,9.8096066,8.7655935,13.419,2.098057368,2560.939608,3.495039183,8, E,,,,,
220592163,10.087635,8.8549547,13.778,9.982772934,2561.95781,6.683101244,8, E,,,,,
220592745,12.8453093,8.8676395,11.923,11.13768832,2571.590839,4.6626658,8, C,,,,,
220598331,18.3441753,8.9875393,14.847,10.59377458,2569.557047,2.7450102,8, C,,,,,
220598367,17.3668346,8.988306,14.127,7.645043187,2563.68374,2.2815418,8, C,,,,,
220598410,17.3639431,8.9894505,14.33,7.643956347,2563.688146,2.1019166,8, C,,,,,
220601894,15.743124,9.0677376,13.731,1.310297814,2560.858757,0.83474845,8, E,,,,,
220610601,12.6780901,9.2596893,12.891,0.945281539,2560.911697,4.719093444,8, E,,,,,
220616148,14.2523069,9.3860483,13.67,6.735048914,2565.511113,3.9329064,8, C,,,,,
220619415,16.0047264,9.4622002,13.133,16.04466093,2564.474606,4.3497394,8, C,,,,,
220620962,10.4763994,9.4986601,16.475,6.857216069,2560.831793,3.965806369,8, E,,,,,
220621087,19.3045254,9.5013809,13.384,3.835487737,2562.236927,1.7905025,8, C,,,,,
220621788,12.7698622,9.5168056,11.752,13.68253352,2568.270296,3.5120746,8, C,,,,,
220628834,14.4979753,9.6781464,12.054,0.812625247,2560.820072,3.569973816,8, E,,,,,
220629445,12.3022099,9.6917496,13.553,7.361057289,2566.221481,6.047628296,8, E,,,,,
220629489,13.1944141,9.6929235,14.119,1.921146774,2561.90715,1.9930802,8, C,,,,,
220631484,17.0257015,9.7366447,13.597,13.26684322,2563.493658,0.82392468,8, C,,,,,
220643470,12.3975563,10.0200777,10.839,2.653350051,2560.810529,3.6296596,8, C,,,,,
220644522,13.4241581,10.0449286,13.376,40.95485374,2585.818851,5.8062438,8, C,,,,,
220648214,17.0781631,10.1369457,12.39,29.4435959,2583.649619,5.5949179,8, C,,,,,
220650439,16.6549816,10.1896868,12.232,2.398547362,2562.364052,2.3239595,8, C,,,,,
220650843,15.1590919,10.1995592,14.046,10.22689983,2561.718732,3.414523,8, C,,,,,
220655823,13.381753,10.324666,14.253,7.242004211,2563.467621,2.341572989,8, E,,,,,
220657558,15.3708076,10.3665867,13.638,3.916618555,2562.095123,2.240014,8, C,,,,,
220663602,17.1817131,10.5177412,15.186,6.406526022,2563.170274,1.7723346,8, C,,,,,
220666988,13.0316687,10.6008844,9.312,0.928518151,2561.18243,2.002573733,8, E,,,,,
220674623,19.7036896,10.7896729,16.893,3.075162361,2563.595551,4.632148577,8, E,,,,,
220674823,13.0797796,10.7946987,11.958,0.57130448,2561.00968,1.4307341,8, C,,,,,
220676213,19.1442261,10.8299818,10.526,4.999316264,2564.137712,1.356379238,8, U,,,,,
220678893,16.3411865,10.89956,13.543,4.251087794,2562.07262,2.939478565,8, E,,,,,
220679255,13.5723934,10.9093285,11.975,8.132181463,2567.989741,2.0996922,8, C,,,,,
220687583,16.4097919,11.1298952,13.638,0.456907975,2560.858752,1.1433093,8, C,,,,,
220688589,13.4108782,11.1578531,12.194,3.883144751,2563.265726,5.312426958,8, E,,,,,
220689701,18.0024109,11.1874952,9.557,1.563681856,2561.610145,2.035327073,8, E,,,,,
220691721,14.5859652,11.2451553,16.752,0.746877309,2560.940999,4.258941846,8, E,,,,,
220696233,19.4417915,11.3685894,15.54,28.73434458,2568.980499,3.3651708,8, C,,,,,
220709978,16.4622803,11.7534227,9.443,15.38802949,2566.059761,4.4209926,8, C,,,,,
220725183,15.0408506,12.2167435,11.509,2.311172463,2561.385688,4.2291204,8, E,,,,,
220727465,14.4285669,12.2916422,17.255,0.825779057,2561.405445,3.1622186,8, E,,,,,
220727924,14.4078503,12.3071213,10.935,0.82589318,2561.400883,4.476368302,8, E,,,,,
220732672,16.0547943,12.4640341,16.51,8.506749207,2568.852485,3.884400054,8, E,,,,,
220741519,15.0240164,12.7700825,14.886,0.214323583,2560.803804,1.131375418,8, E,,,,,
229228483,16.59586,-0.248991,18.4,0.170033484,2560.736362,0.265863853,8, E,,,,,
229228879,16.59586,-0.248991,18.15,0.170033484,2560.736362,0.265863853,8, E,,,,,
201089381,181.393564,-6.894076,14.28,0.160406722,2749.632876,0.35348223,10, C,,,,,
201091593,183.196344,-6.833333,11.855,2.917199068,2750.105405,3.2348823,10, C,,,,,
201093731,182.836205,-6.772818,13.743,31.19420815,2770.646075,5.7357342,10, R,,,,,
201099741,181.287326,-6.600187,12.065,4.027601384,2752.97528,3.432066882,10, E,,,,,
201102594,179.835908,-6.517851,15.615,6.510834122,2753.263781,2.7754596,10, C,,,,,
201110617,182.700187,-6.294205,12.947,0.81330248,2750.135521,1.2338934,10, C,,,,,
201110848,183.700007,-6.286526,12.966,4.740408482,2753.270383,3.88801526,10, E,,,,,
201111557,183.846543,-6.268236,11.363,2.302629492,2750.156036,1.4470808,10, C,,,,,
201119435,180.105058,-6.05239,15.082,0.641026882,2750.038375,1.1271629,10, E,,,,,
201127519,181.372066,-5.848084,11.558,6.178818186,2752.547972,2.9156236,10, C,,,,,
201128338,181.632802,-5.82741,13.114,32.65441661,2775.61432,4.2982694,10, C,,,,,
201130233,183.751337,-5.781991,12.604,0.365162045,2749.834005,0.94447913,10, C,,,,,
201132684,179.939989,-5.721709,11.678,10.05399716,2757.524406,6.6828196,10, C,,,,,
201133845,184.114638,-5.694295,12.464,0.48409614,2749.899945,2.405874386,10, E,,,,,
201133876,184.115459,-5.693373,10.131,0.484096951,2749.899914,2.395710321,10, E,,,,,
201140202,183.349248,-5.5335,14.843,7.993923289,2756.760032,4.36313523,10, E,,,,,
201153193,183.193617,-5.219344,13.944,5.388248642,2751.396984,4.728412177,10, E,,,,,
201166041,181.586837,-4.914018,10.701,2.711471052,2750.139122,5.385761793,10, E,,,,,
201166680,181.121405,-4.899185,10.897,18.1282886,2765.134476,5.1723915,10, C,,,,,
201178073,179.71832,-4.62349,16.497,0.211656159,2749.734789,0.56487579,10, C,,,,,
201178984,183.214751,-4.601659,10.83,23.59012073,2771.592382,8.8040291,10, R,,,,,
201180665,184.169809,-4.56036,13.08,17.77303635,2753.498442,3.9581805,10, E,,,,,
201190906,181.355626,-4.316348,14.956,13.62139834,2759.253285,6.3222809,10, C,,,,,
201198039,184.865655,-4.148415,11.393,5.923304067,2750.121618,14.3321741,10, E,,,,,
201211526,183.468913,-3.831868,11.696,21.0867036,2755.461142,4.5394032,10, C,,,,,
201211969,183.01732,-3.82128,15.023,1.963337569,2750.499073,1.810699981,10, E,,,,,
201215774,183.537499,-3.734254,16.467,18.18388063,2758.90483,5.777634014,10, E,,,,,
201220323,182.044246,-3.656787,13.542,10.97869868,2751.804304,1.6615065,10, C,,,,,
201225286,180.540899,-3.580723,11.729,12.42056708,2753.517297,3.6845303,10, C,,,,,
201227100,184.05547,-3.55457,15.43,3.705845284,2752.66677,1.8741476,10, C,,,,,
201227197,184.054578,-3.553082,12.486,3.705745176,2752.667406,1.7137741,10, C,,,,,
201231064,183.79384,-3.495612,12.358,9.281284336,2754.85172,5.3076987,10, C,,,,,
201262663,183.660907,-3.01672,13.012,11.34515402,2759.679717,3.599007247,10, E,,,,,
201274010,183.309289,-2.844149,13.902,13.00985588,2756.512004,3.5049489,10, C,,,,,
201274872,183.249487,-2.831261,14.292,8.788794198,2757.984662,11.04445584,10, E,,,,,
201278316,180.712046,-2.779255,12.941,3.438693614,2751.738157,3.5995091,10, E,,,,,
201283111,181.315866,-2.706304,18.752,0.148400647,2749.647502,0.25,10, E,,,,,
201288509,183.562156,-2.622842,13.432,0.410355441,2749.933863,1.866965573,10, E,,,,,
201289302,184.657793,-2.609908,12.745,4.753374861,2751.619755,5.180746,10, C,,,,,
201293970,183.442344,-2.540117,12.25,9.06732796,2752.484964,7.572468606,10, E,,,,,
201299088,182.204691,-2.464518,11.751,21.1709268,2767.386926,14.227968,10, C,,,,,
201313818,182.046557,-2.246463,14.151,23.55839084,2756.33396,3.780389896,10, E,,,,,
201321030,181.436152,-2.137892,15.189,0.1845313,2749.732837,0.34538529,10, E,,,,,
201323613,180.719278,-2.099474,12.878,0.197150363,2749.637082,0.769004475,10, E,,,,,
201325107,180.521525,-2.076826,14.046,0.744291857,2749.777945,3.576631041,10, E,,,,,
201335426,180.830582,-1.924478,13.786,0.507741436,2749.922389,2.554234218,10, E,,,,,
201352100,184.035298,-1.673686,12.798,13.3836614,2761.791854,2.7416068,10, C,,,,,
201357643,185.18168,-1.590889,11.998,11.89310143,2754.554914,5.1278014,10, C,,,,,
201357835,185.181322,-1.588316,12.281,11.89323069,2754.55419,5.1784801,10, C,,,,,
201371836,183.242698,-1.386158,17.195,0.335871156,2749.652303,0.56542066,10, E,,,,,
201386739,181.629711,-1.16056,14.423,5.769260503,2750.669203,3.4178757,10, C,,,,,
201390048,186.03867,-1.111351,11.961,9.455393722,2750.917291,2.8160922,10, C,,,,,
201390927,184.585548,-1.09883,14.21,2.638098442,2750.339601,1.7415073,10, C,,,,,
201397005,181.954025,-1.007181,13.976,8.461752885,2753.983769,3.0155638,10, C,,,,,
201399076,184.519752,-0.97637,16.114,4.065773408,2750.660983,1.173332532,10, E,,,,,
201407575,184.611046,-0.844608,14.978,15.75902226,2759.802713,4.026612997,10, E,,,,,
201427874,182.32934,-0.539055,12.819,6.672723902,2749.849992,3.1930877,10, C,,,,,
201437844,183.472477,-0.393484,9.234,21.05853042,2757.073047,4.5603784,10, C,,,,,
201454397,184.711301,-0.156532,11.523,12.60381993,2755.703552,2.0280685,10, C,,,,,
201456770,185.697443,-0.121909,13.973,8.003634246,2753.05606,2.5390629,10, C,,,,,
201502199,182.516914,0.554858,11.206,3.553352346,2751.278113,4.836126359,10, E,,,,,
201517358,181.417304,0.789151,14.232,13.62110359,2759.239486,3.4143088,10, C,,,,,
201528828,184.900333,0.968397,11.415,14.09986612,2753.7608,3.4254324,10, C,,,,,
201530621,181.316816,0.996132,12.393,32.2551766,2753.629241,1.910822575,10, U,,,,,
201531633,181.07968,1.011643,10.823,10.22788079,2758.495254,7.129508774,10, E,,,,,
201548063,185.766051,1.258014,18.253,16.50376238,2752.604884,3.095584618,10, E,,,,,
201581953,183.656492,1.764008,15.682,8.180441539,2756.185344,2.334449953,10, E,,,,,
201595106,183.720347,1.96828,11.678,0.877085565,2750.050381,1.1414845,10, C,,,,,
201615463,185.188289,2.282436,11.964,8.527873225,2753.762582,5.2920687,10, C,,,,,
228707509,187.357671,-10.985021,14.806,15.35109785,2752.50779,4.5863238,10, C,,,,,
228709764,187.701675,-10.870041,15.623,0.760459781,2750.047528,1.466202037,10, E,,,,,
228715032,188.656402,-10.602682,15.72,32.9939659,2777.096361,8.3611444,10, C,,,,,
228720681,188.69683,-10.319662,13.763,15.78147963,2753.418923,4.1367299,10, C,,,,,
228721452,185.306152,-10.282037,11.325,4.565067441,2749.96587,2.7252241,10, C,,,,,
228722026,182.553715,-10.252926,15.176,3.345033218,2751.432745,2.507972033,10, E,,,,,
228722934,183.876844,-10.209733,12.169,4.438675704,2753.540529,3.973328913,10, E,,,,,
228724232,188.386868,-10.146149,11.243,5.721109694,2751.332461,2.9042248,10, C,,,,,
228724899,182.445089,-10.111625,13.293,5.202762274,2753.453386,1.1122451,10, C,,,,,
228725455,186.888839,-10.085644,14.727,0.787170015,2749.65783,2.788937804,10, E,,,,,
228725791,188.893689,-10.069232,14.344,2.250774518,2749.967284,1.6805471,10, C,,,,,
228725972,189.704092,-10.060654,12.482,10.09610708,2755.408078,3.5125047,10, C,,,,,
228727483,185.134928,-9.986389,12.833,15.07650055,2762.76271,7.777289365,10, E,,,,,
228729473,186.53452,-9.890216,11.524,16.76843522,2752.775073,15.851364,10, C,,,,,
228729886,188.429943,-9.871353,10.739,6.484376162,2755.067183,6.1690375,10, E,,,,,
228730089,185.182697,-9.861378,12.729,16.71660797,2763.879211,3.901899897,10, E,,,,,
228731022,183.217519,-9.817237,16.291,15.70062282,2762.912718,1.311477,10, C,,,,,
228731258,189.719829,-9.804442,14.366,15.77097663,2763.414155,2.9929621,10, C,,,,,
228732031,182.751564,-9.765218,11.937,0.369330712,2749.933913,0.89747885,10, C,,,,,
228732919,182.936355,-9.721915,16.359,15.92202636,2760.787628,3.2812706,10, C,,,,,
228733251,183.538338,-9.703778,10.45,0.328771903,2749.642643,1.759835248,10, E,,,,,
228734889,188.312867,-9.625208,12.59,48.23390277,2751.832664,5.6430741,10, E,,,,,
228734900,186.541294,-9.624804,11.535,15.8831734,2754.346873,6.0188285,10, C,,,,,
228735255,188.137348,-9.60764,12.483,6.569216551,2755.285008,3.6547526,10, C,,,,,
228736155,183.645746,-9.562642,12.042,3.271655456,2751.020724,2.3120577,10, C,,,,,
228737155,184.104058,-9.515914,11.081,26.02378604,2758.093361,10.437815,10, R,,,,,
228737888,183.34658,-9.481585,10.376,1.857579385,2750.342726,4.211040957,10, E,,,,,
228737892,183.340344,-9.481424,15.539,1.857646365,2750.342544,3.6168022,10, E,,,,,
228739306,182.817242,-9.414005,13.318,7.172944194,2755.107905,3.0598567,10, C,,,,,
228740289,183.119133,-9.368556,14.637,6.76291216,2752.263612,1.3155234,10, C,,,,,
228741710,187.975092,-9.301748,13.537,1.197674026,2749.972713,2.1142792,10, C,,,,,
228742099,186.935094,-9.282951,12.371,0.935539138,2749.638653,2.296215309,10, E,,,,,
228745398,184.933565,-9.12847,15.552,12.99238339,2750.7579,2.697702987,10, E,,,,,
228746527,183.336226,-9.079689,8.815,5.193118475,2753.733487,19.97203628,10, E,,,,,
228748826,185.031765,-8.975785,13.948,4.01455216,2751.121569,2.58787,10, C,,,,,
228749910,186.828995,-8.927454,13.118,21.49192909,2755.411402,6.313713523,10, E,,,,,
228752632,192.6785,-8.807347,13.915,4.786757944,2753.729388,6.089194782,10, E,,,,,
228753298,191.425313,-8.778333,13.623,1.290341124,2749.864889,2.18611439,10, E,,,,,
228753672,191.397411,-8.761286,13.91,17.6756832,2754.517117,5.236657989,10, E,,,,,
228753871,186.35645,-8.752722,13.19,18.69885769,2757.724278,2.1058138,10, C,,,,,
228754001,182.166393,-8.747175,11.651,9.172365004,2757.172973,7.3496701,10, C,,,,,
228755416,185.842184,-8.682118,15.106,0.64433589,2749.922993,1.584525234,10, E,,,,,
228758778,190.689227,-8.53592,14.806,18.59725235,2756.087769,3.1029975,10, C,,,,,
228758948,192.09946,-8.527625,12.866,12.20188149,2753.829048,4.0217712,10, C,,,,,
228760097,190.948471,-8.478236,11.512,13.62088814,2759.240249,3.3003828,10, C,,,,,
228765029,182.508767,-8.261826,13.848,0.12207492,2749.709292,0.25,10, E,,,,,
228765921,192.211892,-8.220939,11.269,4.320539384,2753.606674,10.11334373,10, E,,,,,
228772532,182.316788,-7.938431,14.947,2.101854763,2749.709319,2.4699639,10, E,,,,,
228777296,185.000021,-7.738175,13.969,0.456707341,2749.740663,1.191677349,10, E,,,,,
228782584,190.923195,-7.507045,13.809,6.083175064,2751.157061,15.6583248,10, E,,,,,
228784019,191.095159,-7.444169,15.15,10.3640567,2755.284916,1.99087084,10, E,,,,,
228784099,193.039719,-7.440871,11.86,10.98301207,2752.505979,3.723193081,10, E,,,,,
228789760,191.929992,-7.204301,11.855,4.089326718,2751.829042,9.293498511,10, E,,,,,
228796240,186.193162,-6.939743,14.053,7.559386146,2754.275105,3.5906624,10, C,,,,,
228797006,183.367004,-6.905337,15.946,0.800604366,2749.965515,1.73024691,10, E,,,,,
228798746,187.294787,-6.834258,12.66,2.697904587,2750.199325,1.4630633,10, C,,,,,
228801451,186.873264,-6.721861,10.955,0.584234151,2749.885281,1.2651977,10, C,,,,,
228804845,191.363204,-6.576109,12.551,2.860697889,2752.446039,2.5304899,10, C,,,,,
228808967,183.951997,-6.403087,10.259,0.624428796,2749.904391,1.434673719,10, E,,,,,
228809391,184.071852,-6.385604,12.595,19.57152813,2763.809227,2.7901754,10, C,,,,,
228809550,186.085401,-6.378884,14.665,4.001591224,2750.999998,2.4171429,10, C,,,,,
228811968,185.614264,-6.27881,15.542,0.334497043,2749.8189,1.147497829,10, E,,,,,
228813918,186.870725,-6.195224,14.534,0.179710835,2749.665239,0.42867049,10, C,,,,,
228814754,186.267537,-6.162735,14.574,0.844618211,2750.05249,0.69084986,10, C,,,,,
228820979,184.540091,-5.903275,13.763,0.998319797,2750.198845,4.124239814,10, E,,,,,
228822317,185.429448,-5.843687,15.713,0.979845721,2750.575448,1.761915265,10, E,,,,,
228834632,189.051506,-5.33528,14.887,11.73489148,2758.614148,2.4487024,10, C,,,,,
228835662,188.764747,-5.29337,11.162,2.331473301,2750.028861,3.533139347,10, E,,,,,
228836835,189.575383,-5.244647,14.925,0.728168568,2750.25852,0.79768292,10, C,,,,,
228840683,190.290729,-5.083541,12.745,0.683890712,2750.063517,3.428367105,10, E,,,,,
228845657,185.99789,-4.87811,14.04,6.31028136,2751.730559,1.277220027,10, E,,,,,
228846243,188.527529,-4.849938,14.505,25.52164923,2756.986744,10.007537,10, C,,,,,
228849382,185.550754,-4.717236,13.765,12.11893041,2757.615889,2.173796,10, C,,,,,
228856024,186.209014,-4.436928,15.51,7.296302557,2755.423577,1.435180831,10, E,,,,,
228859499,188.636895,-4.289755,15.012,0.209775187,2749.667679,1.304906647,10, E,,,,,
228861354,186.332648,-4.212623,13.129,1.476060601,2749.8467,5.619007506,10, E,,,,,
228864595,189.327555,-4.07891,15.714,0.627960779,2749.683949,1.737765933,10, E,,,,,
228865343,187.575914,-4.047469,10.895,15.2888022,2750.065968,8.026656793,10, E,,,,,
228886750,186.252821,-3.506184,14.671,2.454151444,2751.601351,1.4317147,10, C,,,,,
228888935,186.448272,-3.469305,14.103,5.69020346,2751.671512,4.1873112,10, C,,,,,
228894622,189.912987,-3.370542,13.319,1.964257341,2750.29938,1.5530423,10, C,,,,,
228920214,193.583434,-2.921761,15.08,0.999749482,2749.947685,4.84350472,10, E,,,,,
228920801,186.224889,-2.911887,13.13,1.193581015,2750.749056,1.7765467,10, C,,,,,
228934525,189.001516,-2.669481,13.351,3.676046895,2752.058573,2.3706944,10, C,,,,,
228952623,192.393739,-2.344929,14.963,3.139241864,2750.72463,2.552844701,10, E,,,,,
228952747,187.197882,-2.342222,12.224,1.055492997,2750.106867,0.60796397,10, C,,,,,
228953281,188.033718,-2.332891,16.006,5.146505465,2754.047509,3.6122033,10, C,,,,,
228954821,190.401463,-2.306612,14.444,2.883964932,2751.420402,1.904203,10, E,,,,,
228961884,186.187068,-2.183018,15.331,0.696126045,2750.115001,0.813553137,10, E,,,,,
228967671,186.207786,-2.075968,10.406,5.518602409,2753.515935,5.732610178,10, E,,,,,
228968947,186.144109,-2.052502,14.939,1.648066211,2750.707841,1.628445413,10, E,,,,,
228969378,190.344251,-2.04428,13.904,11.00171188,2749.796503,1.8215453,10, C,,,,,
228974324,188.278482,-1.953159,12.873,1.605782346,2750.292349,1.2401382,10, C,,,,,
228980099,187.434807,-1.848574,15.451,5.613052789,2750.131732,3.049551124,10, E,,,,,
228991609,187.586162,-1.642388,13.939,4.561743702,2752.067042,6.732887397,10, E,,,,,
229002550,186.314406,-1.44815,14.214,10.66320327,2756.345609,1.8179517,10, C,,,,,
229004835,186.486603,-1.404572,10.151,16.13570613,2764.633324,2.0671765,10, C,,,,,
229007685,188.433607,-1.354196,15.752,14.0158975,2756.098563,5.907715,10, C,,,,,
229019101,189.597763,-1.124026,13.673,18.07691087,2761.692406,8.153422762,10, E,,,,,
229019129,189.596425,-1.123388,15.829,18.0992999,2761.651927,8.514981688,10, E,,,,,
229021605,190.993958,-1.072603,10.471,18.12149031,2767.520109,11.108117,10, R,,,,,
229021667,188.982657,-1.071315,17.264,0.236731082,2749.639216,1.453056294,10, E,,,,,
229022237,192.403635,-1.059303,13.607,0.102534272,2749.644962,0.059059741,10, C,,,,,
229024057,190.850556,-1.0188,12.927,3.15134929,2752.581921,3.3609308,10, E,,,,,
229029548,186.445869,-0.89095,14.251,3.828627101,2750.848816,4.94043479,10, E,,,,,
229033644,187.348979,-0.798647,13.734,0.738136263,2750.155809,2.087571434,10, E,,,,,
229033837,187.729363,-0.794708,13.444,21.07028577,2767.084218,7.750855425,10, E,,,,,
229039390,188.14023,-0.672956,12.735,0.251643107,2749.621779,1.0937819,10, C,,,,,
229039773,189.561297,-0.664786,13.177,17.15912695,2751.540461,3.0582586,10, C,,,,,
229055476,188.488966,-0.313686,13.292,20.54851425,2769.772636,5.542323266,10, E,,,,,
229058175,187.362904,-0.255031,11.973,22.26651916,2750.075318,3.347750923,10, E,,,,,
229087531,190.895157,0.461223,13.335,4.845274742,2753.300485,3.0364827,10, E,,,,,
229090328,190.188739,0.5278,14.914,16.76935261,2758.044639,2.5175607,10, C,,,,,
229097718,189.34669,0.716419,13.114,3.791210538,2750.072767,8.978184934,10, E,,,,,
229103251,190.798392,0.863555,13.68,11.66496589,2756.733357,2.0019406,10, C,,,,,
229112475,187.839907,1.101651,14.85,20.20367875,2761.805223,1.2740879,10, C,,,,,
229119858,190.800397,1.287162,18.877,2.488841497,2750.689847,0.93220645,10, C,,,,,
229120114,191.169192,1.29363,13.777,0.506514168,2749.761421,1.775609459,10, E,,,,,
229127856,189.652625,1.474404,16.603,23.82957316,2770.477592,5.3155383,10, C,,,,,
229131722,186.802689,1.566849,12.515,15.48337892,2752.701271,4.1581723,10, C,,,,,
229133720,187.134854,1.613639,11.477,4.03691532,2750.96293,2.3931878,10, C,,,,,
229158131,190.339046,2.212164,12.729,6.784577357,2750.94621,8.01665867,10, E,,,,,
229165302,187.428265,2.407958,17.629,3.492386625,2752.255536,2.0444763,10, C,,,,,
229172226,187.961149,2.599683,12.79,2.64366917,2750.784679,4.127893967,10, E,,,,,
248369113,192.865997,-8.465562,17.7,0.269874536,2749.701273,0.77493616,10, E,,,,,
245912213,352.507915,-12.742557,15.345,1.649738179,2905.773371,3.492476359,12, E,,,,,
245912234,352.509753,-12.740253,11.644,1.649719136,2905.773952,3.501621156,12, E,,,,,
245917677,352.523881,-12.39151,13.548,2.722683896,2906.496839,3.0853123,12, E,,,,,
245925480,352.428068,-11.938467,15.601,6.206531118,2910.726772,5.279370647,12, E,,,,,
245928102,351.753561,-11.810894,14.078,11.10825999,2916.379688,2.3594242,12, C,,,,,
245929407,352.486584,-11.745786,11.647,28.14853255,2927.12582,5.5953407,12, R,,,,,
245931388,352.285341,-11.646466,11.547,1.416666142,2906.066766,3.375805277,12, E,,,,,
245932119,351.449245,-11.609906,9.82,1.594168196,2905.859928,6.748830592,12, E,,,,,
245935932,351.930015,-11.424195,14.772,0.478384837,2905.720716,1.994443108,12, E,,,,,
245938492,353.061853,-11.296858,14.019,4.699584825,2906.437615,1.9661099,12, C,,,,,
245941309,351.514702,-11.163089,14.478,25.1241709,2913.282043,3.57791314,12, E,,,,,
245942107,354.907802,-11.128946,12.45,34.59049155,2940.094013,6.277396077,12, E,,,,,
245942495,351.741309,-11.11466,13.04,6.483163363,2910.691031,5.455599327,12, E,,,,,
245943455,352.713935,-11.077262,12.614,6.339181893,2908.794914,3.3189652,12, C,,,,,
245944977,355.127411,-11.022064,13.459,5.139116754,2910.28077,2.3677268,12, C,,,,,
245944983,355.128368,-11.021615,12.738,5.139123448,2910.280539,2.3835762,12, C,,,,,
245946030,355.226135,-10.985331,11.703,26.53430975,2913.935602,3.578125043,12, E,,,,,
245947905,352.796052,-10.922309,17.661,33.84746021,2919.347484,2.402265535,12, E,,,,,
245948843,351.994108,-10.889439,15.794,15.39396325,2920.777895,4.279933421,12, E,,,,,
245949413,348.317547,-10.872621,13.926,13.16023592,2914.114136,6.724497205,12, E,,,,,
245950175,348.949038,-10.849696,12.069,8.262129873,2907.644054,2.805577,12, C,,,,,
245953572,348.538654,-10.742452,11.175,14.44277999,2905.725929,3.6291305,12, C,,,,,
245953702,353.229676,-10.738288,11.114,4.26392423,2908.958165,2.9258475,12, C,,,,,
245954352,349.864633,-10.717969,14.406,0.448571681,2905.929923,1.667158695,12, E,,,,,
245955351,347.507003,-10.688383,12.971,18.42850306,2913.038867,3.4079401,12, C,,,,,
245957893,347.144932,-10.615456,13.044,0.474611228,2905.894124,2.959074462,12, E,,,,,
245963744,352.776943,-10.451928,15.449,1.002917112,2905.919071,2.173825545,12, E,,,,,
245964933,352.297952,-10.419441,12.187,29.08369752,2925.279182,7.603657995,12, E,,,,,
245966594,355.015356,-10.374214,15.604,5.545118344,2910.929946,3.165456528,12, E,,,,,
245969605,354.471912,-10.289673,14.869,23.12247211,2923.98981,4.866254689,12, E,,,,,
245982678,356.299273,-9.937943,15.198,26.55162714,2921.974545,2.5279248,12, C,,,,,
245985435,354.125684,-9.860832,14.187,3.530468345,2905.817748,1.9286002,12, C,,,,,
245986045,353.071315,-9.844617,11.956,4.187861875,2909.336156,7.107324463,12, E,,,,,
245991048,355.630089,-9.713566,11.636,8.583867994,2909.78793,2.795229,12, C,,,,,
245993419,350.705941,-9.65252,15.617,0.325929946,2905.720676,1.868281011,12, E,,,,,
245995881,350.610841,-9.590833,10.965,0.889581758,2906.043123,4.078063202,12, E,,,,,
245995977,355.702287,-9.588591,13.376,3.312653886,2906.904176,2.1900348,12, C,,,,,
245996104,350.61518,-9.585559,15.729,0.889607695,2906.04161,3.891474484,12, E,,,,,
245996208,350.762788,-9.582933,12.432,28.51326776,2925.562468,8.311427361,12, E,,,,,
245998035,351.706774,-9.536399,11.779,31.58155966,2911.126652,5.236327732,12, E,,,,,
245999472,354.066482,-9.499,15.165,10.5932283,2910.627142,3.465545365,12, E,,,,,
246003821,346.640516,-9.388165,12.391,2.895724482,2908.363888,5.393006048,12, E,,,,,
246004726,354.096493,-9.364581,12.872,13.06718854,2907.007452,3.2791144,12, C,,,,,
246009928,346.126137,-9.230501,17.527,2.12280272,2907.443461,1.5080635,12, C,,,,,
246011078,346.592594,-9.201521,12.851,5.916548524,2910.2581,1.5999273,12, C,,,,,
246014919,357.266776,-9.102479,12.176,2.24646033,2907.243502,1.5905277,12, C,,,,,
246018746,355.746956,-9.004945,14.647,38.17803754,2934.360701,3.9432862,12, C,,,,,
246018919,346.614039,-9.000503,15.312,2.723149338,2905.906864,1.812955254,12, E,,,,,
246020040,347.560144,-8.974148,16.73,19.21585967,2920.698502,3.2239028,12, C,,,,,
246020606,351.113047,-8.960521,15.697,15.27079808,2909.186945,3.8743958,12, R,,,,,
246021727,350.942282,-8.932931,16.837,38.60057069,2907.947249,11.245973,12, R,,,,,
246023698,350.694036,-8.883379,12.503,11.56192244,2914.827749,5.533614244,12, E,,,,,
246024234,349.842069,-8.870423,10.145,3.030968536,2907.410516,6.777226076,12, E,,,,,
246024982,346.835604,-8.850931,11.659,3.649880476,2909.152127,3.490504858,12, E,,,,,
246029721,358.361359,-8.72731,11.406,28.14347547,2930.747779,3.659436047,12, E,,,,,
246029974,353.249067,-8.721004,14.283,2.25094469,2907.809891,2.2293009,12, C,,,,,
246031933,357.194951,-8.672252,13.479,25.74594272,2911.599921,3.5383574,12, E,,,,,
246032166,352.106959,-8.666811,13.178,2.420790971,2907.046513,10.75406483,12, E,,,,,
246036651,353.244908,-8.561598,13.686,14.2616463,2913.890476,7.691997472,12, E,,,,,
246037366,358.201635,-8.544021,12.575,37.03646643,2910.393179,13.95593145,12, E,,,,,
246038346,354.729287,-8.520479,14.807,0.966336672,2905.787902,2.370951567,12, E,,,,,
246042088,350.019583,-8.434334,15.18,11.82056934,2917.042051,4.2963355,12, C,,,,,
246051882,345.889179,-8.212855,11.741,3.831325182,2907.394486,4.553378573,12, E,,,,,
246056786,356.015952,-8.10078,13.334,8.129639961,2910.829657,1.961678,12, C,,,,,
246057988,358.946898,-8.072216,13.347,2.684965744,2907.011178,3.391212372,12, E,,,,,
246060216,348.873734,-8.020653,13.015,0.412689557,2905.965231,1.1955328,12, C,,,,,
246061904,346.042294,-7.982423,13.799,7.084323783,2907.017796,3.1206141,12, C,,,,,
246063596,349.718208,-7.942781,12.202,0.536232914,2905.864181,3.030755887,12, E,,,,,
246063952,351.423072,-7.934754,12.315,8.115756346,2908.183229,3.2389352,12, C,,,,,
246067459,347.704341,-7.857499,13.552,3.204686822,2907.504302,3.4970608,12, C,,,,,
246069739,354.698197,-7.80666,14.828,2.374984148,2907.918581,1.833982535,12, E,,,,,
246069793,356.521068,-7.805489,16.382,7.270474424,2911.939715,2.7477794,12, C,,,,,
246070458,357.05109,-7.790482,10.919,37.91802608,2908.744693,9.7327952,12, R,,,,,
246074314,356.22598,-7.701543,12.36,4.622189716,2908.520644,2.5447225,12, C,,,,,
246074965,353.916929,-7.68656,16.278,6.925069964,2910.847866,2.1410913,12, C,,,,,
246077990,348.627242,-7.619103,16.489,0.628700218,2905.90588,2.0107416,12, E,,,,,
246078343,353.417591,-7.611939,14.557,5.32884188,2906.183407,1.9094726,12, C,,,,,
246084398,354.649778,-7.478863,12.719,15.38923508,2906.699399,4.798818,12, C,,,,,
246086182,352.171318,-7.439497,12.965,0.534421978,2905.79274,2.504144922,12, E,,,,,
246088339,353.720301,-7.394116,13.465,2.988566988,2907.601474,2.2181944,12, C,,,,,
246089931,354.452136,-7.360319,14.795,5.697514974,2911.148485,3.3436169,12, C,,,,,
246090964,349.57766,-7.338063,15.506,20.22591798,2913.44671,2.2178167,12, E,,,,,
246093390,356.747594,-7.285011,14.384,0.970990522,2906.114593,0.86485385,12, C,,,,,
246098758,349.053536,-7.168033,13.546,3.695157346,2909.157359,5.6172428,12, E,,,,,
246100474,358.14895,-7.132194,13.797,3.942679927,2908.388798,4.7688453,12, E,,,,,
246100734,358.14548,-7.126322,13.197,3.944890149,2908.366691,5.880014222,12, E,,,,,
246101544,349.075312,-7.108329,15.372,7.540507818,2911.871695,1.9629833,12, C,,,,,
246109068,353.360092,-6.940436,18.336,13.38458715,2918.921663,2.034235574,12, E,,,,,
246110750,346.049341,-6.903232,11.752,3.015971419,2908.549723,4.24088671,12, E,,,,,
246112974,357.450532,-6.855048,13.233,1.044219206,2906.457119,4.313874663,12, E,,,,,
246114190,350.230315,-6.829808,13.768,0.584508963,2906.081469,2.1761027,12, C,,,,,
246115758,350.277416,-6.796631,13.372,0.584509295,2906.0769,3.177200453,12, E,,,,,
246116001,344.883363,-6.791456,13.665,38.17150386,2940.630012,10.386224,12, R,,,,,
246120070,350.004757,-6.702176,10.47,40.57554129,2930.981199,3.6174361,12, E,,,,,
246120353,352.976816,-6.69573,14.731,42.8661854,2925.907792,2.8138555,12, C,,,,,
246127372,349.471565,-6.545739,13.462,1.788860536,2907.283296,2.952631987,12, E,,,,,
246128198,345.251158,-6.528002,13.095,2.442149168,2907.850492,5.4922197,12, E,,,,,
246130778,349.812164,-6.472091,13.175,23.76430459,2924.180571,1.4758498,12, C,,,,,
246132219,353.592374,-6.4417,13.246,3.482339237,2906.782727,4.0194484,12, E,,,,,
246132413,345.329535,-6.437604,9.997,1.426771807,2905.656813,4.459883132,12, E,,,,,
246138429,353.260363,-6.308571,15.63,16.25858822,2907.472456,3.7608702,12, C,,,,,
246141042,345.210389,-6.251553,13.548,5.689593273,2910.992501,6.780207,12, C,,,,,
246141050,348.188792,-6.25124,14.933,1.677611693,2907.125558,2.748658259,12, E,,,,,
246142162,344.471704,-6.227404,12.606,2.481386017,2906.798157,2.493553423,12, E,,,,,
246144122,345.788467,-6.187197,14.456,5.752959985,2911.195224,2.111029885,12, E,,,,,
246153513,348.920442,-5.986667,16.44,10.7470568,2913.166922,6.81478833,12, E,,,,,
246158738,349.433179,-5.877436,13.629,16.20581451,2907.648727,6.3005151,12, C,,,,,
246168225,351.272429,-5.67748,12.65,4.223172833,2908.460486,1.2796515,12, C,,,,,
246170350,348.013901,-5.632822,12.582,37.82287631,2942.773996,1.86304609,12, U,,,,,
246178445,347.453734,-5.466451,12.886,6.395641557,2910.811384,2.9389733,12, C,,,,,
246193072,351.13532,-5.164092,12.463,12.45496429,2915.246765,3.8008669,12, C,,,,,
246199087,346.622013,-5.041274,12.917,1.510824444,2906.519527,0.6052432,12, C,,,,,
246205281,345.636773,-4.91462,14.846,3.15513948,2907.571559,2.091978164,12, E,,,,,
246208962,352.19688,-4.84138,13.229,2.195606707,2906.956705,1.1888567,12, C,,,,,
246214735,358.639486,-4.723303,9.603,36.56732591,2908.61444,10.672149,12, C,,,,,
246219451,345.539794,-4.629431,14.927,0.711286955,2906.124804,1.927676533,12, E,,,,,
246221408,348.935382,-4.592459,14.2,18.66854095,2915.091679,2.4254881,12, C,,,,,
246226911,357.897336,-4.48739,14.471,0.590526964,2905.835297,2.408066521,12, E,,,,,
246229765,348.147366,-4.432124,13.106,0.319580329,2905.585877,2.349668944,12, E,,,,,
246231977,348.52616,-4.390862,14.479,0.513946608,2905.69667,1.909886458,12, E,,,,,
246233135,358.906979,-4.369421,12.208,38.95541997,2906.805871,6.10332553,12, E,,,,,
246233803,347.01313,-4.355775,11.433,0.490349751,2906.012845,2.4865976,12, E,,,,,
246233902,349.653285,-4.353833,18.461,2.483119932,2906.662484,1.2546894,12, C,,,,,
246233912,349.651025,-4.353669,18.561,2.483119937,2906.662484,1.2546952,12, C,,,,,
246235560,347.788379,-4.321994,8.963,0.195660879,2905.670955,0.820947531,12, E,,,,,
246239053,359.093223,-4.25628,11.751,12.75985251,2913.343205,3.2939386,12, C,,,,,
246239135,359.093801,-4.254777,12.24,12.76042491,2913.341999,3.3044634,12, C,,,,,
246244037,349.596573,-4.16191,13.769,14.66257507,2914.929037,3.7926033,12, C,,,,,
246247609,356.585016,-4.094467,11.067,1.7637508,2907.270746,5.280509254,12, E,,,,,
246251563,349.736156,-4.017273,12.213,15.37176058,2917.301586,6.151974821,12, E,,,,,
246256010,349.892276,-3.93311,14.764,0.915269313,2905.932564,2.030810508,12, E,,,,,
246258298,346.580472,-3.891068,16.645,5.382688899,2910.20651,7.306870467,12, E,,,,,
246259341,347.643443,-3.871354,14.31,10.44658983,2906.311192,1.7800375,12, C,,,,,
246261316,353.707679,-3.834901,13.594,4.696167201,2908.722804,2.8072835,12, C,,,,,
246261328,349.657462,-3.83463,15.372,0.843581457,2905.618848,2.208162903,12, E,,,,,
246263295,348.122592,-3.796655,14.802,13.08513107,2905.938742,3.647949738,12, E,,,,,
246265680,350.2702,-3.752076,16.544,8.638601748,2906.189759,6.4930858,12, E,,,,,
246268480,355.142472,-3.69713,13.193,0.80362093,2905.809424,2.663418813,12, E,,,,,
246269355,355.165474,-3.680492,13.43,0.803681687,2905.807436,3.578246167,12, E,,,,,
246270357,354.25818,-3.660891,12.887,0.92842707,2906.474704,2.523662885,12, E,,,,,
246270904,355.508434,-3.650488,15.671,3.985618549,2906.595626,1.9115463,12, C,,,,,
246273831,358.166608,-3.590991,12.467,21.60075193,2911.50825,5.74237435,12, E,,,,,
246276996,354.724725,-3.524495,14.189,6.472396024,2912.034939,3.0260699,12, C,,,,,
246279419,346.008296,-3.47472,13.409,8.401379914,2910.697067,4.10047,12, C,,,,,
246284122,357.34832,-3.383076,12.519,0.315240556,2905.840099,1.0105246,12, E,,,,,
246290342,354.162348,-3.26106,14.738,16.6073889,2913.429334,4.2332681,12, C,,,,,
246295073,354.930581,-3.166609,14.187,30.71156916,2930.938424,2.7683785,12, C,,,,,
246304831,350.56051,-2.970332,16.948,1.371233163,2906.24763,3.292827246,12, E,,,,,
246307262,346.231112,-2.920926,10.504,0.551219983,2906.061501,3.247723589,12, E,,,,,
246307815,346.14528,-2.909367,15.679,38.45137051,2908.215448,20.57846133,12, E,,,,,
246308041,351.453081,-2.905259,15.094,20.9902542,2909.806633,2.354333,12, C,,,,,
246310297,353.109672,-2.859178,15.693,20.75638786,2924.743453,10.22926245,12, E,,,,,
246310303,349.650776,-2.859113,14.047,16.98129146,2918.742174,4.2409192,12, C,,,,,
246310506,349.407942,-2.854718,9.968,0.511125862,2905.991416,1.2278922,12, E,,,,,
246310679,349.113041,-2.850909,14.553,8.134317609,2908.532869,7.8468443,12, E,,,,,
246313886,353.783096,-2.784488,14.481,1.82846571,2906.552145,1.9001104,12, C,,,,,
246317113,354.275138,-2.720516,15.478,2.592403482,2907.873535,2.155609989,12, E,,,,,
246318828,350.534398,-2.685939,14.273,38.5177845,2915.003566,3.377941683,12, E,,,,,
246325464,351.024084,-2.555506,15.195,3.379507789,2907.591847,1.7995993,12, C,,,,,
246326057,353.927493,-2.543618,13.744,13.46204327,2915.778746,4.6773197,12, E,,,,,
246331347,348.679181,-2.440419,15.459,1.082455861,2906.467479,0.94431868,12, C,,,,,
246331418,349.387594,-2.438775,14.472,9.33157479,2911.618564,1.6250985,12, C,,,,,
246331715,348.922385,-2.432745,16.951,27.88178405,2927.682553,6.3564098,12, R,,,,,
246332357,345.223051,-2.42052,15.167,1.432664329,2905.600137,3.297470584,12, E,,,,,
246346930,349.269479,-2.134296,12.02,2.945613299,2906.084819,4.045344524,12, E,,,,,
246346985,349.267859,-2.133444,13.662,2.945612986,2906.084825,4.045569835,12, E,,,,,
246347783,344.498074,-2.117617,13.942,11.72237915,2909.278617,2.6050581,12, E,,,,,
246356223,352.436507,-1.950526,11.1,0.933089048,2906.389295,1.1349091,12, C,,,,,
246359551,348.17551,-1.884707,11.149,31.30376723,2914.301611,18.27050909,12, E,,,,,
246362870,344.462834,-1.819716,14.026,4.038085705,2906.45353,1.8171978,12, C,,,,,
246363270,345.125654,-1.812178,14.994,7.286647995,2910.291639,2.35953621,12, E,,,,,
246363753,345.753523,-1.802619,15.56,12.062937,2916.596546,3.791559933,12, E,,,,,
246366798,350.015541,-1.743709,13.292,7.540054213,2906.53338,4.1343376,12, C,,,,,
246367558,347.154963,-1.729536,14.992,18.34537986,2922.326223,1.886143749,12, E,,,,,
246375154,350.271206,-1.583197,12.681,1.480278274,2906.751878,2.3479373,12, C,,,,,
246375295,353.616168,-1.580036,11.933,3.409265339,2908.353751,3.331194,12, C,,,,,
246377038,345.157667,-1.54417,15.436,10.21068885,2907.711232,1.3213547,12, C,,,,,
246379593,352.867167,-1.493294,19.813,0.550120297,2905.683703,2.444962664,12, E,,,,,
246380972,345.931453,-1.465174,13.842,8.884683698,2910.82158,3.6338631,12, C,,,,,
246389308,350.355474,-1.297431,10.841,8.823335149,2909.950911,4.40813415,12, E,,,,,
246389858,351.770152,-1.286273,10.277,1.208987195,2905.826015,1.5631111,12, C,,,,,
246392266,353.008162,-1.224996,13.308,0.287947591,2905.798993,1.601841494,12, E,,,,,
246393474,350.916545,-1.189274,10.619,0.28032723,2905.745108,0.96498824,12, C,,,,,
246402573,352.674039,-0.917157,13.403,1.164323384,2906.442597,2.082297484,12, E,,,,,
246405050,349.51513,-0.837568,13.523,2.108118148,2906.002056,3.891513408,12, E,,,,,
246405278,348.772125,-0.830955,13.906,4.464679862,2908.110179,3.3088591,12, C,,,,,
246405762,346.046417,-0.815866,15.654,29.88110322,2914.262034,3.228694,12, E,,,,,
246416406,346.845204,-0.487628,14.162,16.13221123,2918.703244,2.488491402,12, E,,,,,
246429049,348.515886,-0.082248,11.769,10.41093674,2906.402619,2.5302058,12, C,,,,,
246429728,350.182704,-0.059264,15.695,11.4139705,2909.689792,1.4622308,12, C,,,,,
246430802,352.800711,-0.025407,13.384,39.15202104,2908.890782,3.2952803,12, C,,,,,
246431497,348.321349,-0.003156,15.522,6.892988992,2909.080351,3.16872065,12, E,,,,,
246433273,350.861028,0.052891,18.378,0.297600753,2905.620007,1.634322772,12, E,,,,,
246433616,350.577488,0.063076,11.745,9.688041714,2907.527175,5.603423751,12, E,,,,,
246441449,349.063445,0.306743,12.67,4.533466657,2908.008866,3.663141822,12, E,,,,,
246449231,351.148793,0.552837,13.135,0.406508593,2905.595628,2.24697636,12, E,,,,,
246453091,351.251593,0.676825,17.544,10.73463784,2912.189162,3.4766383,12, E,,,,,
246456572,351.671586,0.795609,15.659,0.766881913,2905.746816,2.210861584,12, E,,,,,
251456366,346.83309,-8.85274,17.916,3.649883236,2909.152036,3.47402811,12, E,,,,,
251456464,353.1653859,-0.968505,18.06,3.197459445,2908.050788,3.995225901,12, E,,,,,
251456488,347.3314275,-0.3018784,17.913,3.874390626,2907.498374,7.903802861,12, E,,,,,
251456829,352.3178229,-0.3147557,19.875,0.618259304,2906.029962,2.984054725,12, E,,,,,
210571477,67.775126,16.543455,15.833,9.324756176,2993.165434,2.3319675,13, C,,,,,
210642322,66.675888,17.563301,18.011,4.339217001,2990.903864,1.482771009,13, E,,,,,
210664740,67.315107,17.871013,10.803,0.414958668,2988.803737,2.523425613,13, E,,,,,
210734262,66.153862,18.869167,17.086,9.636833624,2990.769014,3.315292165,13, E,,,,,
210744674,65.859019,19.027495,12.894,25.22592443,2989.502998,3.538945,13, E,,,,,
210761888,68.040805,19.290876,11.643,2.853538607,2988.918,5.708277446,13, E,,,,,
210779706,66.31026,19.561566,12.659,31.48426021,3004.745495,5.477426212,13, E,,,,,
210784722,67.627226,19.636921,11.357,0.425958312,2988.708289,2.750625623,13, E,,,,,
210797580,67.820636,19.831792,10.876,2.140799471,2989.184659,1.7362503,13, C,,,,,
210816335,65.420402,20.117295,12.952,4.547858622,2992.602091,3.4217308,13, E,,,,,
210857590,64.976842,20.740271,12.51,0.52878304,2988.628286,1.65351291,13, E,,,,,
210862785,65.837249,20.820046,11.932,0.383760834,2988.786717,1.8497143,13, E,,,,,
210869195,66.695563,20.916952,10.949,18.50533738,2995.56162,10.15617512,13, E,,,,,
210874496,65.236129,20.995535,12.95,0.847237898,2988.882513,3.362269395,13, E,,,,,
210875208,65.417588,21.006739,15.029,0.561212109,2988.564118,1.3515693,13, E,,,,,
210879314,66.597899,21.069655,14.748,3.272744623,2989.935693,2.7880054,13, E,,,,,
210888483,67.042159,21.211442,15.582,10.83282046,2998.85577,5.2758123,13, C,,,,,
210897587,65.468696,21.3536,12.656,13.85506586,2995.417482,3.1823615,13, C,,,,,
210905963,66.740795,21.483028,13.348,20.53586947,3001.614005,4.255740128,13, E,,,,,
210910807,66.749102,21.558809,14.351,11.36572302,2991.368943,2.954617248,13, E,,,,,
210911405,67.116712,21.568523,11.435,22.27951217,2992.616287,12.431332,13, C,,,,,
210927096,65.515116,21.81909,15.335,1.455051539,2989.622921,1.98129783,13, E,,,,,
210936044,66.020559,21.960891,14.397,1.421269061,2988.76917,1.6395228,13, E,,,,,
210941830,64.687518,22.054342,15.618,4.793612819,2992.759308,1.972809397,13, E,,,,,
246628376,72.633616,13.613498,12.508,4.545694281,2990.364588,3.2911742,13, C,,,,,
246630315,72.500687,13.641565,11.062,15.17776649,2999.450036,5.141078824,13, E,,,,,
246643369,71.16007,13.826303,10.391,9.016121777,2991.879996,3.069101,13, C,,,,,
246644176,73.513614,13.837378,12.498,0.995561206,2989.127342,3.417397827,13, E,,,,,
246686657,72.603619,14.402206,15.574,8.831336358,2988.634196,3.5344029,13, E,,,,,
246693322,75.275304,14.488068,17.591,22.54023777,3006.578831,5.731781883,13, E,,,,,
246697679,74.747545,14.543242,6.162,14.79232717,2999.233271,10.655791,13, C,,,,,
246698204,74.738361,14.549577,7.525,14.79169473,2999.233301,9.7296948,13, C,,,,,
246703608,73.114808,14.618582,12.213,2.298698089,2989.410367,5.045515176,13, E,,,,,
246712205,74.336889,14.725109,11.941,3.560939908,2989.133584,4.5823108,13, C,,,,,
246718029,74.465651,14.796445,13.831,17.72455713,2998.58021,6.881821612,13, E,,,,,
246721398,74.366837,14.837661,15.147,1.52312987,2988.932104,2.674737029,13, E,,,,,
246721401,72.631055,14.837709,13.508,0.742030322,2989.163061,3.551541173,13, E,,,,,
246727022,71.976497,14.907173,12.058,3.100257505,2989.986233,4.342560307,13, E,,,,,
246742424,75.367855,15.091297,9.207,16.41209338,2990.902744,6.169169156,13, E,,,,,
246757401,68.680489,15.265101,11.791,0.538680342,2988.675761,2.545583992,13, E,,,,,
246768454,78.379317,15.394039,12.154,3.540952434,2990.2723,4.7423805,13, E,,,,,
246769933,75.930941,15.410827,11.738,3.933517137,2990.740693,2.1220567,13, E,,,,,
246771751,73.558071,15.431061,14.995,6.600198973,2994.346905,3.3252728,13, E,,,,,
246777408,69.353396,15.494396,11.209,2.465667265,2990.487238,5.156859726,13, E,,,,,
246782263,68.234385,15.548111,11.823,19.04837592,3002.971749,21.76368266,13, E,,,,,
246787971,69.405727,15.61025,13.784,0.358308791,2988.742254,3.066984,13, E,,,,,
246788829,74.671369,15.619752,9.211,4.642027322,2990.953079,6.711426006,13, E,,,,,
246789174,76.912138,15.623553,15.823,1.875094899,2989.247396,4.92955597,13, E,,,,,
246789528,74.778125,15.627563,14.073,1.53069189,2989.328828,2.782628957,13, E,,,,,
246798394,72.908943,15.725394,12.795,8.835001468,2993.906001,4.112455552,13, E,,,,,
246798444,69.120432,15.725982,14.264,1.101583122,2989.316681,3.385904192,13, E,,,,,
246815557,76.839967,15.905454,11.59,0.55269643,2989.022511,3.2979443,13, E,,,,,
246819180,78.23481,15.943732,12.636,4.443769363,2991.973283,4.712405228,13, E,,,,,
246820559,77.260943,15.958711,15.789,1.925892912,2989.627837,1.8676162,13, C,,,,,
246825406,76.802435,16.009451,10.721,0.552902042,2989.011539,2.4429876,13, C,,,,,
246835367,75.217996,16.112919,18.765,10.98130527,2992.036181,1.759199771,13, E,,,,,
246845309,74.124102,16.213395,10.785,8.534604726,2995.89828,4.43193974,13, E,,,,,
246846293,78.484171,16.22328,16.112,8.577690343,2988.792375,5.19017551,13, E,,,,,
246851148,70.995507,16.273117,13.817,18.89556012,2990.126351,3.0300298,13, C,,,,,
246851649,78.410177,16.278066,15.458,3.499833921,2988.681827,5.93218047,13, E,,,,,
246851721,78.919746,16.278741,11.257,6.178731738,2988.857503,4.2738538,13, C,,,,,
246860357,78.086393,16.3647,16.307,13.1040961,3001.539859,6.290496384,13, E,,,,,
246865183,78.337082,16.412355,16.288,3.385913019,2990.226976,3.1732817,13, C,,,,,
246865365,78.339136,16.414202,14.752,3.385871542,2990.227391,3.1721467,13, C,,,,,
246873497,78.409145,16.495392,15.797,6.969628724,2994.956208,2.5638719,13, C,,,,,
246876040,71.109829,16.518667,12.239,5.09576072,2992.286325,2.048252,13, C,,,,,
246886747,78.124878,16.624905,14.113,3.891451564,2992.40508,4.778032775,13, E,,,,,
246887507,77.962582,16.632546,12.234,11.45915325,2993.130239,10.61660457,13, E,,,,,
246891819,70.443867,16.674439,14.168,8.490758755,2990.581195,1.9890496,13, C,,,,,
246891883,78.139291,16.675072,17.122,25.87902743,3006.835726,1.955441811,13, U,,,,,
246891964,70.86382,16.675806,11.496,10.24057564,2992.136527,20.19437161,13, E,,,,,
246898423,78.321066,16.738303,15.837,7.127700176,2989.940383,2.9437895,13, C,,,,,
246899376,78.134466,16.747726,12.578,2.208708466,2990.182245,3.701946983,13, E,,,,,
246899433,78.191138,16.748278,15.471,13.10798832,3001.155526,4.2338368,13, E,,,,,
246906371,68.189935,16.814453,14.552,37.8509335,2994.929831,4.8142559,13, R,,,,,
246906509,78.098144,16.8157,13.629,2.318728862,2989.07268,4.524567841,13, E,,,,,
246909566,77.523604,16.845444,17.231,1.924107967,2988.980512,0.58195626,13, E,,,,,
246911830,76.867324,16.867718,12.465,2.626728747,2990.364021,4.2083203,13, C,,,,,
246913261,78.008592,16.881069,12.862,30.61651768,3012.245561,6.607154,13, R,,,,,
246920193,73.9931,16.949432,10.916,10.19447356,2993.24385,1.9124244,13, C,,,,,
246923180,76.551427,16.97912,14.24,2.04700271,2990.291676,2.136825119,13, E,,,,,
246931769,77.351368,17.062498,12.317,13.17837623,3001.205076,7.0763485,13, C,,,,,
246933150,78.201077,17.075366,13.397,1.528405092,2989.568557,2.4767786,13, E,,,,,
246942693,77.467182,17.16617,12.022,1.628749472,2989.301507,5.249644565,13, E,,,,,
246946219,77.679785,17.19982,12.986,2.259719887,2988.664352,3.458374545,13, E,,,,,
246947582,71.863352,17.213176,15.012,21.37106811,2991.639617,6.4972256,13, C,,,,,
246951573,70.932751,17.251481,11.538,37.33822855,2989.563363,7.5996057,13, R,,,,,
246953392,74.692874,17.269224,12.903,0.673802604,2988.643116,1.3221675,13, C,,,,,
246962810,78.38127,17.361529,11.959,1.223061829,2989.188027,6.123433137,13, E,,,,,
246965621,74.573864,17.389437,12.071,1.957710354,2989.720193,5.824417467,13, E,,,,,
246978459,78.060311,17.514931,11.98,0.2559061,2988.579928,1.361715662,13, E,,,,,
246985286,74.451755,17.580717,11.367,1.359128987,2989.04966,1.2544971,13, C,,,,,
246987084,74.008009,17.59785,14.222,7.099999749,2992.324176,3.1221044,13, C,,,,,
246991396,77.943717,17.640113,11.355,4.685423181,2989.983156,3.542488206,13, E,,,,,
247002634,71.706064,17.748326,9.426,1.564814411,2988.746177,7.6289545,13, E,,,,,
247004558,73.14425,17.766646,13.381,0.63753641,2988.588715,1.929596344,13, E,,,,,
247008669,70.012413,17.804931,15.355,2.929980603,2989.244909,5.8916448,13, E,,,,,
247028425,70.794574,17.988799,11.352,1.381679658,2988.821861,1.7466185,13, C,,,,,
247047370,74.700493,18.169392,10.881,4.205484113,2991.712076,1.4295217,13, E,,,,,
247048406,71.269323,18.179558,15.795,16.4847002,2988.664076,3.5953628,13, C,,,,,
247051137,73.555234,18.205534,16.686,21.15955188,2995.138037,5.267040747,13, E,,,,,
247061897,71.664049,18.307453,11.372,2.053912116,2988.848708,3.826771151,13, E,,,,,
247085413,73.186383,18.528771,12.143,2.420250784,2989.77712,3.512462835,13, E,,,,,
247094147,74.221374,18.613731,14.127,5.611296349,2992.232942,1.6821691,13, C,,,,,
247098361,73.76651,18.654535,9.789,11.16844697,2992.351487,5.0255291,13, C,,,,,
247098679,74.1569,18.657602,15.108,12.92612192,2990.613244,5.253064223,13, E,,,,,
247098967,74.158113,18.660263,15.108,12.92735369,2990.609432,5.860117122,13, E,,,,,
247100764,78.92145,18.677186,14.053,3.982369631,2989.329958,9.887818696,13, E,,,,,
247106666,69.629404,18.733741,8.771,2.454065165,2990.320998,11.27014172,13, E,,,,,
247111550,72.376025,18.779845,14.884,9.359469545,2988.965233,4.2621638,13, E,,,,,
247111888,74.276306,18.782933,13.832,8.706372532,2988.921791,3.342861545,13, E,,,,,
247122439,73.992011,18.883499,13.075,0.732199934,2988.612856,1.050014,13, C,,,,,
247132873,74.502975,18.983167,14.196,3.484671358,2991.578277,8.872575,13, E,,,,,
247140417,69.852861,19.055456,14.085,5.919773111,2992.651822,2.3421105,13, C,,,,,
247142564,79.754069,19.07576,12.217,10.91374107,2995.91593,3.7828644,13, E,,,,,
247142909,71.225041,19.079186,14.615,0.99831911,2988.63648,3.173941707,13, E,,,,,
247146176,71.418765,19.110655,13.638,1.308623485,2989.406849,2.393712128,13, E,,,,,
247147539,71.465087,19.123829,12.224,0.685829355,2988.626274,2.828659623,13, E,,,,,
247162140,78.619001,19.262771,12.627,2.732020325,2988.716173,3.762881245,13, E,,,,,
247162706,71.43853,19.268124,14.944,1.043251706,2988.66863,3.161113158,13, E,,,,,
247164043,73.841434,19.280901,9.482,5.228874346,2993.715858,3.3483918,13, C,,,,,
247178163,80.006725,19.415584,13.002,22.562985,3004.85331,3.4883241,13, C,,,,,
247189048,78.668457,19.519525,13.571,1.435398381,2988.649918,4.479480971,13, E,,,,,
247199882,80.227036,19.623056,13.207,6.903293833,2995.228156,6.507422907,13, E,,,,,
247212019,79.310685,19.738393,12.564,18.05129516,2999.558909,7.696148982,13, E,,,,,
247212614,80.543178,19.743673,15.612,12.59537767,2991.809979,5.1962549,13, E,,,,,
247212865,80.540676,19.745853,15.612,12.59402072,2991.813613,5.2101883,13, E,,,,,
247218695,72.973464,19.800606,10.107,1.96669604,2989.331414,6.313303234,13, E,,,,,
247219225,80.505638,19.806023,15.444,0.677409378,2989.117025,3.767011343,13, E,,,,,
247219558,73.511087,19.809208,14.111,0.772455674,2988.665581,1.4932478,13, C,,,,,
247220706,80.043631,19.820457,14.941,1.122639979,2988.527808,3.033848865,13, E,,,,,
247220933,80.463879,19.822489,13.005,38.36707134,3026.018084,21.28585601,13, E,,,,,
247220970,79.101049,19.822803,12.799,21.88695502,3008.194948,3.756537085,13, E,,,,,
247226616,78.818177,19.877042,13.021,2.419460206,2988.615979,6.649635225,13, E,,,,,
247230905,68.61347,19.917316,12.194,3.764193275,2988.728684,4.679511424,13, E,,,,,
247235876,78.342095,19.964671,12.72,2.984990628,2990.865362,4.582035825,13, E,,,,,
247236218,73.722712,19.967631,8.414,3.556912371,2989.861378,3.689094135,13, E,,,,,
247237748,69.352748,19.981786,11.337,35.79326066,2991.863383,13.465286,13, C,,,,,
247241291,71.755283,20.014922,15.17,2.472196534,2990.862484,2.288217735,13, E,,,,,
247241494,79.335321,20.016792,14.875,1.716484506,2989.985649,3.8005067,13, C,,,,,
247242432,80.01309,20.025636,13.566,0.740419831,2989.129092,3.338224945,13, E,,,,,
247249467,79.655773,20.091041,12.305,25.33981016,2993.342126,9.786305669,13, E,,,,,
247249645,79.383511,20.092811,13.776,1.717223027,2989.966474,5.771313245,13, E,,,,,
247252399,79.205688,20.118296,8.327,12.61218349,2989.318645,5.5592866,13, E,,,,,
247253111,80.483319,20.124312,13.08,22.59305747,2995.291927,5.9355937,13, E,,,,,
247253678,79.381343,20.129477,9.499,1.717678821,2989.954591,6.030991902,13, E,,,,,
247253928,79.379805,20.131841,6.699,1.717582006,2989.957481,6.426001048,13, E,,,,,
247262632,79.251902,20.212452,12.728,20.42572428,2997.208565,8.9331938,13, C,,,,,
247263093,70.794248,20.216468,15.821,9.717805763,2991.29392,3.986111487,13, E,,,,,
247267267,79.140683,20.255107,12.811,4.794891829,2992.549179,2.2955623,13, C,,,,,
247270368,68.460018,20.28392,12.384,1.066974242,2988.684185,4.025766797,13, E,,,,,
247274953,74.108626,20.324685,10.151,11.40978303,2997.453768,5.435983087,13, E,,,,,
247281516,74.236484,20.385257,12.659,6.770745146,2993.769078,6.626248465,13, E,,,,,
247286869,79.197932,20.433758,11.818,0.582470964,2988.776723,4.457244095,13, E,,,,,
247289468,73.486987,20.457004,15.814,0.290826138,2988.727011,1.7150952,13, E,,,,,
247294687,70.685245,20.504217,13.341,21.31911256,3004.056292,10.91741539,13, E,,,,,
247299934,80.538613,20.551108,14.322,1.655252587,2990.122557,4.0831202,13, E,,,,,
247305458,69.51916,20.599387,14.768,2.056064495,2989.403768,6.286195,13, E,,,,,
247305843,68.979422,20.602911,11.862,6.114507211,2993.186649,2.4522274,13, C,,,,,
247306712,69.671931,20.610518,14.062,2.057343793,2989.379339,3.6048096,13, E,,,,,
247308044,69.653742,20.622234,14.574,2.056123673,2989.400396,4.8826872,13, E,,,,,
247309123,69.472607,20.631752,13.162,2.056356705,2989.400792,6.0086507,13, E,,,,,
247310581,75.113195,20.644375,13.291,16.54961353,2989.191931,3.2050737,13, C,,,,,
247310900,79.880357,20.647107,15.462,0.78340585,2989.160048,3.336754455,13, U,,,,,
247311454,79.875601,20.652323,12.738,0.783307626,2989.167335,5.661426496,13, E,,,,,
247313195,79.849744,20.667812,11.852,2.064851583,2989.774434,9.633858523,13, E,,,,,
247314025,80.212286,20.675023,10.141,1.32966391,2989.098466,2.493173015,13, E,,,,,
247320872,79.724669,20.73513,15.546,24.66359539,2996.55357,7.213515545,13, E,,,,,
247321442,73.883166,20.740449,12.296,15.8497241,2992.680016,6.2270843,13, C,,,,,
247323795,69.590216,20.761475,14.951,2.056665685,2989.391622,5.5900846,13, E,,,,,
247323832,72.385937,20.761818,15.856,1.918342215,2990.097607,8.113738025,13, E,,,,,
247324260,74.100087,20.765513,12.628,2.914417394,2989.180326,4.96696238,13, E,,,,,
247335183,71.679152,20.859632,14.459,8.392482578,2990.588598,2.1954624,13, C,,,,,
247335861,78.809967,20.865689,14.937,0.79715416,2989.026406,2.8920358,13, E,,,,,
247339076,71.853204,20.892577,14.653,2.512151326,2988.871192,1.17438,13, C,,,,,
247353120,71.349552,21.011212,14.823,14.19800903,2990.329032,4.809827583,13, E,,,,,
247363044,68.104965,21.094788,14.614,3.627070045,2989.187518,2.1167212,13, E,,,,,
247365042,74.041088,21.111853,13.813,41.70031242,3002.832449,11.15083,13, C,,,,,
247375720,71.531937,21.199256,12.824,2.475683676,2989.782701,7.278145408,13, E,,,,,
247382312,79.706501,21.253801,11.728,4.062762793,2991.194906,5.869158941,13, E,,,,,
247383003,79.951539,21.259194,11.633,3.571542357,2990.583283,1.2776862,13, C,,,,,
247384685,74.993244,21.272967,12.592,9.355911929,2996.094178,2.6418809,13, C,,,,,
247394976,68.479414,21.355744,15.362,9.425236938,2992.509153,7.517838336,13, E,,,,,
247396991,71.665644,21.37186,14.248,14.6194235,3000.593399,3.4791112,13, C,,,,,
247399034,75.391133,21.389187,12.227,0.934927125,2988.525857,4.353454481,13, E,,,,,
247409030,71.59957,21.469402,15.041,2.762120303,2991.193521,4.803975882,13, E,,,,,
247409339,75.943054,21.4721,14.288,13.82952672,2990.533703,3.4297184,13, C,,,,,
247418783,76.445793,21.54863,9.891,2.2252484,2990.384958,1.6730429,13, C,,,,,
247419510,68.998383,21.554565,14.889,1.434591333,2989.478995,2.616671744,13, E,,,,,
247426435,68.891755,21.611949,14.661,6.142499716,2988.729048,10.84035127,13, E,,,,,
247427192,70.010759,21.618041,14.249,12.16827323,2998.350868,4.110328825,13, E,,,,,
247444286,74.500082,21.757047,15.579,1.776756642,2990.131583,5.132229675,13, E,,,,,
247444723,72.399435,21.760833,13.547,1.630564717,2989.375598,1.7894147,13, E,,,,,
247445728,68.706135,21.768864,13.652,13.74666722,2999.070662,5.9526902,13, C,,,,,
247449254,74.908107,21.796916,11.754,16.59496879,2996.81223,6.839300962,13, E,,,,,
247452637,76.679021,21.823424,15.175,1.619304856,2989.06781,5.449390949,13, E,,,,,
247455766,68.20196,21.847926,15.726,1.557144241,2989.710877,4.033748718,13, E,,,,,
247461921,68.550052,21.897746,12.454,9.008966691,2991.153338,3.524452379,13, E,,,,,
247466997,73.608863,21.938918,14.35,4.482478414,2990.759798,4.308071833,13, E,,,,,
247476160,74.280583,22.011222,15.556,10.19427304,2989.980061,4.83991837,13, E,,,,,
247476672,73.621414,22.015273,12.182,2.333250392,2989.263496,4.105491348,13, E,,,,,
247477006,73.562911,22.017691,14.458,0.562535482,2988.533892,2.543134811,13, E,,,,,
247480808,74.803487,22.046725,15.37,0.91798448,2988.877038,4.989785055,13, E,,,,,
247484471,76.397605,22.07452,14.585,3.520257051,2989.003382,4.9817309,13, E,,,,,
247487809,74.612163,22.100256,12.585,18.93304506,3000.835272,10.18120746,13, E,,,,,
247488283,68.192962,22.103766,10.162,0.468269769,2988.687777,0.64321819,13, C,,,,,
247491521,76.022225,22.128619,14.874,0.512355241,2988.912044,1.818769988,13, E,,,,,
247493630,76.313909,22.1452,13.895,23.52015904,3004.424391,4.540694845,13, E,,,,,
247497352,74.414939,22.174721,15.217,0.834497664,2988.568322,4.133303676,13, E,,,,,
247500341,69.942825,22.197298,12.399,1.965350962,2989.493276,10.64334763,13, E,,,,,
247508556,75.987615,22.261094,12.577,1.551050039,2988.631697,4.3605942,13, E,,,,,
247510777,71.449922,22.27829,14.965,12.44724262,2995.952459,4.810128666,13, E,,,,,
247511742,76.184147,22.285674,10.709,12.80942578,2993.875668,15.37487838,13, E,,,,,
247513271,68.013588,22.297798,15.652,9.961740979,2988.620965,1.5541415,13, C,,,,,
247513856,70.949209,22.302168,12.806,0.784339282,2988.622683,3.851093799,13, E,,,,,
247523984,75.224963,22.379115,14.819,39.03115628,3003.935626,10.04972095,13, E,,,,,
247529791,75.542461,22.423291,11.079,1.968299942,2988.890641,6.651671341,13, E,,,,,
247537809,76.494684,22.484133,9.878,7.591229853,2990.604743,7.2801662,13, E,,,,,
247539853,74.844341,22.499881,15.882,3.021865934,2990.891633,4.583450095,13, E,,,,,
247548566,71.022612,22.56767,13.381,3.487844955,2991.654656,2.7646601,13, C,,,,,
247549544,68.303828,22.574921,14.64,9.823412442,2991.084762,4.745668468,13, E,,,,,
247553546,74.488292,22.606498,15.193,8.444520143,2992.103108,5.063529,13, E,,,,,
247555683,72.790219,22.622864,14.291,5.965958318,2989.829785,4.079872782,13, E,,,,,
247556609,67.68751,22.630088,13.652,13.88128286,2989.728427,2.571039167,13, E,,,,,
247558807,75.494581,22.646534,14.674,20.10335856,2999.896709,6.000274602,13, E,,,,,
247562358,71.684514,22.674181,15.315,3.093206871,2990.448369,1.5530511,13, C,,,,,
247566342,72.256907,22.705301,12.898,17.40560634,3003.520172,5.9881891,13, E,,,,,
247569477,71.528286,22.729682,10.997,13.11938425,2998.866526,16.87958494,13, E,,,,,
247576592,76.004456,22.78508,15.164,6.969759435,2992.053616,1.7365229,13, C,,,,,
247576642,76.000017,22.785369,10.389,6.969797294,2992.056854,2.183826647,13, E,,,,,
247580908,76.349543,22.817645,11.753,0.387766185,2988.899371,0.95150709,13, E,,,,,
247589423,67.412457,22.882721,10.771,17.30539939,2997.026268,3.4795353,13, C,,,,,
247590385,72.221231,22.890309,12.007,2.34726318,2990.651244,2.483707171,13, E,,,,,
247593301,76.207546,22.912773,15.406,0.847746421,2989.065356,4.032332865,13, E,,,,,
247595998,68.450384,22.933636,15.951,11.15135479,2995.25029,22.42144304,13, E,,,,,
247598580,72.977455,22.953525,13.642,21.16541499,3008.398176,1.9523544,13, C,,,,,
247605210,76.405918,23.004437,11.317,1.768060919,2988.546513,5.102945083,13, E,,,,,
247605441,72.586028,23.006171,10.843,1.653428816,2989.451209,2.657760079,13, E,,,,,
247606591,76.423793,23.014996,14.634,1.768295505,2988.538714,5.292469493,13, E,,,,,
247606731,76.426981,23.016162,14.594,1.768062327,2988.542952,5.119859871,13, E,,,,,
247609072,76.25477,23.033922,10.902,18.89494554,2998.100546,5.635408235,13, E,,,,,
247611242,71.859123,23.050922,10.908,24.18846966,2996.110925,7.1166554,13, C,,,,,
247612547,76.407156,23.06105,6.824,1.767981578,2988.546644,5.567198291,13, E,,,,,
247615963,76.434168,23.087388,15.558,1.768228741,2988.540443,5.315027139,13, E,,,,,
247617505,76.468571,23.099006,14.151,1.768406168,2988.530692,4.738632014,13, E,,,,,
247617751,76.390232,23.100948,14.833,0.883968767,2988.552796,4.691034715,13, E,,,,,
247621196,76.458035,23.126619,14.983,0.883940274,2988.553455,4.548650779,13, E,,,,,
247625497,67.318931,23.158975,12.934,1.720492481,2988.989255,5.308674183,13, E,,,,,
247634301,73.069163,23.224963,15.3,0.550073745,2988.790999,3.770248345,13, E,,,,,
247640158,71.811362,23.268832,14.351,30.19611445,2989.587866,4.7971233,13, C,,,,,
247669595,74.403639,23.489509,11.825,0.332504942,2988.585934,1.886024453,13, E,,,,,
247674867,74.852825,23.529063,15.837,39.57395141,2990.345835,15.41954,13, R,,,,,
247676031,72.185728,23.537534,14.391,35.37203265,3005.360176,3.401564428,13, E,,,,,
247689275,71.024174,23.634123,12.936,3.751536572,2989.020979,7.0183893,13, E,,,,,
247696364,75.903993,23.686757,16.516,0.7342905,2988.674091,3.031651415,13, E,,,,,
247698108,71.794415,23.699272,14.021,20.33229702,2995.998195,14.255592,13, C,,,,,
247706281,68.93621,23.757199,11.99,0.847814908,2988.662458,3.044013683,13, E,,,,,
247708770,75.57805,23.775019,15.374,4.421271685,2990.710521,5.6841241,13, C,,,,,
247724061,70.888002,23.882228,12.549,1.248870274,2988.620707,2.0784146,13, C,,,,,
247725388,75.938481,23.891357,15.89,11.59404565,2989.928339,5.935867,13, E,,,,,
247725590,75.338199,23.892648,15.613,1.439007512,2989.946357,4.045695813,13, E,,,,,
247731516,75.115642,23.932728,11.294,2.268276208,2989.532817,5.3527655,13, E,,,,,
247732055,75.662623,23.936307,11.056,33.96491053,2991.495645,11.51480901,13, E,,,,,
247740694,73.86765,23.995808,13.499,48.14139682,2992.046859,13.119773,13, E,,,,,
247756292,74.951597,24.106611,12.975,1.088965954,2988.995768,2.0791297,13, E,,,,,
247756471,70.871125,24.107911,14.028,6.274349025,2991.787702,3.731387235,13, E,,,,,
247757302,71.47589,24.113787,12.392,9.847522129,2991.264476,2.5813224,13, C,,,,,
247759950,73.384552,24.131974,12.152,1.935396702,2990.059858,9.078112775,13, E,,,,,
247761523,75.028839,24.142864,14.072,8.740079997,2992.887195,12.71510399,13, E,,,,,
247764399,72.301863,24.162932,12.084,3.946409324,2991.853909,2.573394305,13, E,,,,,
247766677,67.218146,24.178881,11.55,18.89862637,2992.634602,9.205130954,13, E,,,,,
247768417,67.289234,24.191475,13.158,1.0213254,2988.622109,5.285461299,13, E,,,,,
247773181,75.814097,24.223328,11.032,2.787879254,2990.234758,1.9161757,13, C,,,,,
247776236,68.709048,24.244524,9.024,4.354606605,2992.381096,15.94165994,13, E,,,,,
247803640,73.630605,24.433198,13.467,7.987174707,2995.429248,8.2205111,13, E,,,,,
247805533,74.130222,24.446751,12.356,6.908998503,2993.391574,18.49331096,13, E,,,,,
247814074,68.793603,24.506107,14.648,20.7546074,3008.644246,5.941791786,13, E,,,,,
247817953,75.586114,24.532778,11.499,1.756497297,2989.564991,9.375249678,13, E,,,,,
247818626,71.263105,24.537529,14.322,1.608225144,2988.637487,1.459935239,13, E,,,,,
247818792,73.718654,24.538671,11.71,0.954143053,2988.529127,5.078104491,13, E,,,,,
247822908,73.548029,24.566122,14.412,0.599754164,2988.969359,2.487165531,13, E,,,,,
247826397,75.657408,24.590582,12.045,3.680951766,2990.823397,3.272681845,13, E,,,,,
247827671,75.475906,24.599094,15.807,2.300072012,2988.829593,7.241120669,13, E,,,,,
247830700,67.715625,24.619692,14.373,1.462669973,2988.777157,2.6635783,13, E,,,,,
247832592,73.299601,24.632434,14.609,9.703834072,2995.350309,5.36497577,13, E,,,,,
247851007,67.479527,24.759252,13.417,2.123230566,2988.736759,3.374995851,13, E,,,,,
247855947,73.745555,24.793581,13.063,31.59943145,2999.421108,5.707482571,13, E,,,,,
247885088,75.757994,24.990096,13.622,6.363045099,2990.889175,1.1778892,13, C,,,,,
247887989,70.148567,25.010005,13.327,11.024542,2993.17143,2.3170293,13, C,,,,,
247897562,75.382537,25.076198,13.058,0.721711619,2989.137972,1.997503014,13, E,,,,,
247909155,73.842373,25.156561,18.037,1.741369219,2989.903083,3.934884606,13, E,,,,,
247919403,67.704641,25.229056,14.249,7.28205866,2995.557302,11.58199102,13, E,,,,,
247920681,73.351545,25.238482,13.756,19.3049574,3005.080195,4.03924689,13, E,,,,,
247924036,75.4256,25.262024,13.505,20.92947677,2997.056844,15.45876083,13, E,,,,,
247929367,66.514493,25.298484,13.349,0.967229722,2989.319614,3.864992205,13, E,,,,,
247937819,67.619907,25.357295,14.03,0.641481961,2989.031911,3.308865,13, E,,,,,
247956487,67.123827,25.490256,12.642,35.38506315,3021.641622,10.753451,13, E,,,,,
247959327,74.524462,25.510767,11.088,1.768213443,2988.95825,5.519766933,13, E,,,,,
247963532,67.53944,25.540833,10.934,0.64131579,2989.045103,3.545945715,13, E,,,,,
247963566,67.516076,25.541041,12.483,0.641323982,2989.039831,3.635559425,13, E,,,,,
247967714,68.137149,25.570244,13.752,34.3051346,3012.078182,2.981762924,13, E,,,,,
247970247,68.471341,25.588227,13.947,38.05543696,3023.554543,2.771147027,13, E,,,,,
247984869,66.331597,25.693804,14.052,1.916422999,2990.270286,4.473556128,13, E,,,,,
247993188,68.035185,25.755133,14.536,6.34656119,2988.539445,3.052147834,13, E,,,,,
248014667,71.513557,25.914589,12.717,2.206254544,2989.347058,7.210437458,13, E,,,,,
248018863,66.922735,25.94575,14.221,18.00030083,2991.595408,5.0157627,13, C,,,,,
248019693,66.853012,25.951702,17.911,0.736330849,2988.78359,1.856966911,13, E,,,,,
248023313,67.943098,25.977824,14.652,0.461578003,2988.844617,1.397198908,13, E,,,,,
248030530,73.12787,26.032231,14.048,34.99485993,2993.562489,5.518904161,13, E,,,,,
248033498,67.063275,26.054899,17.268,0.722087136,2989.152205,2.270809047,13, E,,,,,
248045685,71.924163,26.15023,10.151,37.33814788,2995.38698,4.3933712,13, R,,,,,
248047074,73.89807,26.16097,10.353,38.20888025,2994.551448,5.6395196,13, R,,,,,
248047418,67.324212,26.163595,11.017,3.147103943,2990.159609,3.5403524,13, E,,,,,
248131102,69.340642,26.850516,14.432,1.840455545,2989.202035,7.752462069,13, E,,,,,
248175547,74.237761,27.252243,12.399,17.21196623,2994.941918,9.171599704,13, E,,,,,
248189363,70.817334,27.380856,12.939,3.14940177,2989.968026,6.405702244,13, E,,,,,
248209063,73.497652,27.567755,10.605,34.3924657,3007.026489,4.658411507,13, E,,,,,
248211373,72.231235,27.589843,12.944,2.288416163,2990.163335,7.520330177,13, E,,,,,
248212342,73.207791,27.599212,12.265,2.985078172,2989.689309,6.648841491,13, E,,,,,
248222323,72.383309,27.696262,11.878,9.426589229,2988.674029,2.537337342,13, E,,,,,
248238650,72.405983,27.857459,9.589,4.691346024,2989.343213,7.825235633,13, E,,,,,
248241854,73.991527,27.89124,10.501,1.215975597,2988.72217,6.683695029,13, E,,,,,
248253950,73.157302,28.020732,12.955,28.92833577,2990.382059,7.5030391,13, C,,,,,
251456990,65.4590417,19.8427778,18.37,0.503470101,2988.656213,2.502094738,13, E,,,,,
201432656,163.588077,-0.469773,14.349,9.389363917,3074.766569,2.4698759,14, C,,,,,
201479850,163.324687,0.217924,17.396,1.0204007,3075.336565,1.490228328,14, E,,,,,
201494805,163.409573,0.44452,14.574,0.463195105,3074.82187,1.515450843,14, E,,,,,
201498078,163.032418,0.493352,10.451,11.63360298,3085.475054,5.1008478,14, C,,,,,
201500395,162.71134,0.528388,10.274,5.622396467,3075.01481,3.746819933,14, E,,,,,
201541160,163.059018,1.155476,13.794,15.68830868,3088.466581,2.2906957,14, C,,,,,
201632214,164.926434,2.542009,18.179,15.51420092,3084.858003,2.6239524,14, C,,,,,
201637208,165.422875,2.619676,12.812,13.99141993,3077.25687,15.22404914,14, E,,,,,
201639576,166.060316,2.655837,14.495,7.660006397,3077.063765,2.5018086,14, C,,,,,
201644767,166.464457,2.735054,12.775,0.611607876,3074.664815,3.472376128,14, E,,,,,
201655522,166.486424,2.903488,13.898,16.3165404,3075.043832,3.739772454,14, E,,,,,
201661820,166.807002,3.00562,13.54,7.79048098,3075.704321,2.8536101,14, C,,,,,
201663879,166.801033,3.040031,11.932,26.68729955,3082.558345,5.0378588,14, C,,,,,
201663913,166.798444,3.040586,14.451,26.6813654,3082.573747,4.6157138,14, C,,,,,
201696891,165.440873,3.587147,13.968,11.75021501,3080.47531,2.2977856,14, C,,,,,
201701882,164.839326,3.671515,12.686,19.82423157,3090.948082,4.563869418,14, E,,,,,
201748650,165.332937,4.46092,16.991,29.87842784,3091.771587,8.287016024,14, E,,,,,
201749154,165.112381,4.469277,11.295,17.34921882,3088.650108,3.411698531,14, E,,,,,
201791163,163.934927,5.206639,12.892,1.008975251,3074.870844,0.91841118,14, C,,,,,
201792207,163.702914,5.226542,15.359,32.8042855,3105.89331,3.22340033,14, E,,,,,
201796690,163.25215,5.306635,15.798,1.994390077,3075.606499,1.1431632,14, C,,,,,
201831831,164.455157,5.953908,12.862,0.418561807,3074.453737,0.87813035,14, C,,,,,
201854636,164.169459,6.39726,12.193,35.23378581,3083.009913,11.89306192,14, E,,,,,
201871924,164.430175,6.748881,15.115,0.397589788,3074.539758,1.531362533,14, E,,,,,
248408635,162.098519,-0.102977,15.437,1.083775102,3074.732881,2.339226787,14, E,,,,,
248412967,161.846209,0.064885,16.384,0.526846173,3074.580745,4.104314129,14, E,,,,,
248420036,157.927293,0.353804,14.16,4.716662138,3075.246465,2.488341,14, C,,,,,
248426662,161.866414,0.606135,18.913,1.726244051,3075.754016,4.2386049,14, E,,,,,
248426824,161.882324,0.61236,10.73,1.72627894,3075.738542,7.610987157,14, E,,,,,
248432618,159.644623,0.829618,10.456,12.17642561,3079.479211,2.692094123,14, E,,,,,
248433650,158.703862,0.867064,19.073,0.183107464,3074.561455,0.25,14, E,,,,,
248433909,160.730098,0.876075,9.681,25.57417042,3092.116812,7.186519699,14, U,,,,,
248433930,160.311629,0.876559,13.765,1.778920707,3075.06488,0.69779397,14, C,,,,,
248434333,159.687867,0.89207,13.501,3.900526445,3075.421562,3.005619396,14, E,,,,,
248435473,157.935446,0.937571,11.386,14.6974556,3082.442457,3.7487236,14, C,,,,,
248436130,162.28486,0.96234,14.752,0.461078493,3074.758223,3.153387449,14, E,,,,,
248440276,156.525927,1.116115,13.62,12.10490714,3077.759687,0.85380623,14, C,,,,,
248451313,159.872494,1.518592,12.394,36.84798634,3099.952541,5.6682581,14, C,,,,,
248455588,158.969408,1.667385,14.6,0.796570073,3074.850462,1.923405669,14, E,,,,,
248459053,157.014305,1.79735,10.964,16.77527762,3075.520927,6.77829244,14, E,,,,,
248463350,161.735073,1.936711,12.991,18.78839904,3078.682253,4.4937016,14, C,,,,,
248471697,157.252731,2.223833,12.492,5.381212666,3075.578286,1.3711162,14, C,,,,,
248472140,158.073475,2.237923,12.31,0.760058264,3074.735053,0.84143812,14, C,,,,,
248473298,157.664491,2.274217,14.727,1.074806467,3074.820303,5.8167194,14, E,,,,,
248480671,156.405267,2.514349,12.84,2.297932268,3076.172984,1.2511036,14, C,,,,,
248513839,157.730057,3.574046,16.625,0.818765801,3075.057016,1.925564399,14, E,,,,,
248514115,157.599942,3.581403,15.972,0.865724053,3074.859459,1.5060493,14, E,,,,,
248518307,154.51131,3.696781,14.03,3.865088501,3075.624641,1.4012333,14, C,,,,,
248518560,156.190455,3.702906,12.435,9.799778357,3084.080724,3.984896313,14, E,,,,,
248523436,156.378289,3.841348,14.657,1.483123563,3074.920068,8.2511781,14, E,,,,,
248524955,157.243889,3.88257,16.748,0.455296357,3074.621889,1.897817926,14, E,,,,,
248526480,160.575164,3.924595,15.048,18.42749604,3090.956866,3.527488782,14, E,,,,,
248526968,158.245915,3.939705,11.204,8.021853818,3075.817861,5.743657284,14, E,,,,,
248527514,154.987516,3.955161,13.716,6.29136177,3080.254582,1.3699468,14, C,,,,,
248527709,153.350029,3.960182,12.916,5.751739357,3076.584935,2.7264261,14, C,,,,,
248533508,158.235692,4.112712,16.012,0.322967966,3074.474704,1.866214308,14, E,,,,,
248534772,161.027115,4.145808,14.396,6.085707633,3078.471543,18.51748305,14, E,,,,,
248536375,157.226011,4.188149,13.761,0.178953902,3074.566621,0.54670184,14, C,,,,,
248536880,157.724888,4.202685,12.332,32.40232171,3080.228246,6.959301053,14, E,,,,,
248537862,156.678741,4.228988,14.49,0.299340095,3074.541628,1.801609047,14, E,,,,,
248545986,160.594303,4.441349,13.545,5.23939508,3075.191423,0.98738994,14, C,,,,,
248554191,160.851817,4.656265,13.49,19.95742301,3091.094896,3.1121869,14, C,,,,,
248557979,154.310696,4.758137,12.096,7.047434959,3075.885951,2.5817226,14, C,,,,,
248558190,156.622762,4.764019,13.307,8.204645464,3081.026092,2.1468991,14, C,,,,,
248562372,155.646985,4.882775,14.401,10.06714242,3074.911172,3.172057336,14, E,,,,,
248574836,159.31792,5.206878,17.233,3.918888719,3075.78712,2.6213887,14, C,,,,,
248576809,159.227183,5.25924,19.001,1.045806658,3075.273698,1.619658329,14, E,,,,,
248602750,160.791851,5.942702,17.224,3.594946229,3077.234253,6.994798738,14, E,,,,,
248607265,162.913766,6.055675,15.145,31.55291664,3091.093058,3.9175616,14, R,,,,,
248607985,158.119369,6.072675,12.466,4.734542524,3076.245457,3.7978369,14, C,,,,,
248614197,156.795141,6.229856,11.206,2.57966026,3075.01891,5.379724151,14, E,,,,,
248615381,161.451472,6.260277,14.77,1.244430245,3075.390753,2.611711749,14, E,,,,,
248616368,159.421023,6.285933,14.132,24.95807731,3081.2244,5.5223784,14, C,,,,,
248618202,161.156659,6.33358,9.598,22.59619666,3092.871586,6.6794694,14, R,,,,,
248618546,158.082165,6.342434,14.723,2.892621496,3076.664106,2.257131589,14, E,,,,,
248621597,161.451893,6.419404,12.874,17.26664376,3087.436116,5.3369829,14, C,,,,,
248621694,155.603242,6.421576,16.228,3.648777895,3077.275415,6.387425626,14, E,,,,,
248637010,159.808528,6.806775,16.221,1.282511974,3075.633251,3.321206309,14, E,,,,,
248637525,153.712445,6.819757,12.843,15.14770571,3087.22164,3.7140956,14, C,,,,,
248639308,157.622281,6.863706,14.509,3.262168975,3076.145601,1.6118846,14, C,,,,,
248639411,154.250429,6.866476,13.164,3.577155448,3075.108072,1.7521795,14, C,,,,,
248650566,155.666407,7.135638,13.198,9.828164358,3078.780083,3.1216658,14, C,,,,,
248651022,158.736067,7.147349,12.299,5.113873334,3077.615173,1.617253,14, C,,,,,
248656172,155.072442,7.273934,9.366,2.208648544,3074.993917,4.1452086,14, C,,,,,
248657359,163.311773,7.302896,13.921,0.102055818,3074.423502,0.058784151,14, R,,,,,
248659495,160.617063,7.356041,13.348,38.94785263,3078.296898,8.1169516,14, C,,,,,
248660220,157.004222,7.374948,11.069,2.549297613,3075.728415,2.749317556,14, E,,,,,
248662696,160.602498,7.435086,11.567,1.755383203,3075.739367,1.6825668,14, C,,,,,
248669422,153.926982,7.605189,13.432,5.393793946,3078.478813,3.327043155,14, E,,,,,
248669496,153.92849,7.606643,14.271,5.39381391,3078.478667,3.325121263,14, E,,,,,
248672683,157.007611,7.684312,12.557,8.069729022,3075.194362,7.486843457,14, E,,,,,
248688121,157.477846,8.058877,14.35,13.92701335,3083.534249,6.462925734,14, E,,,,,
248690431,156.113404,8.113607,14.955,0.253776485,3074.429702,0.896095434,14, E,,,,,
248692152,158.198364,8.153545,10.372,1.141352829,3074.598329,3.5714415,14, C,,,,,
248705594,154.653312,8.464524,14.404,3.251359892,3076.64223,2.0760467,14, C,,,,,
248718911,163.857993,8.768301,14.008,5.393781461,3079.765404,1.3455779,14, C,,,,,
248725167,158.22403,8.914666,15.964,0.479108983,3074.677953,2.38968584,14, E,,,,,
248728860,159.910501,8.994434,12.553,1.682354291,3075.97916,6.139605918,14, E,,,,,
248729293,157.870274,9.003869,12.43,4.573478712,3076.295932,2.793606934,14, E,,,,,
248731669,157.839774,9.054213,15.636,2.62399527,3076.040216,1.5554148,14, C,,,,,
248737918,162.2364,9.192933,12.879,2.4172911,3074.924996,4.4955378,14, E,,,,,
248740016,159.131474,9.241602,11.018,14.38917848,3077.237604,3.5769331,14, C,,,,,
248740571,158.861204,9.253745,14.447,9.035246085,3080.10115,2.5312609,14, C,,,,,
248740905,156.01149,9.261522,10.516,4.981983737,3077.037535,4.889843076,14, E,,,,,
248747154,161.943121,9.408513,15.749,22.33499893,3094.510213,1.0201222,14, C,,,,,
248751412,155.159086,9.509303,12.989,0.712840301,3074.730038,5.530606019,14, E,,,,,
248752090,157.240798,9.525,15.162,0.235025264,3074.412715,1.005396623,14, E,,,,,
248758353,164.189535,9.673965,12.124,33.58903013,3075.961325,4.705615,14, C,,,,,
248758995,164.851516,9.68894,13.284,9.469275347,3081.906003,3.307977888,14, E,,,,,
248767140,157.14817,9.88419,13.094,0.19824785,3074.569834,0.349242875,14, E,,,,,
248768001,165.182053,9.904519,14.718,36.7793976,3080.60264,2.695245,14, R,,,,,
248771979,155.515936,10.003126,13.82,9.481346184,3082.190986,1.2854684,14, C,,,,,
248775938,160.749962,10.099379,15.223,1.753522628,3074.856511,1.3568991,14, E,,,,,
248777106,154.671074,10.129027,9.204,11.81403698,3080.806546,5.6762047,14, C,,,,,
248779108,159.433828,10.178889,12.549,11.55533052,3082.969501,3.852159444,14, E,,,,,
248779118,159.432277,10.179197,11.38,11.55531102,3082.969596,3.84302353,14, E,,,,,
248781718,154.4624,10.241653,16.05,0.946174484,3074.546674,1.980620598,14, E,,,,,
248782482,154.383976,10.260625,12.585,16.22842692,3079.9919,2.334201,14, C,,,,,
248783452,162.366744,10.283552,12.299,27.24989641,3101.54359,6.0780504,14, R,,,,,
248783679,155.580392,10.288736,12.608,5.953487167,3078.882186,2.2918167,14, E,,,,,
248799994,161.799831,10.680665,14.249,1.986517502,3074.833962,6.306657159,14, E,,,,,
248800053,161.797334,10.681958,17.187,1.986897399,3074.826625,5.597103031,14, E,,,,,
248811085,154.427706,10.940783,11.258,37.11694993,3078.265805,5.474384786,14, E,,,,,
248811930,164.823446,10.961239,17.595,1.831230665,3074.634516,6.415178074,14, E,,,,,
248811987,158.162894,10.962566,13.567,28.16947409,3100.45824,2.103299598,14, E,,,,,
248827616,154.781699,11.346388,11.601,2.571110048,3076.04127,1.8794736,14, E,,,,,
248831646,165.274413,11.446564,11.205,1.551951257,3074.686642,4.630871769,14, E,,,,,
248833457,163.391544,11.490738,17.516,2.937533029,3077.206567,3.041545007,14, E,,,,,
248850137,161.908161,11.909436,16.676,0.348177029,3074.546505,1.564943073,14, E,,,,,
248856002,164.996195,12.059547,15.479,0.912748273,3074.963333,1.0128377,14, C,,,,,
248859867,158.950814,12.156034,12.929,2.413577004,3074.755534,5.242021035,14, E,,,,,
248861279,160.325017,12.191238,13.869,13.1136881,3084.839308,2.7952211,14, C,,,,,
248862664,159.571542,12.225757,16.797,1.331756528,3075.33216,2.722494965,14, E,,,,,
248865761,161.473355,12.301585,12.94,13.06598225,3085.137143,4.4917767,14, C,,,,,
248868569,160.646991,12.374567,15.366,17.46864331,3076.673825,2.45326806,14, E,,,,,
248869124,162.716118,12.388887,11.665,21.86522156,3089.066132,6.4983658,14, C,,,,,
248873389,159.403801,12.496495,17.344,34.94188024,3108.153013,12.97495777,14, E,,,,,
248873506,159.405409,12.49903,17.303,34.94190668,3108.152171,12.87549889,14, E,,,,,
248874467,161.789597,12.524785,14.333,48.71577628,3080.451816,2.8931455,14, E,,,,,
248874928,164.376186,12.535646,12.568,3.43558879,3075.994705,2.201723,14, C,,,,,
248876669,161.949892,12.579643,15.591,11.77440875,3080.60789,5.6256202,14, R,,,,,
248880123,163.778214,12.670469,17.078,0.758173643,3074.53025,1.048026695,14, E,,,,,
248883513,158.027302,12.764191,18.09,41.10361824,3104.363197,5.7799159,14, C,,,,,
248883967,161.41831,12.776156,11.972,1.57136982,3075.953352,4.470644,14, E,,,,,
248884236,161.42607,12.78321,10.331,1.571395365,3075.953906,5.418009778,14, E,,,,,
248891500,159.085993,12.989837,11.477,4.1479445,3078.157673,2.2345743,14, C,,,,,
248891762,165.475128,12.997195,14.321,1.733118017,3074.453025,2.513872684,14, E,,,,,
248895935,164.487232,13.117714,18.613,0.125157112,3074.520837,0.344155177,14, E,,,,,
248899685,163.892519,13.230375,12.852,3.860262657,3074.93363,2.5352924,14, C,,,,,
248904025,163.530073,13.36545,11.751,13.81376063,3085.530906,6.326722806,14, E,,,,,
248905122,159.865906,13.400433,12.185,25.65301617,3096.116022,1.9311143,14, R,,,,,
248912952,158.667326,13.654213,13.454,1.569615925,3075.283565,5.792374688,14, E,,,,,
204026146,239.362292,-23.96013,12.85,14.70009272,3162.028201,15.72877434,15, E,,,,,
204103873,240.178953,-23.651356,12.797,2.432899718,3160.205331,5.143665046,15, E,,,,,
204192773,239.057883,-23.29975,14.877,5.502005834,3161.799524,4.4096239,15, E,,,,,
204193529,239.048803,-23.29675,11.027,5.50173909,3161.804797,4.566269049,15, E,,,,,
204221263,240.033579,-23.189288,11.21,10.56138894,3165.852243,3.0755537,15, C,,,,,
204312539,239.876941,-22.829813,13.138,0.959735154,3158.756335,4.166269022,15, E,,,,,
204321014,239.472702,-22.795929,12.426,1.896042316,3158.883471,4.531896739,15, E,,,,,
204407880,238.798385,-22.454353,12.142,34.36800755,3184.484674,7.427188207,15, E,,,,,
204428356,240.625501,-22.374225,12.356,5.275590464,3162.018491,7.034606948,15, E,,,,,
204440872,239.92375,-22.325073,12.931,7.207693114,3164.377227,1.8837869,15, C,,,,,
204498681,240.264177,-22.093326,12.74,5.533774308,3161.442391,3.195877962,15, E,,,,,
204528050,238.717501,-21.971756,12.961,2.510784448,3158.243647,5.336305037,15, E,,,,,
204531124,240.214325,-21.958933,12.141,3.430178224,3158.691344,2.324379792,15, E,,,,,
204538021,241.01318,-21.930367,10.845,0.457416876,3158.210003,1.9421688,15, E,,,,,
204538608,241.011812,-21.927819,8.691,0.457414906,3158.210083,2.096050069,15, E,,,,,
204542546,240.017059,-21.911679,15.042,0.555747952,3157.934865,2.3461449,15, E,,,,,
204548880,240.992078,-21.885314,11.086,0.457408779,3158.213015,1.2374002,15, E,,,,,
204549038,240.960692,-21.884586,16.631,0.45748714,3158.206782,1.1567337,15, E,,,,,
204561871,239.694057,-21.830061,12.706,2.361950418,3158.074699,9.035834513,15, E,,,,,
204580352,240.947054,-21.752255,12.651,7.239173188,3161.404008,2.6619377,15, C,,,,,
204590230,240.932316,-21.711192,11.827,3.003871123,3158.303172,14.030904,15, E,,,,,
204824097,237.44353,-20.698354,11.38,0.365058514,3157.900291,1.510337302,15, E,,,,,
204824489,237.444228,-20.696656,11.38,0.365059386,3157.900181,1.510131224,15, E,,,,,
204903499,237.763479,-20.338609,13.047,2.145290812,3159.596769,3.918458786,15, E,,,,,
204936306,237.570045,-20.187527,15.958,7.337960115,3164.379387,1.631022016,15, E,,,,,
204968719,237.598398,-20.034591,14.437,0.102095619,3157.976626,0.058807076,15, E,,,,,
205022144,237.550215,-19.781457,14.872,6.114334993,3161.852055,3.533250865,15, E,,,,,
249131927,237.079966,-26.535125,14.07,2.985469573,3158.789406,7.6703488,15, E,,,,,
249133524,237.092296,-26.516226,12.868,2.983796063,3158.820865,8.3444503,15, E,,,,,
249134329,237.079535,-26.506376,8.819,2.984705449,3158.808032,10.33647257,15, E,,,,,
249134350,237.096822,-26.506177,13.524,2.98478134,3158.806248,8.199809419,15, E,,,,,
249136258,236.327817,-26.483031,14.292,36.26282929,3189.913525,11.07149993,15, E,,,,,
249140665,233.017114,-26.429125,16.499,0.933015663,3158.578969,1.515542695,15, E,,,,,
249141717,237.075245,-26.415954,11.38,2.985786132,3158.778681,6.0465308,15, E,,,,,
249146103,230.654902,-26.360646,12.898,0.375404524,3158.217735,1.242557686,15, E,,,,,
249149130,233.674775,-26.323244,12.78,42.92843615,3196.993782,12.52959,15, R,,,,,
249152505,233.15685,-26.280412,11.781,1.387565386,3158.06495,7.386799664,15, E,,,,,
249159982,232.804511,-26.187128,15.126,27.23330024,3171.929606,2.751596667,15, E,,,,,
249161241,229.895002,-26.171084,12.746,2.999061678,3158.400165,2.5085894,15, E,,,,,
249162844,229.884818,-26.150365,9.447,2.99948805,3158.396096,3.830323381,15, E,,,,,
249164587,237.394912,-26.128602,12.958,4.864162306,3160.84295,15.90326893,15, E,,,,,
249173140,232.75989,-26.019151,14.979,0.444364115,3158.184367,0.60105162,15, C,,,,,
249173930,233.730925,-26.008999,13.26,33.24634598,3187.163644,6.5948133,15, C,,,,,
249196565,233.349545,-25.720007,16.104,0.444297135,3158.260805,2.458692567,15, E,,,,,
249199842,230.330396,-25.677644,12.516,5.202340935,3161.805487,4.034190172,15, E,,,,,
249217534,233.877404,-25.447687,12.308,0.594921222,3158.390117,1.425545,15, C,,,,,
249217698,235.561629,-25.445434,12.611,5.088337944,3161.200879,3.4142389,15, E,,,,,
249217834,233.202489,-25.443584,13.861,6.695951432,3159.208512,2.8817171,15, C,,,,,
249223471,230.887307,-25.370747,9.594,22.54820631,3177.389615,4.560205,15, C,,,,,
249226255,237.012172,-25.334862,14.252,24.03714875,3173.700233,5.127455082,15, E,,,,,
249233153,236.974382,-25.245966,15.567,0.815146742,3158.42348,3.694104244,15, E,,,,,
249236972,236.872185,-25.194557,13.998,17.82069872,3159.392273,3.2612539,15, C,,,,,
249239123,231.272104,-25.165492,11.996,5.116491498,3158.897799,4.951254391,15, E,,,,,
249248776,236.082447,-25.039127,13.821,18.23773951,3158.834225,6.2655623,15, C,,,,,
249252625,231.573309,-24.988576,8.752,3.53456636,3159.57675,12.88036648,15, E,,,,,
249252791,231.591499,-24.986408,13.587,3.533053621,3159.584742,11.345129,15, E,,,,,
249258616,230.977236,-24.910351,12.853,4.561497369,3161.881071,1.6397603,15, C,,,,,
249259371,236.643198,-24.900531,13.299,11.85197985,3160.555598,2.3517051,15, C,,,,,
249260568,229.251379,-24.884352,17.499,1.179252227,3158.812804,1.050249,15, C,,,,,
249263471,235.842235,-24.845758,16.534,2.373949617,3159.371266,1.783210054,15, E,,,,,
249263677,233.406139,-24.84263,16.07,3.120297152,3159.811793,2.494175751,15, E,,,,,
249269493,236.412297,-24.766204,9.963,20.41450502,3175.04985,1.4115021,15, C,,,,,
249270486,234.674273,-24.752613,17.526,16.89918851,3171.796575,6.644859083,15, E,,,,,
249270684,236.606942,-24.750257,12.128,0.688033141,3158.237208,0.96318775,15, C,,,,,
249334854,229.564714,-23.909177,12.835,31.13331218,3178.592889,2.512579441,15, E,,,,,
249338607,226.756521,-23.863125,16.81,0.779261547,3158.186619,3.063936854,15, E,,,,,
249338765,234.326126,-23.861179,12.44,16.31146054,3166.130733,2.530672956,15, E,,,,,
249344320,226.696247,-23.789719,12.979,14.85421191,3163.792518,3.383443068,15, E,,,,,
249344978,229.312601,-23.780842,14.762,9.684729871,3164.900038,2.1283782,15, C,,,,,
249345035,233.536678,-23.780041,12.778,0.381242379,3158.165397,0.70145471,15, E,,,,,
249346402,234.470863,-23.762724,10.557,1.179579671,3158.316509,2.013756616,15, E,,,,,
249346844,228.063477,-23.756713,10.786,14.34455471,3157.986645,4.150233834,15, E,,,,,
249363326,231.10014,-23.541206,12.304,6.607803485,3159.923239,2.780604,15, C,,,,,
249365125,229.443019,-23.517403,12.763,22.04204558,3171.103084,5.6903501,15, R,,,,,
249367741,229.98751,-23.483541,12.715,6.661393215,3161.64398,4.639609453,15, E,,,,,
249367865,229.987382,-23.482095,12.715,6.661393079,3161.643982,4.639778737,15, E,,,,,
249374725,228.445302,-23.390811,12.839,2.357628933,3158.571478,3.057116269,15, E,,,,,
249375475,229.471717,-23.381033,10.838,9.633308497,3165.358708,4.998131928,15, E,,,,,
249378363,232.997918,-23.34304,12.664,14.8691516,3170.083696,3.6420356,15, C,,,,,
249384674,233.624763,-23.259212,14.794,1.133487855,3158.599356,0.88293401,15, C,,,,,
249387229,230.64406,-23.22616,17.197,8.913719903,3164.989516,4.406850117,15, E,,,,,
249390304,233.098125,-23.186333,12.64,4.34340451,3159.524782,1.5606014,15, C,,,,,
249391469,232.933708,-23.17156,14.025,1.075007206,3158.864011,1.3281744,15, E,,,,,
249396644,233.973519,-23.102567,12.961,0.278301043,3158.077772,1.681624288,15, E,,,,,
249399381,234.282179,-23.064871,12.887,7.485402896,3158.931708,6.253937267,15, E,,,,,
249400522,230.363634,-23.049518,13.48,28.78697591,3163.811178,13.74773828,15, E,,,,,
249401012,232.766017,-23.042838,14.005,6.063153052,3162.061294,2.0939136,15, C,,,,,
249401470,226.488298,-23.036253,12.114,8.908015715,3157.995274,2.7863325,15, C,,,,,
249401939,233.055528,-23.029798,13.455,18.79028871,3172.077528,3.5164855,15, C,,,,,
249402321,233.552148,-23.024429,17.132,1.985648937,3159.369586,2.3768719,15, E,,,,,
249402662,233.566944,-23.019785,15.749,1.986821908,3159.337327,3.7551175,15, E,,,,,
249403446,227.663536,-23.009233,14.512,0.174501969,3157.889445,1.123660867,15, E,,,,,
249403651,232.55551,-23.00675,11.978,4.943266342,3160.493401,2.9374096,15, C,,,,,
249404004,233.593482,-23.002051,10.383,1.986827867,3159.33455,5.564399506,15, E,,,,,
249428958,231.137195,-22.663605,11.997,0.198649083,3157.927511,0.94519922,15, E,,,,,
249429586,226.716769,-22.655359,12.671,5.579827426,3160.724354,3.438839065,15, E,,,,,
249432662,233.431831,-22.613354,14.93,4.124546525,3160.659297,3.4636297,15, R,,,,,
249447551,233.810849,-22.415877,13.526,18.54823944,3160.823075,3.1123757,15, C,,,,,
249448240,229.970493,-22.406526,12.827,0.295543659,3157.877317,1.0780462,15, E,,,,,
249450275,227.996576,-22.379551,11.496,4.386233962,3160.475447,2.66898565,15, E,,,,,
249451861,233.074341,-22.358262,11.058,14.89316931,3168.721715,3.5200149,15, C,,,,,
249455144,229.427719,-22.315021,11.297,0.568110026,3158.069029,4.445575822,15, E,,,,,
249459283,234.836589,-22.261469,12.053,1.934477657,3158.588982,6.464284042,15, E,,,,,
249464211,233.638516,-22.197137,12.115,1.440241701,3157.981754,3.6329432,15, E,,,,,
249469897,227.36231,-22.122492,12.007,3.795857943,3158.576702,4.843621746,15, E,,,,,
249470337,234.380447,-22.117018,6.988,2.988661075,3160.221524,3.345109015,15, E,,,,,
249476992,230.533463,-22.02928,12.792,12.3283341,3168.944374,3.8050678,15, C,,,,,
249479511,230.485028,-21.997042,17.322,16.97547465,3174.07206,8.495068342,15, E,,,,,
249480819,228.450337,-21.979418,11.166,0.77414106,3158.369908,1.983648024,15, E,,,,,
249481588,233.403251,-21.969772,11.21,0.704739203,3158.280958,3.45620896,15, E,,,,,
249483417,232.904853,-21.946918,10.828,1.222317818,3158.265717,1.5770171,15, E,,,,,
249483541,232.903659,-21.944959,12.691,1.222321152,3158.265484,1.5627797,15, E,,,,,
249485205,234.205187,-21.923594,15.349,15.81322141,3171.027025,3.328222829,15, E,,,,,
249541048,234.849308,-21.224173,12.317,20.45983379,3165.356993,6.5938905,15, C,,,,,
249557502,228.619272,-21.022714,16.4,6.222369215,3161.136191,1.390166,15, C,,,,,
249559552,231.074863,-20.999341,12.848,7.815291652,3163.710528,3.0215062,15, C,,,,,
249559609,235.849957,-20.99868,12.286,2.17645078,3158.102453,5.113368305,15, E,,,,,
249561595,236.337611,-20.975974,14.561,39.57475268,3158.008595,5.503204,15, C,,,,,
249564731,237.045126,-20.937937,14.396,2.130982362,3159.862401,5.371699,15, E,,,,,
249564803,236.896596,-20.936978,13.237,2.132032054,3159.84973,3.7869758,15, C,,,,,
249564863,237.071737,-20.936191,15.057,2.130314627,3159.859285,3.8975281,15, C,,,,,
249564865,237.050341,-20.936168,10.946,2.131030843,3159.862473,5.988988318,15, E,,,,,
249565299,237.063,-20.93047,15.013,2.130414826,3159.871546,3.0231882,15, C,,,,,
249569027,232.60225,-20.883504,12.48,29.19503055,3164.956013,4.7580982,15, C,,,,,
249569581,237.096496,-20.876371,12.504,0.868401707,3158.000579,5.323381692,15, E,,,,,
249571050,226.951399,-20.858241,13.182,10.59714361,3164.885972,3.2210009,15, E,,,,,
249579029,236.327997,-20.760366,15.041,7.719538664,3164.559251,9.2950522,15, E,,,,,
249580886,234.239024,-20.737595,14.718,39.42538456,3170.486238,3.6829076,15, R,,,,,
249583720,236.18118,-20.702173,14.608,2.019448393,3158.176852,1.626194425,15, E,,,,,
249592254,234.012351,-20.598835,13.13,1.183372583,3158.87347,1.1740293,15, C,,,,,
249592385,234.012751,-20.597258,13.13,1.183372868,3158.873215,1.1864493,15, C,,,,,
249599275,236.274688,-20.512946,14.965,11.29446036,3164.459983,2.8740631,15, C,,,,,
249603989,232.917059,-20.454829,12.736,0.932367235,3158.041716,2.964831147,15, E,,,,,
249605033,228.410354,-20.442284,11.14,2.442060689,3160.192389,6.203215535,15, E,,,,,
249609922,232.917117,-20.382615,13.628,0.932339103,3158.042068,1.6698874,15, E,,,,,
249609932,234.07719,-20.382526,10.077,58.68219046,3178.512519,9.8594093,15, C,,,,,
249611974,235.689153,-20.357026,14.542,2.272091922,3159.157371,3.605093717,15, E,,,,,
249616328,234.531466,-20.304186,14.397,1.216510953,3158.051197,3.937882955,15, E,,,,,
249621249,229.803061,-20.242168,13.735,3.914969796,3160.942963,6.6716337,15, C,,,,,
249622103,230.479976,-20.231683,10.422,24.36698855,3172.58201,3.5898424,15, C,,,,,
249623200,234.024715,-20.217533,17.031,12.35531995,3160.88705,3.3014246,15, E,,,,,
249624646,234.857772,-20.198818,10.784,48.3610811,3186.174603,7.7683673,15, C,,,,,
249627633,235.684665,-20.160398,15.031,41.73512724,3165.166533,12.56630151,15, E,,,,,
249629772,231.632233,-20.134159,17.452,2.285706563,3158.21405,10.58778313,15, E,,,,,
249641453,234.582284,-19.987082,13.206,0.564812203,3158.35102,2.516943637,15, E,,,,,
249644246,236.928659,-19.951093,13.289,19.95860193,3167.52351,2.1448644,15, C,,,,,
249649721,236.519403,-19.881626,14.117,24.48429156,3164.202317,3.8790216,15, C,,,,,
249651843,234.886293,-19.854954,16.403,21.33654746,3170.397233,1.88257459,15, E,,,,,
249659632,235.826584,-19.757746,14.454,1.350630606,3158.748562,2.087988968,15, E,,,,,
249661654,231.057065,-19.731659,11.851,3.414044444,3160.658512,5.910128252,15, E,,,,,
249665343,226.776876,-19.682399,15.062,1.711305844,3159.102643,1.4366985,15, C,,,,,
249666507,233.57211,-19.667188,12.814,33.1239289,3164.761445,3.4878031,15, E,,,,,
249666942,234.581141,-19.661734,14.665,0.564798244,3158.351377,2.977408169,15, E,,,,,
249667537,226.859648,-19.653933,13.094,0.74352926,3158.330868,3.180355179,15, E,,,,,
249668618,230.924493,-19.639859,11.885,0.62941134,3158.419424,3.250909983,15, E,,,,,
249675967,227.34913,-19.544571,12.184,20.23093722,3159.967738,4.7791983,15, C,,,,,
249677302,229.931,-19.527439,14.871,0.922100444,3158.028112,1.735450372,15, E,,,,,
249679576,233.877696,-19.496736,12.215,0.71355997,3158.058046,1.1614044,15, C,,,,,
249679659,233.537055,-19.495603,12.346,3.219894256,3159.526148,8.846547331,15, E,,,,,
249686839,233.142098,-19.402747,8.645,11.35431705,3160.020842,17.90352399,15, E,,,,,
249688589,230.35002,-19.379773,12.335,1.935066531,3158.496459,2.8700297,15, C,,,,,
249690782,235.994794,-19.350935,14.855,26.12257516,3173.243212,4.319429548,15, E,,,,,
249696656,229.694318,-19.273834,11.484,3.976856237,3158.236827,12.13583528,15, E,,,,,
249701280,228.074753,-19.213987,12.846,40.62902436,3175.974419,8.657658,15, C,,,,,
249703125,232.637848,-19.188994,12.881,10.31011098,3167.858526,4.0665781,15, C,,,,,
249706867,234.088974,-19.140093,16.736,2.664451292,3159.245255,8.685300005,15, E,,,,,
249707254,233.735642,-19.135016,13.863,15.49693947,3161.485747,4.2382068,15, C,,,,,
249711848,236.216409,-19.074337,18.062,1.381071155,3157.885336,4.849374749,15, E,,,,,
249712509,237.76736,-19.065566,12.666,3.442558736,3158.143969,1.8313445,15, C,,,,,
249716110,233.952647,-19.016801,11.725,2.31942326,3160.020056,0.97290152,15, C,,,,,
249719832,226.636644,-18.967626,12.61,28.66106771,3168.298805,5.5948611,15, C,,,,,
249731291,227.509712,-18.812591,12.918,10.20448541,3160.930708,7.3136358,15, C,,,,,
249767135,234.305743,-18.335025,8.285,6.860274858,3159.045791,17.0349505,15, E,,,,,
249772741,236.301587,-18.258661,12.275,9.167709122,3166.834159,2.8567186,15, C,,,,,
249780242,232.521398,-18.159327,10.409,4.839600681,3158.654827,4.844920698,15, E,,,,,
249780293,236.386679,-18.158643,14.109,5.676415083,3158.192061,2.8185634,15, C,,,,,
249780361,233.185826,-18.157837,12.391,13.09100134,3158.778576,1.9282063,15, C,,,,,
249787646,234.624979,-18.061399,10.365,4.384993071,3160.824412,13.658407,15, R,,,,,
249788281,226.892975,-18.052529,12.981,5.301873301,3162.147173,2.4068847,15, C,,,,,
249794814,232.930479,-17.964849,16.268,16.36939222,3165.959868,1.7350774,15, C,,,,,
249798872,232.512927,-17.912902,12.745,2.884027989,3159.140135,4.749173331,15, E,,,,,
249800265,233.031718,-17.894929,11.983,4.93490444,3158.645493,10.32380153,15, E,,,,,
249801827,227.849611,-17.875218,12.666,6.037687316,3163.832934,2.0685871,15, C,,,,,
249803303,236.994571,-17.857046,11.495,13.02603591,3169.237385,2.712277957,15, E,,,,,
249805121,235.356772,-17.833625,11.953,23.44144691,3158.546552,4.5955129,15, C,,,,,
249810013,233.564512,-17.768887,12.504,38.30354669,3188.902596,5.895268207,15, E,,,,,
249811956,234.728537,-17.743063,10.741,2.133225679,3159.945766,7.806886448,15, E,,,,,
249811959,235.852112,-17.743037,12.082,0.740832886,3158.010231,0.58834355,15, C,,,,,
249816490,227.917266,-17.684135,11.712,20.98701379,3158.51424,5.2153716,15, C,,,,,
249819265,234.817965,-17.647959,10.676,13.21356459,3162.025819,6.8866227,15, C,,,,,
249822095,236.84096,-17.61081,12.797,1.69631378,3158.726137,0.913105,15, C,,,,,
249822853,233.801583,-17.601393,13.304,2.843428106,3159.61742,0.96341361,15, C,,,,,
249826231,232.446373,-17.557275,14.466,7.011502189,3164.391457,1.261362,15, C,,,,,
249827330,228.529734,-17.542638,12.773,31.39410653,3171.312658,4.5787761,15, C,,,,,
249830881,236.566389,-17.497346,13.818,1.757395981,3158.941963,2.0412124,15, C,,,,,
249830922,229.804712,-17.496771,14.173,2.795788446,3159.400866,2.5691885,15, E,,,,,
249833762,236.673708,-17.461352,11.017,4.959453181,3162.677046,4.3005299,15, C,,,,,
249843097,233.74816,-17.342347,13.259,7.645639239,3164.050062,2.0856392,15, C,,,,,
249843249,227.045352,-17.340239,10.916,2.690308938,3158.254521,7.098896427,15, E,,,,,
249846890,230.031299,-17.295059,12.479,2.878696298,3159.700541,1.2875647,15, C,,,,,
249865284,232.84439,-17.063905,16.118,0.597207378,3158.271203,3.000399979,15, E,,,,,
249865296,234.542402,-17.063742,12.847,28.88927529,3175.396819,6.0987917,15, C,,,,,
249876251,227.462676,-16.928142,15.342,12.88294839,3161.980969,1.724945,15, C,,,,,
249877511,233.772642,-16.912496,14.31,6.189282517,3158.059241,2.250737482,15, E,,,,,
249877818,237.674977,-16.908924,14.006,9.832942475,3159.986461,5.885883706,15, E,,,,,
249878675,234.224098,-16.898718,15.628,1.27150284,3158.161483,1.235575873,15, E,,,,,
249881494,231.112492,-16.864623,13.342,19.81417938,3165.812776,3.540993,15, C,,,,,
249882796,228.363053,-16.849479,16.305,0.878562081,3157.944725,3.734482957,15, E,,,,,
249883659,227.06498,-16.838949,17.659,2.689866213,3158.262753,5.869216188,15, E,,,,,
249884266,237.450249,-16.831105,12.802,5.759541831,3160.048445,2.0498659,15, E,,,,,
249889081,233.369565,-16.773256,12.201,27.37092681,3177.41971,3.7387636,15, C,,,,,
249893012,228.248196,-16.724523,11.364,15.62527709,3165.840516,6.1037299,15, C,,,,,
249894540,231.441431,-16.70471,12.632,3.204176423,3158.431388,3.54991003,15, E,,,,,
249896406,235.353834,-16.683122,12.259,4.386574884,3159.376199,3.5478654,15, E,,,,,
249899672,228.342572,-16.64331,12.333,33.71305034,3166.628951,5.576288942,15, E,,,,,
249901311,233.061901,-16.622936,15.085,0.801806671,3158.005873,0.91199475,15, C,,,,,
249912416,226.697512,-16.489751,13.732,28.35159617,3176.310781,6.4650455,15, E,,,,,
249912881,226.70115,-16.484158,11.444,28.33161248,3176.325453,6.0213157,15, E,,,,,
249919140,228.255671,-16.412035,14.088,0.377146814,3158.065653,1.993970564,15, E,,,,,
249921188,236.634393,-16.388983,13.889,17.56295282,3175.06924,2.4978575,15, C,,,,,
249923501,229.849939,-16.361515,15.885,0.426771418,3158.111168,2.714966578,15, E,,,,,
249924395,228.455018,-16.351242,12.581,1.908213374,3159.189943,2.3828636,15, C,,,,,
249924548,229.896992,-16.349622,14.626,3.663686799,3159.780304,10.36645767,15, E,,,,,
249926760,230.87967,-16.324015,11.285,1.255175913,3158.434724,6.989690057,15, E,,,,,
249928278,231.125905,-16.306287,12.704,4.18671698,3161.537484,3.1535904,15, C,,,,,
249932649,232.570936,-16.255052,11.493,2.795979493,3159.835871,2.231638686,15, E,,,,,
249937552,227.42117,-16.195823,12.987,7.109002186,3161.578526,5.128039085,15, E,,,,,
249939514,228.47314,-16.172767,12.918,38.89633433,3158.133553,3.6237177,15, C,,,,,
249945868,228.491468,-16.100125,13.547,3.212229812,3158.340744,5.587328659,15, E,,,,,
250000353,234.722959,-15.460093,18.14,1.642522577,3158.999221,1.146671,15, C,,,,,
250001426,236.676188,-15.44742,13.681,1.705832199,3159.289825,0.56733499,15, C,,,,,
250007068,230.470801,-15.382335,13.678,1.071906119,3158.394536,4.662168217,15, E,,,,,
250016347,236.142917,-15.274231,11.412,9.97645718,3164.356913,2.9421209,15, C,,,,,
250017618,236.091209,-15.259718,15.61,39.42490752,3170.48802,3.2498872,15, R,,,,,
250035451,236.122687,-15.055753,13.681,1.770863041,3159.043938,6.166660487,15, E,,,,,
250035613,230.305607,-15.053728,15.616,43.20240694,3158.1451,4.7605112,15, C,,,,,
250039092,230.233813,-15.013775,16.214,0.408690107,3158.214486,1.567727144,15, E,,,,,
250049095,230.795688,-14.897941,17.995,48.16608034,3192.689171,4.1437806,15, C,,,,,
250076931,237.134246,-14.567115,15.906,1.767520822,3158.400957,6.499869496,15, E,,,,,
250079588,234.336753,-14.535123,13.29,0.467880845,3157.969938,1.630963417,15, E,,,,,
250084317,234.882908,-14.478452,13.137,0.639114764,3157.926122,3.1763561,15, E,,,,,
250087024,233.077082,-14.444854,13.501,0.94553358,3158.579731,4.535508456,15, E,,,,,
250088244,233.524114,-14.429848,10.682,22.66362399,3168.582316,3.7961765,15, C,,,,,
250099723,231.159209,-14.28904,13.803,17.91437805,3170.797342,2.6243837,15, C,,,,,
250106132,236.445974,-14.207547,11.188,22.12243407,3179.447379,3.8544667,15, C,,,,,
250109480,234.066221,-14.164458,12.696,5.171163251,3158.090157,5.412746137,15, E,,,,,
250110504,236.617894,-14.151436,12.241,1.873560449,3158.370032,2.988375366,15, E,,,,,
250112587,230.884737,-14.123908,10.97,3.929316279,3158.889561,6.725603975,15, E,,,,,
250112997,233.506372,-14.118641,12.748,22.56161672,3169.39233,6.928151407,15, E,,,,,
250142371,229.91447,-13.71996,12.856,5.876109814,3158.111888,4.621963037,15, E,,,,,
250143219,236.166962,-13.707903,12.223,12.09900718,3167.400987,3.3059168,15, C,,,,,
250157861,234.361132,-13.496105,13.278,1.987114127,3159.696215,3.658111331,15, E,,,,,
251668211,234.01621,-16.51689,17.96,0.399294871,3158.048336,2.354493725,15, E,,,,,
251668235,226.68108,-16.47419,18.78,28.34582586,3176.316101,6.092990557,15, E,,,,,
251668363,228.6439953,-23.3938179,18.8,5.824025005,3162.466153,7.9757677,15, E,,,,,
211397774,135.545346,11.606573,15.649,0.967925419,3264.764657,2.959604421,16, E,,,,,
211397844,135.363976,11.607637,13.292,16.17227777,3274.800813,5.002916461,16, E,,,,,
211397946,135.548082,11.609377,15.198,0.967941526,3264.763568,2.851426526,16, E,,,,,
211402878,137.345506,11.685371,14.498,25.23967829,3277.842147,3.53994715,16, E,,,,,
211407755,132.304012,11.759331,14.573,36.10000202,3265.455218,3.9637013,16, C,,,,,
211408138,132.824965,11.765055,12.74,10.337836,3267.822675,7.376092384,16, E,,,,,
211409299,130.925501,11.782618,11.951,13.91942667,3277.084481,5.616297345,16, E,,,,,
211411112,132.612448,11.808697,13.405,22.09698092,3284.880258,3.3810285,16, R,,,,,
211411891,136.495718,11.819727,12.776,0.954879149,3264.446607,2.656258076,16, E,,,,,
211413752,133.709545,11.848265,13.539,9.333166982,3268.56778,3.9532198,16, C,,,,,
211414619,137.203474,11.861469,14.02,4.017383648,3267.073077,0.90882964,16, C,,,,,
211425822,137.525172,12.028154,14.888,2.153175353,3265.33427,2.806985142,16, E,,,,,
211429934,136.533467,12.091813,14.147,0.566017474,3264.170152,3.091997087,16, E,,,,,
211430148,130.16407,12.095387,14.892,15.09198059,3278.078126,4.424236344,16, E,,,,,
211431013,133.057066,12.109347,14.738,3.102229106,3265.161405,6.783577071,16, E,,,,,
211432103,133.852475,12.126656,10.249,0.933455266,3265.010036,2.646104078,16, E,,,,,
211432140,132.868172,12.127374,12.57,5.817947423,3268.853014,3.9165766,16, C,,,,,
211432167,132.863806,12.127919,8.55,5.817247541,3268.85516,3.8571975,16, E,,,,,
211432176,132.864469,12.127994,9.866,5.817163701,3268.855934,3.776125432,16, E,,,,,
211432922,132.87197,12.13949,18.17,5.81718028,3268.851621,2.839037508,16, E,,,,,
211432946,132.637296,12.139833,14.398,1.671955874,3264.745671,2.228405942,16, E,,,,,
211436313,137.498739,12.190766,13.97,4.332437637,3264.860771,2.3129841,16, C,,,,,
211443158,133.046516,12.295269,11.558,32.93213138,3273.36416,9.983260009,16, E,,,,,
211443351,133.043918,12.298292,9.856,32.93215795,3273.3641,9.980965292,16, E,,,,,
211443853,133.444424,12.306327,14.141,0.280673105,3264.33852,2.078257908,16, E,,,,,
211446060,132.562185,12.340885,14.062,49.59507216,3265.920637,10.396415,16, C,,,,,
211446443,132.766548,12.346615,16.105,0.592554584,3264.335101,2.081249204,16, E,,,,,
211449931,130.488782,12.399412,14.659,6.663863861,3269.200897,3.198205306,16, E,,,,,
211452175,135.698284,12.433258,12.406,11.11553473,3268.753942,6.850382841,16, E,,,,,
211453223,130.215483,12.448626,14.59,9.057177715,3264.662871,3.559422368,16, E,,,,,
211466875,133.578911,12.658047,11.368,0.652337166,3264.261003,3.839691912,16, E,,,,,
211468153,131.515742,12.676714,14.381,0.368868131,3264.172622,2.047399915,16, E,,,,,
211470564,131.179632,12.712171,14.347,37.70569094,3285.343679,14.990365,16, C,,,,,
211471048,133.398103,12.719116,12.867,0.799776576,3264.247976,4.015593873,16, E,,,,,
211477347,130.746925,12.811687,15.368,1.641118948,3265.03811,5.133806608,16, E,,,,,
211490999,130.798847,13.009593,13.416,9.84343873,3268.191296,3.4812884,16, C,,,,,
211492384,131.456882,13.029578,12.375,0.635333675,3264.245781,1.758291119,16, E,,,,,
211493669,131.641441,13.04913,12.976,1.166811994,3264.472182,1.889906301,16, E,,,,,
211502222,132.737577,13.170355,11.617,23.00265652,3280.294826,4.9573844,16, C,,,,,
211503824,134.082281,13.192727,11.246,2.046926414,3265.219493,1.9601543,16, C,,,,,
211509665,129.978597,13.275515,16.519,3.247236636,3266.803168,5.218520855,16, E,,,,,
211515715,137.317725,13.360424,13.759,0.164101767,3264.297861,0.35214401,16, E,,,,,
211524114,131.691657,13.479424,11.473,0.715691068,3264.80304,1.470443041,16, E,,,,,
211529065,131.266597,13.549833,13.431,4.399420939,3264.740026,1.7547784,16, C,,,,,
211533633,137.471799,13.612929,13.258,2.126782903,3264.792538,1.6268646,16, C,,,,,
211535481,130.882146,13.638664,14.979,0.539688481,3264.145356,2.323899356,16, E,,,,,
211540348,129.647913,13.706666,14.022,0.620412512,3264.600446,3.293087119,16, E,,,,,
211543616,131.473213,13.752738,15.6,1.518288811,3264.894898,3.409601505,16, E,,,,,
211544257,132.825338,13.761391,12.242,1.630124461,3265.082631,3.01548156,16, E,,,,,
211546613,136.199914,13.795676,15.982,2.008074985,3265.891514,1.3769534,16, C,,,,,
211552050,133.410204,13.869375,13.194,3.545118624,3264.951597,1.5056267,16, C,,,,,
211563123,131.12904,14.026493,12.583,17.3257572,3265.306796,9.238152333,16, E,,,,,
211598336,133.808443,14.517402,14.672,5.722562849,3269.401143,3.1894684,16, C,,,,,
211604981,138.328867,14.606855,12.727,12.42760152,3267.32369,6.212251013,16, E,,,,,
211606790,137.144439,14.630882,12.673,22.02985845,3285.508691,1.7355916,16, R,,,,,
211607670,134.028452,14.64295,12.793,1.348800057,3264.364699,4.149853882,16, E,,,,,
211607804,137.399362,14.644767,13.358,1.489956389,3264.928928,5.889060668,16, E,,,,,
211610367,132.956263,14.679666,12.107,6.616021487,3266.27135,3.1845585,16, C,,,,,
211611139,134.134947,14.690075,12.474,1.882344985,3265.48367,1.447848003,16, E,,,,,
211611158,130.259658,14.69032,12.414,52.6971601,3275.016354,4.5280654,16, C,,,,,
211613886,135.699628,14.727976,12.729,0.479375528,3264.546657,1.706059937,16, E,,,,,
211618022,133.17586,14.786292,17.616,1.854855047,3264.48666,3.7332223,16, E,,,,,
211618939,133.22648,14.798834,12.163,1.85537045,3264.476333,5.6572304,16, E,,,,,
211619120,130.417679,14.801494,13.059,11.10930981,3264.27481,13.91151573,16, E,,,,,
211619805,133.238128,14.811854,12.942,1.855405865,3264.475128,6.0652522,16, E,,,,,
211620138,133.232077,14.816459,9.512,1.855512984,3264.473398,6.559228424,16, E,,,,,
211621961,131.716935,14.842156,16.548,5.539771279,3265.055436,13.87314439,16, E,,,,,
211623771,133.239966,14.868219,15.199,1.854858537,3264.496916,5.2993925,16, E,,,,,
211626490,130.94602,14.907416,12.886,0.747634725,3264.410361,3.862978628,16, E,,,,,
211631538,132.342516,14.978426,14.221,5.512888469,3266.252124,0.96380898,16, C,,,,,
211631904,130.175363,14.983932,13.989,0.441998016,3264.433313,1.96704068,16, E,,,,,
211631967,131.495517,14.984949,17.173,2.003354189,3265.796953,0.63844603,16, C,,,,,
211637025,137.253317,15.056162,15.064,0.730568565,3264.621275,1.65064677,16, E,,,,,
211638401,136.722303,15.07543,14.763,0.530297852,3264.230498,0.89198435,16, C,,,,,
211638883,134.327301,15.082167,12.622,0.271930881,3264.380455,0.82814156,16, E,,,,,
211639283,135.945146,15.087913,15.088,6.741867231,3266.592091,8.8214041,16, E,,,,,
211642882,138.953027,15.137711,13.788,23.89758025,3267.904416,2.2130823,16, C,,,,,
211644647,133.368172,15.160936,13.304,2.044201936,3264.214475,7.642671256,16, E,,,,,
211647930,136.78939,15.205698,11.982,14.75933429,3264.395741,4.8968027,16, C,,,,,
211648901,134.692756,15.219176,13.765,0.176822472,3264.161965,0.83120765,16, E,,,,,
211649214,133.104067,15.223564,14.726,3.787798692,3265.42011,2.1636732,16, C,,,,,
211657504,132.877274,15.336526,13.136,0.264003603,3264.38236,0.75547174,16, C,,,,,
211662047,134.362885,15.39944,14.791,0.317624179,3264.212696,1.788874771,16, E,,,,,
211664909,134.365315,15.439976,14.157,0.317621894,3264.212242,0.99992187,16, C,,,,,
211672588,132.696889,15.543714,15.258,4.211387933,3266.36255,0.91514825,16, C,,,,,
211673349,130.777566,15.554352,14.446,4.894273512,3264.628355,2.7569625,16, C,,,,,
211686289,135.38222,15.729969,17.319,4.328663323,3265.647533,0.760244,16, C,,,,,
211695172,131.082262,15.851191,12.725,1.250291204,3264.795148,7.742995266,16, E,,,,,
211704963,131.602165,15.980525,15.085,6.587159763,3266.847321,3.8700036,16, C,,,,,
211710534,131.737433,16.055329,12.203,3.022212186,3266.771317,4.390182152,16, E,,,,,
211711685,133.514306,16.071463,12.372,34.73788315,3294.29678,9.3245589,16, R,,,,,
211718105,130.134411,16.159186,14.103,2.958846619,3264.199587,7.009916435,16, E,,,,,
211719362,130.409279,16.176289,10.481,0.201094287,3264.333118,1.014510884,16, E,,,,,
211721325,132.488988,16.203636,15.428,1.05236824,3264.826663,2.974886071,16, E,,,,,
211725259,139.061337,16.25713,12.392,0.501451958,3264.451968,2.792483683,16, E,,,,,
211727340,135.993755,16.286837,16.741,1.201066363,3264.860119,5.871973508,16, E,,,,,
211730024,136.489474,16.325573,11.402,5.11380533,3268.925437,2.5552663,16, C,,,,,
211732116,137.379519,16.355903,12.653,4.521566948,3266.688501,3.1436803,16, C,,,,,
211732801,129.469627,16.365739,10.655,2.131748833,3265.533553,5.017093101,16, E,,,,,
211733267,130.009413,16.372406,12.15,8.65772269,3264.322736,1.6413257,16, C,,,,,
211736305,129.907501,16.414161,14.5,14.55378465,3265.297806,2.7754271,16, C,,,,,
211737652,131.500277,16.433534,16.354,2.468229272,3265.40722,7.371850744,16, E,,,,,
211740650,135.655864,16.475546,16.422,0.392806296,3264.318023,0.71111293,16, C,,,,,
211741619,131.897047,16.489916,13.564,2.78777068,3266.608187,0.87272338,16, C,,,,,
211744153,130.745693,16.526022,14.861,4.610671126,3265.963064,2.732263635,16, E,,,,,
211754117,134.148077,16.6658,14.199,13.80193046,3272.982719,2.2738799,16, C,,,,,
211758274,137.068664,16.72468,13.978,0.967984385,3264.806367,1.3539663,16, C,,,,,
211763214,133.838068,16.79418,12.529,21.18413168,3267.354125,4.7041291,16, C,,,,,
211764271,133.134892,16.809185,12.895,3.576859722,3266.489,3.649115074,16, E,,,,,
211764373,133.134174,16.810373,11.409,3.576337851,3266.493856,3.420329328,16, E,,,,,
211765695,130.163211,16.829381,14.906,7.559127667,3265.848767,2.7215131,16, C,,,,,
211770390,131.353503,16.895773,12.239,3.790252528,3266.477302,8.296026192,16, E,,,,,
211770578,129.773042,16.898625,12.364,20.22469314,3265.403829,4.432945023,16, E,,,,,
211789279,138.555309,17.163603,15.16,0.591799585,3264.677995,0.48870744,16, C,,,,,
211812160,133.064644,17.489027,13.485,1.085114558,3265.087193,2.481993595,16, E,,,,,
211812935,133.147876,17.499831,12.64,3.607975854,3264.880604,3.3419373,16, C,,,,,
211814313,131.324111,17.519439,15.431,15.40895769,3265.303201,2.7713297,16, C,,,,,
211814733,132.667407,17.524891,11.971,14.71144467,3268.971562,3.479911217,16, E,,,,,
211815138,137.694845,17.530531,11.813,20.19319153,3264.291884,3.2182901,16, R,,,,,
211816003,132.62112,17.542445,13.654,14.45243646,3265.799293,3.5692227,16, C,,,,,
211822797,130.410365,17.640005,14.568,21.17442485,3285.238759,4.1858517,16, C,,,,,
211822953,131.305863,17.642097,16.834,1.549356248,3264.384141,1.63339306,16, E,,,,,
211828142,137.469878,17.716442,17.558,20.18047593,3275.537235,2.941247461,16, E,,,,,
211829982,138.556483,17.742491,13.823,5.804754384,3264.340959,4.221098219,16, E,,,,,
211830293,136.139926,17.747088,11.916,20.89375102,3281.649338,8.6822599,16, C,,,,,
211839430,132.508388,17.874206,10.73,2.61323174,3264.300215,9.701486266,16, E,,,,,
211839462,132.505921,17.874565,10.037,2.613052395,3264.30344,9.571131014,16, E,,,,,
211841496,135.630263,17.902133,15.486,1.044488997,3264.554333,2.541243239,16, E,,,,,
211852187,134.643969,18.048225,17.636,14.34278731,3266.069271,1.509363185,16, E,,,,,
211858408,130.341259,18.134197,12.427,1.257629708,3264.681665,4.170078477,16, E,,,,,
211858489,129.955098,18.135199,12.27,0.159034549,3264.240881,0.862500129,16, E,,,,,
211859221,130.338159,18.145449,14.124,1.257689569,3264.684825,1.6582322,16, E,,,,,
211859295,131.879185,18.146565,14.013,11.0929821,3268.173855,2.4947447,16, C,,,,,
211876245,134.161682,18.382534,15.518,8.971435989,3266.463349,2.728262642,16, E,,,,,
211885185,131.027432,18.511049,12.493,4.397464363,3267.319351,7.542675125,16, E,,,,,
211886472,137.132531,18.528543,11.126,19.64183337,3281.746303,2.2203835,16, C,,,,,
211892082,131.300397,18.609885,14.692,10.90196068,3271.569173,2.4171982,16, C,,,,,
211892395,135.760324,18.614713,16.238,0.995075167,3264.627329,2.866173964,16, E,,,,,
211897691,130.082557,18.692919,14.313,5.752087213,3269.823326,1.2281799,16, C,,,,,
211906940,137.460622,18.829815,16.368,0.175434261,3264.233663,0.549880462,16, E,,,,,
211910237,137.094718,18.879482,14.75,1.109092989,3264.474421,2.425472355,16, E,,,,,
211913977,130.344085,18.933875,12.619,14.68199176,3273.636154,3.9836637,16, C,,,,,
211914045,129.797676,18.934938,11.132,1.810408738,3265.293581,2.790639,16, E,,,,,
211914190,129.783072,18.937136,15.776,1.810424413,3265.291299,2.7945279,16, E,,,,,
211915147,129.78875,18.951869,9.023,1.810764534,3265.283621,4.000473626,16, E,,,,,
211915742,130.96353,18.961122,19.766,9.48478793,3264.50425,10.02764036,16, E,,,,,
211918855,131.011539,19.00763,18.748,9.486465096,3264.497515,16.30615579,16, E,,,,,
211918985,131.059027,19.009682,16.401,9.483851513,3264.496334,12.01348009,16, E,,,,,
211919004,129.777047,19.010023,13.131,11.72145004,3265.372651,4.8499392,16, C,,,,,
211919680,131.016261,19.020241,16.863,9.486005142,3264.505486,13.77442574,16, E,,,,,
211920604,130.962459,19.034057,12.258,9.487651782,3264.496156,16.22662317,16, E,,,,,
211920612,130.9839,19.034175,8.433,9.486544102,3264.501966,13.6856896,16, E,,,,,
211922849,130.936382,19.066274,15.268,9.487717056,3264.485309,8.854319333,16, E,,,,,
211923855,130.994816,19.080881,19.867,9.481313984,3264.519098,12.78389642,16, E,,,,,
211924657,130.026777,19.092879,15.031,2.657676504,3265.56553,2.2954749,16, R,,,,,
211925513,130.638812,19.106318,14.872,30.20708068,3282.058106,3.217470369,16, E,,,,,
211928959,133.482582,19.159112,16.703,0.858320036,3264.890225,2.070534137,16, E,,,,,
211934173,129.691108,19.237999,18.229,0.130111065,3264.164676,0.29248738,16, E,,,,,
211941472,130.448577,19.347497,11.788,5.781722837,3264.975222,2.7945234,16, C,,,,,
211942157,132.713299,19.357271,12.051,1.324414765,3264.700426,7.204008683,16, E,,,,,
211945201,136.573975,19.402252,10.115,19.49229568,3280.940609,3.9777861,16, C,,,,,
211946007,130.664324,19.414446,16.57,1.982813996,3265.834068,1.091454817,16, E,,,,,
211961990,130.114632,19.655501,12.87,7.217672029,3266.505771,3.0926346,16, E,,,,,
211962998,133.884309,19.670998,15.949,22.90481396,3267.419115,1.4979334,16, C,,,,,
211964001,130.108894,19.686495,9.402,7.220258614,3266.503807,5.967993327,16, E,,,,,
211964025,130.086448,19.686737,7.605,7.220257782,3266.503813,5.969321848,16, E,,,,,
211964830,131.358559,19.698462,15.318,19.6705867,3264.422425,3.0844142,16, C,,,,,
211969807,129.636756,19.773829,15.149,1.974151252,3264.868155,1.4417624,16, C,,,,,
211972627,130.292938,19.818614,11.353,0.546275453,3264.560173,3.2050265,16, E,,,,,
211972837,129.977592,19.82192,13.547,1.092999714,3264.546252,4.44205001,16, E,,,,,
211997641,136.902532,20.215121,12.821,1.744501764,3265.261406,5.64401388,16, E,,,,,
212006344,126.476311,20.359569,12.466,2.219194251,3265.349581,0.92119396,16, C,,,,,
212007196,128.926818,20.373903,9.959,13.95878196,3276.959181,4.0369251,16, C,,,,,
212009702,136.219647,20.415126,13.173,0.461936894,3264.295458,3.566607427,16, E,,,,,
212010565,135.585274,20.430404,14.531,2.850478177,3266.590151,11.06261412,16, E,,,,,
212012387,133.278976,20.458941,13.972,3.244154924,3264.321972,4.10066782,16, E,,,,,
212019055,127.282907,20.570227,12.7,0.410710523,3264.379659,2.622837073,16, E,,,,,
212019712,133.165993,20.581617,14.115,0.952959792,3264.628064,5.558129316,16, E,,,,,
212020442,137.512473,20.593854,13.974,3.888390179,3267.50216,3.756051189,16, E,,,,,
212021516,135.786015,20.61213,14.54,1.450313404,3264.244647,1.1782777,16, C,,,,,
212024647,127.935241,20.663782,10.279,3.69678825,3266.572391,3.642714953,16, E,,,,,
212026226,136.774319,20.690376,16.843,1.769481925,3265.168411,4.163880336,16, E,,,,,
212033577,136.804454,20.813602,11.835,23.69930365,3285.094931,6.0316406,16, R,,,,,
212036875,134.690274,20.869091,10.937,5.16989125,3265.680409,2.1594018,16, C,,,,,
212037403,128.178664,20.87782,13.231,3.408345335,3265.440218,3.150038414,16, E,,,,,
212039539,127.858191,20.916619,11.647,2.229784313,3265.841436,6.564262664,16, E,,,,,
212040382,136.169975,20.931454,12.521,4.444830941,3266.35545,4.5326687,16, C,,,,,
212041476,134.632933,20.951259,12.078,2.783689034,3265.343107,1.4093045,16, C,,,,,
212044495,137.317302,21.002588,12.733,1.830667674,3265.237907,2.935717736,16, E,,,,,
212048748,134.718112,21.076048,12.771,5.74573782,3268.305095,1.3345086,16, C,,,,,
212052250,128.282835,21.139985,14.743,0.986766443,3264.850946,3.91631113,16, E,,,,,
212058012,133.121698,21.238987,11.018,11.56003513,3266.110885,3.7698614,16, C,,,,,
212060710,133.616092,21.287319,14.273,1.204328092,3265.170746,2.77537785,16, E,,,,,
212066805,127.777252,21.398011,10.41,0.408423196,3264.237282,1.713523582,16, E,,,,,
212068493,136.254417,21.428751,12.955,14.21705459,3271.80191,3.700237929,16, E,,,,,
212069706,133.42602,21.450501,14.41,0.136916971,3264.256647,0.40617436,16, C,,,,,
212069861,134.444189,21.453533,14.102,30.95690792,3274.098893,3.1450892,16, C,,,,,
212071939,133.453892,21.491186,13.598,1.743072839,3264.242719,7.490311636,16, E,,,,,
212072539,134.202214,21.502674,14.874,7.677871822,3271.240272,2.1720432,16, C,,,,,
212075842,136.052811,21.562931,14.516,1.153667546,3265.227904,6.673223838,16, E,,,,,
212081533,136.361418,21.668695,12.731,3.35568628,3266.104731,1.6565823,16, C,,,,,
212082682,133.288485,21.690459,14.611,3.797513651,3266.608956,2.626304365,16, E,,,,,
212083250,132.769917,21.701352,11.967,0.518768843,3264.526547,2.682712955,16, E,,,,,
212083455,132.765511,21.70503,12.262,0.518736367,3264.528704,2.435698433,16, E,,,,,
212085654,135.964569,21.745522,13.9,0.989722748,3264.854295,3.14606072,16, E,,,,,
212085740,127.604274,21.747054,13.688,4.845585662,3268.004237,3.257930097,16, E,,,,,
212088059,132.707863,21.789122,14.757,10.3720567,3272.871149,1.8041895,16, C,,,,,
212089505,137.0608,21.817215,13.832,3.759738328,3267.884332,1.4758964,16, C,,,,,
212096658,126.753739,21.956861,10.21,1.466463337,3265.150325,2.731628904,16, E,,,,,
212099230,128.073571,22.006011,10.513,7.112697468,3269.136149,3.5116325,16, C,,,,,
212108742,137.358938,22.193618,10.518,0.115682817,3264.149172,0.273937677,16, E,,,,,
212109233,137.279364,22.203083,12.624,1.991319136,3264.738568,3.110504099,16, E,,,,,
212110007,133.310979,22.218977,14.245,16.71407281,3280.832758,3.105929599,16, E,,,,,
212110888,127.57877,22.235908,11.441,2.995614526,3266.954892,2.4712261,16, C,,,,,
212117087,128.279176,22.358193,12.245,1.076359381,3265.134455,3.695521506,16, E,,,,,
212154564,133.641182,23.13289,15.105,6.413792303,3264.816929,1.5285541,16, C,,,,,
212163353,134.212972,23.330465,13.539,5.173279198,3265.856271,4.134548658,16, E,,,,,
212164470,129.813631,23.357481,12.704,7.811641473,3264.574162,3.8829756,16, C,,,,,
212171851,133.332827,23.531766,14.143,5.48927174,3266.597143,14.41161333,16, E,,,,,
212178066,129.689671,23.685905,6.793,15.61092287,3278.513483,3.7109205,16, C,,,,,
212180876,133.668814,23.760343,11.8,40.48054185,3278.845342,4.1893735,16, C,,,,,
212181460,131.929977,23.775055,14.62,0.569218745,3264.407534,2.675146347,16, E,,,,,
212182233,130.932919,23.796518,14.991,0.375676293,3264.440443,2.673346174,16, E,,,,,
212187971,129.790972,23.950397,14.707,0.802074143,3264.826225,0.86288177,16, C,,,,,
212190703,133.753938,24.020615,17.65,4.933454005,3266.340578,11.85101226,16, E,,,,,
212194007,134.337685,24.114152,12.824,1.177187301,3265.296834,6.589715785,16, E,,,,,
212204403,130.878346,24.423111,12.482,4.68867278,3268.403765,3.1661916,16, C,,,,,
212204655,133.423004,24.43121,15.164,0.709057045,3264.671629,3.428426578,16, E,,,,,
212207194,129.570369,24.512051,12.285,9.149910753,3265.323673,6.290178968,16, E,,,,,
212208163,130.272131,24.542499,15.437,2.723905627,3265.751711,9.539943213,16, E,,,,,
212210390,132.930336,24.617263,13.136,12.8863778,3275.79629,3.430139371,16, E,,,,,
212219881,131.774794,24.939606,15.147,6.925330323,3264.184752,3.0398261,16, C,,,,,
212221986,133.876038,25.020528,15.093,0.175333552,3264.301004,1.280346722,16, E,,,,,
212222383,132.719666,25.038114,10.323,5.776731459,3269.516922,1.9235203,16, C,,,,,
212222443,131.039629,25.040751,18.673,1.190407145,3264.476764,2.2465974,16, E,,,,,
212222875,131.064321,25.058666,18.097,1.190368144,3264.483881,5.01770634,16, E,,,,,
212223307,131.067414,25.07574,10.962,1.19037742,3264.482842,5.690445226,16, E,,,,,
212223632,131.052691,25.090156,12.316,1.190180933,3264.488926,4.8991763,16, E,,,,,
212225359,131.16446,25.16375,14.528,15.84050524,3267.979464,4.1563504,16, C,,,,,
212225986,130.707199,25.191198,13.668,2.320525411,3264.199059,2.564827966,16, E,,,,,
212227092,132.092362,25.243338,16.226,5.190198503,3266.429343,3.298902331,16, E,,,,,
212228994,131.653493,25.337463,13.553,1.095701624,3264.448851,3.2105478,16, E,,,,,
212229602,131.702929,25.368992,14.191,2.940869488,3264.48522,1.7591481,16, C,,,,,
251279430,140.339251,14.367923,9.438,0.719512408,3264.728447,1.667833,16, C,,,,,
251281013,140.597337,14.53668,14.183,3.287837694,3265.590171,3.625858346,16, E,,,,,
251282650,140.419266,14.72116,13.878,36.51540974,3264.490504,15.281748,16, R,,,,,
251285302,139.629669,15.010385,11.346,16.22299279,3338.518579,5.8089672,16, C,,,,,
251304634,139.30065,17.084747,12.25,4.392372636,3264.371213,1.7701701,16, C,,,,,
251304636,139.303126,17.084853,13.15,4.393537127,3264.361154,1.7281716,16, C,,,,,
251308775,139.981734,17.509871,11.989,2.804436584,3266.531801,6.413657257,16, E,,,,,
251309543,140.648196,17.582849,13.974,27.53863279,3285.601597,8.6178708,16, C,,,,,
251319382,140.445171,18.469511,11.116,8.236752851,3265.713328,3.5775639,16, C,,,,,
251322427,139.036134,18.726351,10.683,50.58653349,3265.17053,7.2530815,16, C,,,,,
251327548,139.404701,19.160164,11.636,11.3505462,3268.623162,6.345516788,16, E,,,,,
251329380,140.790227,19.324136,11.784,45.7429324,3280.825769,4.1931247,16, C,,,,,
251329823,140.046875,19.364379,12.415,0.889003655,3264.54525,1.1783685,16, C,,,,,
251330444,139.109982,19.423622,11.202,5.998648694,3265.284593,11.02304781,16, E,,,,,
251342122,139.816999,20.425913,14.379,3.436456672,3266.77421,1.9086302,16, C,,,,,
251342337,140.796062,20.442739,14.121,0.794639666,3264.825406,1.7002962,16, C,,,,,
251345848,140.405483,20.727056,12.505,2.883162425,3266.146037,3.25670973,16, E,,,,,
251351108,139.773518,21.169161,14.098,0.183180336,3264.251945,0.85129022,16, E,,,,,
251354644,140.555344,21.462114,14.615,16.18357887,3264.533023,11.62547537,16, E,,,,,
251356953,139.572113,21.653769,14.568,5.214530388,3266.481609,4.206073808,16, E,,,,,
251363511,137.482201,22.194213,10.856,3.489807218,3264.756358,2.2702099,16, C,,,,,
251380988,137.284865,23.520033,12.434,30.92095005,3274.207559,5.815695209,16, E,,,,,
251383916,136.267589,23.73528,16.22,1.332672285,3264.552052,4.834353053,16, E,,,,,
251384468,137.121819,23.772584,14.686,5.423690314,3264.409912,2.1672679,16, C,,,,,
251393748,136.196336,24.402905,11.256,8.071801258,3266.663676,3.200063861,16, E,,,,,
251394139,136.072889,24.425827,11.763,26.28740737,3277.276492,10.08339984,16, E,,,,,
251399501,135.273058,24.757216,12.095,11.63795947,3272.153183,4.0749405,16, C,,,,,
251403538,137.512701,24.993917,14.537,28.37717309,3285.876562,4.529235008,16, E,,,,,
251404897,137.301881,25.071103,16.029,0.660093262,3264.682846,2.261912466,16, E,,,,,
251406241,134.951265,25.146616,10.405,0.102034427,3264.197385,0.05877183,16, R,,,,,
251410233,134.090291,25.370328,15.239,10.43719805,3271.898198,1.3946709,16, C,,,,,
251410989,133.682741,25.409602,14.857,0.64893906,3264.421269,0.7785284,16, C,,,,,
251411166,133.64222,25.418306,14.179,1.686885075,3264.418802,7.162303205,16, E,,,,,
251809588,135.40397,15.03519,19.771,0.735562586,3264.50526,2.982162609,16, E,,,,,
203088913,253.54514,-27.297169,14.89,0.17026584,2869.8468,0.00408638,11, J,,,,ROW 2861,CAMP 11 HARVARD LIST
203096253,253.22246,-27.272488,15.431,0.10213319,2869.9115,0.00735359,11, J,,,,,
203145797,253.71163,-27.102012,15.173,29.162069,2846.5944,0.085298116,11, J,,,,,
203152289,253.29516,-27.079685,16.399,0.24523835,2869.8255,0.00588572,11, J,,,,,
203159036,253.78541,-27.056232,14.571,29.187223,2846.5668,0.075178099,11, J,,,,,
203174744,253.1923,-27.002386,15.228,0.12261288,2869.9875,0.005885418,11, J,,,,,
203194719,253.74482,-26.935308,9.9729996,6.483443,2863.6856,0.21646738,11, E,,,,,
203203062,253.52295,-26.907408,15.87,0.12261289,2869.9262,0.005885419,11, J,,,,,
203235010,253.79102,-26.801451,11.952,0.24506679,2869.7909,0.005881603,11, J,,,,,
203243404,253.43598,-26.773727,17.723,0.24523838,2869.7732,0.014060749,11, J,,,,,
203244701,253.93952,-26.769509,13.259,1.0382515,2869.2581,0.12722771,11, C,,,,,
203275506,253.56243,-26.667604,9.1230001,25.678713,2850.1608,0.1482447,11, J,,,,,
203286034,254.08902,-26.63292,13.795,0.14304277,2869.9071,0.003433027,11, J,,,,,
203313296,253.76508,-26.547391,15.026,0.65197784,2869.3493,0.10202391,11, J,,,,,
203324995,253.90236,-26.511534,14.279,0.23837085,2869.8541,0.0057209,11, J,,,,,
203478471,254.03952,-26.004346,8.9589996,7.6391914,2869.3279,0.04122214,11, J,,,,,
203479507,253.4022,-26.001068,17.750999,3.4247258,2868.175,0.019394151,11, J,,,,,
203483342,254.02823,-25.988062,16.417999,29.287996,2846.5059,0.082925165,11, J,,,,,
203500448,253.42304,-25.930382,11.209,28.284453,2866.9184,0.18358513,11, C,,,,,
203506582,253.9239,-25.909546,16.608999,25.531262,2850.2952,0.24349021,11, J,,,,,
203508899,253.03795,-25.901939,12.479,35.789172,2860.326,0.38035517,11, C,,,,,
203536608,253.86901,-25.807332,10.495,0.15215827,2869.9591,0.010416667,11, J,,,,,
203547866,253.0974,-25.768015,14.898,8.0939714,2868.8395,0.010573387,11, J,,,,,
203548155,253.64755,-25.767005,10.421,25.176791,2849.5233,0.42112889,11, J,,,,,
203555346,254.00427,-25.742348,14.123,0.12257882,2869.9167,0.002941892,11, J,,,,,
203568716,253.24473,-25.69597,13.588,29.237883,2846.5027,0.1148928,11, J,,,,,
203580990,253.69414,-25.654025,14.871,25.530649,2850.2892,0.21600993,11, J,,,,,
203581501,253.69198,-25.652281,15.432,0.24515261,2869.7903,0.005883663,11, J,,,,,
203596445,253.06697,-25.600607,7.0120001,21.496973,2869.1547,0.051773241,11, J,,,,,
203596544,253.98104,-25.600246,15.225,25.530541,2850.3015,0.23189833,11, J,,,,,
203597399,254.01216,-25.597328,9.2460003,0.117479,2869.9122,0.002819496,11, J,,,,,
203600026,253.2961,-25.58828,12.234,25.489066,2850.3188,0.23035631,11, J,,,,,
203600973,253.10081,-25.585022,14.943,26.020483,2849.7854,0.25047417,11, J,,,,,
203608451,253.78583,-25.559458,13.663,20.642553,2868.9505,0.6098295,11, J,,,,,
203614344,253.14163,-25.539266,11.513,4.0322247,2869.8781,0.12809453,11, C,,,,,
203615859,253.9349,-25.533911,7.7059999,29.644553,2861.2794,0.080392319,11, J,,,,,
203624992,254.55002,-25.501845,16.112,0.24528155,2869.8133,0.0105158,11, J,,,,,
203625894,253.11296,-25.498695,11.155,0.13883737,2869.8896,0.011350673,11, J,,,,,
203630192,253.67056,-25.483964,12.47,0.12206863,2869.9951,0.010416667,11, J,,,,,
203640364,253.44647,-25.448291,12.509,24.127097,2850.2859,0.18632888,11, J,,,,,
203643674,253.54475,-25.437033,16.177,0.20435311,2869.8846,0.004904475,11, J,,,,,
203653747,253.03497,-25.401421,11.231,1.2410708,2868.9211,0.34019993,11, J,,,,,
203692974,253.98723,-25.265853,12.594,0.50291503,2869.5714,0.10684226,11, C,,,,,
203694009,253.14502,-25.262195,14.746,8.0926946,2868.8386,0.040547504,11, J,,,,,
203698150,253.81446,-25.248013,12.111,0.10835721,2869.9025,0.010416667,11, J,,,,,
203703889,253.41698,-25.22822,11.032,0.11206617,2869.9731,0.010416667,11, J,,,,,
203704685,253.15833,-25.22557,14.13,0.21113199,2869.8677,0.005067168,11, J,,,,,
203705702,253.22462,-25.221983,10.765,0.14021385,2869.9838,0.010416667,11, J,,,,,
203705987,253.7451,-25.221045,14.571,0.18385498,2869.8527,0.00441252,11, J,,,,,
203720301,253.73179,-25.171125,12.51,31.654428,2855.2961,0.097131922,11, J,,,,,
203735223,253.39504,-25.119172,10.343,0.19811926,2869.8983,0.030680983,11, J,,,,,
203737102,253.08235,-25.112481,12.144,1.9634205,2869.0756,0.020711987,11, J,,,,,
203754637,254.02633,-25.049482,11.369,0.11588412,2869.908,0.010650959,11, J,,,,,
203768088,253.40918,-25.00139,16.200001,18.50055,2857.275,0.056500543,11, J,,,,,
203782206,254.62379,-24.949951,15.619,32.021134,2843.7803,0.0725505,11, J,,,,,
203783770,253.19517,-24.944305,15.015,25.934591,2849.8077,0.11995285,11, J,,,,,
203784668,253.42613,-24.940924,8.3120003,29.876448,2861.0214,0.074067475,11, J,,,,,
203790700,254.46682,-24.918717,8.7729998,15.429905,2861.9675,0.046037743,11, J,,,,,
203791141,254.63844,-24.917183,17.612,21.002675,2867.4545,0.045001257,11, J,,,,,
203801798,253.0385,-24.878416,15.717,0.20431945,2869.9017,0.004903667,11, J,,,,,
203804403,253.50586,-24.868819,11.559,25.806265,2849.3831,0.094692663,11, J,,,,,
203807787,253.95721,-24.856476,13.107,25.977619,2849.8552,0.29163807,11, J,,,,,
203819012,254.01417,-24.815151,15.785,10.366166,2867.6304,0.045275665,11, J,,,,,
203819223,254.33519,-24.814371,11.97,33.738922,2857.2852,0.16369387,11, J,,,,,
203828538,254.69671,-24.779133,17.471001,0.22469687,2869.9091,0.005392725,11, J,,,,,
203844195,253.90321,-24.719356,13.915,0.10218663,2869.9503,0.004904958,11, J,,,,,
203856118,254.38506,-24.672124,14.691,25.530991,2850.288,0.26682452,11, J,,,,,
203863730,254.44218,-24.641569,15.899,0.10213319,2869.9933,0.00735359,11, J,,,,,
203865172,253.45539,-24.635684,10.673,18.624284,2860.9821,0.046779358,11, J,,,,,
203867512,253.24732,-24.626258,11.858,28.467023,2854.158,0.3171288,11, E,,,,,
203874374,253.00896,-24.59877,15.142,1.6524608,2869.3259,0.4940047,11, E,,,,,
203876360,253.90132,-24.590605,18.128,31.598332,2861.1495,0.043652364,11, J,,,,,
203893451,254.27151,-24.521181,10.935,0.1306109,2869.9574,0.010416667,11, J,,,,,
203896345,253.24619,-24.509502,16.028,0.30641717,2869.9099,0.007354012,11, J,,,,,
203904299,253.54231,-24.477326,9.2589998,25.614588,2849.0973,1.0560904,11, J,,,,,
203905359,253.38435,-24.472959,12.623,15.485792,2863.3437,0.27139782,11, J,,,,,
203909894,253.32652,-24.454545,13.999,0.12261289,2869.925,0.002942709,11, J,,,,,
203923423,253.43174,-24.398021,12.471,25.530046,2850.2922,0.3312933,11, J,,,,,
203925865,253.03298,-24.387844,11.865,8.7994594,2865.7368,0.24765898,11, C,,,,,
203928509,254.19121,-24.376629,17.042,0.10213319,2869.9932,0.00735359,11, J,,,,,
203940596,253.3351,-24.325726,11.781,21.903174,2855.31,0.065726822,11, J,,,,,
203940611,253.17711,-24.325659,12.83,13.747192,2862.0407,0.18979443,11, E,,,,,
203957124,253.53347,-24.254541,17.129,0.24510974,2869.7726,0.005882634,11, J,,,,,
203959896,254.15666,-24.242678,10.642,0.13368005,2869.9838,0.015822476,11, J,,,,,
203991028,253.89373,-24.108291,14.038,0.34726724,2869.8893,0.008334414,11, J,,,,,
203998036,254.20853,-24.077335,10.398,0.16532537,2869.838,0.027010583,11, J,,,,,
204000315,254.25129,-24.06772,16.573,0.11238468,2869.9943,0.002697232,11, J,,,,,
204006178,253.04156,-24.041986,15.144,0.32687092,2869.9954,0.007844902,11, J,,,,,
204016847,253.92415,-23.996063,16.261999,0.24523851,2869.8256,0.005885724,11, J,,,,,
204018243,254.68526,-23.99064,15.559,14.462766,2858.7577,0.090151631,11, J,,,,,
204018908,254.25262,-23.988,10.577,0.43004182,2869.7255,0.1115353,11, J,,,,,
204019242,254.69638,-23.986697,8.2150002,0.1197119,2869.9496,0.010416667,11, J,,,,,
204019947,252.80689,-23.984045,14.911,0.12256179,2869.9932,0.005882966,11, J,,,,,
204022659,252.95352,-23.973693,14.655,0.12257882,2869.9778,0.002941892,11, J,,,,,
204041485,253.21397,-23.900764,13.672,0.46997595,2869.7843,0.012400379,11, J,,,,,
204053734,253.42204,-23.853791,11.572,0.1305373,2869.9941,0.016097808,11, J,,,,,
204064754,252.89126,-23.809127,14.761,32.9189,2869.3673,0.084954857,11, J,,,,,
204095231,253.51332,-23.686308,16.594,19.744246,2852.1001,0.25579974,11, E,,,,,
204248636,252.90961,-23.080856,13.356,23.464187,2848.0926,0.083543538,11, J,,,,,
204257093,253.04939,-23.047524,11.316,0.12256179,2869.9675,0.002941483,11, J,,,,,
204263730,253.8455,-23.021055,13.569,36.072949,2857.5637,0.32958318,11, C,,,,,
204273720,253.68875,-22.982535,12.221,0.16343296,2869.9245,0.003922391,11, J,,,,,
204273834,253.34991,-22.982159,17.9,0.14304279,2869.9349,0.003433027,11, J,,,,,
204278106,254.17661,-22.966022,13.008,0.10218663,2869.9943,0.002452479,11, J,,,,,
204283119,253.73174,-22.946466,16.358999,24.483574,2848.2801,0.01197616,11, J,,,,,
204286092,254.4339,-22.935296,12.048,23.48299,2847.0282,0.093807543,11, J,,,,,
204286800,254.34438,-22.932484,11.442,23.959422,2846.7885,0.22965488,11, J,,,,,
204287598,252.8136,-22.929423,15.856,0.24515265,2869.7902,0.005883664,11, J,,,,,
204288218,254.13561,-22.926908,12.943,0.10217327,2869.9761,0.002452159,11, J,,,,,
204290741,254.71037,-22.916845,13.526,23.240297,2847.0869,0.045830175,11, J,,,,,
204290925,254.76512,-22.916028,13.191,35.233599,2858.425,0.27855318,11, J,,,,,
204293435,254.63993,-22.905928,10.538,35.040189,2859.2612,0.23792099,11, J,,,,,
204293530,254.56392,-22.905583,13.401,23.501813,2847.7663,0.094808769,11, J,,,,,
204293839,254.6414,-22.904308,10.538,23.482968,2847.3798,0.25219757,11, J,,,,,
204295072,254.79341,-22.899414,12.97,35.341716,2858.46,0.40049202,11, J,,,,,
204299714,254.46528,-22.881117,11.444,0.10217327,2869.9966,0.002452159,11, J,,,,,
204302195,254.75913,-22.871156,15.738,0.29624736,2869.7806,0.007109937,11, J,,,,,
204303239,254.93812,-22.866963,13.428,35.936307,2858.5215,0.22972297,11, J,,,,,
204324770,254.72679,-22.780722,17.393,0.10213319,2869.932,0.00735359,11, J,,,,,
204329457,254.68159,-22.762246,15.266,19.728973,2856.1919,0.046828757,11, J,,,,,
204349661,254.69678,-22.681787,16.318001,20.682639,2849.5357,0.062322723,11, J,,,,,
204360339,254.25738,-22.64013,11.183,0.13103865,2869.9332,0.010416667,11, J,,,,,
204373728,252.95328,-22.588314,13.408,35.331028,2861.474,0.089521154,11, J,,,,,
204385860,254.70061,-22.540493,11.684,19.850551,2856.5508,0.36979411,11, E,,,,,
204386383,255.0569,-22.538536,12.577,25.531178,2850.3089,0.26405042,11, J,,,,,
204387381,254.478,-22.534639,15.65,0.32693395,2869.9453,0.007846415,11, J,,,,,
204403554,253.95895,-22.471114,13.22,2.6925424,2867.7044,0.28515864,11, E,,,,,
204426910,254.78035,-22.380087,16.591999,0.10213319,2869.9932,0.00735359,11, J,,,,,
204429868,253.73893,-22.368332,15.932,0.19413559,2869.851,0.004659254,11, J,,,,,
204443405,253.04288,-22.315131,14.196,0.10213319,2869.9114,0.00735359,11, J,,,,,
204456639,252.9595,-22.263006,15.192,0.24515265,2869.7918,0.005883664,11, J,,,,,
204459328,255.05378,-22.252446,13.887,21.250587,2867.6885,0.050689671,11, J,,,,,
204462562,253.33461,-22.239315,14.822,0.1225618,2869.9087,0.002941483,11, J,,,,,
204462735,253.40076,-22.238579,14.896,0.81029285,2869.2226,0.17060511,11, E,,,,,
204480233,254.81044,-22.168963,10.518,14.345244,2861.8141,0.10558133,11, J,,,,,
204480943,252.72384,-22.166081,12.508,22.110194,2868.7904,0.084143189,11, J,,,,,
204484342,254.98839,-22.152235,15.685,0.2248116,2869.95,0.005395478,11, J,,,,,
204485155,255.00281,-22.148935,9.7989998,34.817925,2855.3348,0.052847986,11, J,,,,,
204510816,253.66676,-22.043317,9.217,0.11775262,2869.9899,0.01061132,11, J,,,,,
204510921,253.6669,-22.042927,9.092,0.11775289,2869.9899,0.010610376,11, J,,,,,
204511438,252.84655,-22.040731,15.969,0.10218663,2869.9288,0.007357437,11, J,,,,,
204511503,254.4516,-22.040454,11.441,6.528606,2865.8698,0.43806569,11, E,,,,,
204521537,254.8832,-21.998701,16.049,0.20435317,2869.8847,0.004904476,11, J,,,,,
204523865,254.96624,-21.988892,15.634,0.1225618,2869.9934,0.005882967,11, J,,,,,
204527042,254.03294,-21.975746,10.567,0.11294795,2869.9401,0.012409628,11, J,,,,,
204530758,252.72246,-21.960369,15.696,36.254355,2858.5169,0.07985582,11, J,,,,,
204531962,253.63827,-21.955423,13.776,3.0702106,2867.5977,0.032774888,11, J,,,,,
204539707,254.93678,-21.923378,15.591,12.06582,2864.8498,0.18123037,11, C,,,,,
204545619,252.81988,-21.898983,12.637,23.464194,2847.8476,0.079852586,11, J,,,,,
204550234,253.65998,-21.879598,8.1129999,35.852828,2864.711,0.086374683,11, J,,,,,
204558139,254.94519,-21.846418,15.727,28.355383,2867.3194,0.19020666,11, J,,,,,
204562721,253.36179,-21.826513,13.654,11.990096,2869.1137,0.064214228,11, J,,,,,
204563984,252.51838,-21.821188,17.231001,0.10218663,2869.9328,0.002452479,11, J,,,,,
204571163,254.87455,-21.791105,18.176001,0.98760977,2869.1563,0.14831818,11, E,,,,,
204583185,253.11721,-21.740458,12.935,0.19410414,2869.9989,0.004658499,11, J,,,,,
204600253,254.7424,-21.66899,16.320999,0.17026593,2869.8469,0.004086382,11, J,,,,,
204602030,253.08406,-21.661218,15.61,0.12256179,2869.9728,0.005882966,11, J,,,,,
204613898,252.51275,-21.611126,16.771,0.10218663,2869.9737,0.002452479,11, J,,,,,
204618853,253.79281,-21.590422,15.79,7.9983172,2865.1184,0.079672214,11, J,,,,,
204621597,254.78382,-21.579033,17.657,3.962968,2869.9619,0.048876405,11, J,,,,,
204623770,252.53842,-21.570141,13.723,0.17026588,2869.9761,0.004086381,11, J,,,,,
204623925,253.88557,-21.569507,6.7519999,3.740063,2868.1872,0.32999614,11, E,,,,,
204629939,253.85782,-21.544009,10.328,2.4161401,2868.2473,0.44873701,11, J,,,,,
204631400,252.80972,-21.537966,14.445,17.122961,2863.1977,0.099938007,11, J,,,,,
204632550,254.41296,-21.533222,12.961,0.34205986,2869.8111,0.093322214,11, E,,,,,
204632574,254.41026,-21.533123,13.631,0.34205746,2869.8113,0.09039693,11, E,,,,,
204640458,254.8205,-21.499734,8.632,35.331054,2855.2969,0.096194139,11, J,,,,,
204641278,253.21281,-21.496393,13.765,13.592288,2866.9526,0.091983019,11, J,,,,,
204657257,254.02081,-21.428106,12.713,6.5189021,2864.9179,0.036050695,11, C,,,,,
204657414,252.47651,-21.427404,12.622,0.11238468,2869.9469,0.002697232,11, J,,,,,
204664866,253.93448,-21.395568,12.514,2.7189117,2868.9569,0.33132159,11, J,,,,,
204682917,252.81599,-21.318345,13.826,0.2452385,2869.8696,0.005885724,11, J,,,,,
204685071,253.21395,-21.309146,11.622,25.405726,2847.3814,1.4823199,11, J,,,,,
204691308,254.94389,-21.282528,17.382,0.39840671,2869.6387,0.009561761,11, J,,,,,
204692161,252.46891,-21.27865,15.728,0.28599495,2869.8648,0.006863879,11, J,,,,,
204692493,253.17623,-21.277182,15.953,0.14304279,2869.8841,0.003433027,11, J,,,,,
204693303,253.42758,-21.273844,13.878,13.23644,2868.5611,0.063558929,11, J,,,,,
204701847,252.93341,-21.236096,11.781,0.14300095,2869.9045,0.003432023,11, J,,,,,
204707143,254.48591,-21.213083,10.327,3.1918888,2868.0866,0.039211107,11, J,,,,,
204708167,252.62904,-21.208548,15.824,0.10218663,2869.9941,0.002452479,11, J,,,,,
204713730,252.72946,-21.184464,14.941,0.10218663,2869.9533,0.002452479,11, J,,,,,
204714241,252.69304,-21.182167,16.577,0.10214655,2869.9438,0.002451517,11, J,,,,,
204727581,253.45933,-21.123609,10.569,0.16420988,2869.8432,0.022175655,11, J,,,,,
204738460,252.87541,-21.07634,12.144,0.10217327,2869.976,0.002452159,11, J,,,,,
204743222,253.23454,-21.056011,13.489,0.10218663,2869.9533,0.002452479,11, J,,,,,
204751090,252.82288,-21.022743,17.843,23.351843,2847.4799,0.085694836,11, J,,,,,
204754776,253.42657,-21.006631,13.051,0.10217327,2869.9352,0.002452159,11, J,,,,,
204754981,253.51545,-21.005709,11.718,0.10217327,2869.9761,0.002452159,11, J,,,,,
204760269,252.83987,-20.98297,11.706,0.20435312,2869.8722,0.004904475,11, J,,,,,
204761232,253.17995,-20.978709,11.228,22.844176,2847.4661,0.050960022,11, J,,,,,
204771667,253.44641,-20.932856,11.307,23.277406,2847.0619,0.11630862,11, J,,,,,
204772840,252.95268,-20.927561,13.619,0.20435312,2869.8722,0.004904475,11, J,,,,,
204773793,252.57086,-20.923447,11.044,0.20435311,2869.8722,0.004904475,11, J,,,,,
204776100,254.19372,-20.91339,11.583,0.15658264,2869.9854,0.026202427,11, J,,,,,
204776987,254.15016,-20.90951,13.76,23.805819,2848.0053,0.11257959,11, J,,,,,
204777654,252.75707,-20.906656,13.748,0.20435312,2869.8722,0.004904475,11, J,,,,,
204779548,252.93981,-20.897996,15.917,0.11238468,2869.9672,0.002697232,11, J,,,,,
204780219,254.44221,-20.894979,13.65,12.005483,2860.4855,0.063743362,11, J,,,,,
204785883,254.66299,-20.870042,13.024,24.075679,2848.3083,0.15020375,11, J,,,,,
204786631,254.13196,-20.866455,14.192,23.314592,2847.0088,0.061968287,11, J,,,,,
204791146,254.8495,-20.846067,15.489,0.10217327,2869.9966,0.002452159,11, J,,,,,
204821679,254.76653,-20.709416,15.169,0.28094286,2869.945,0.010456623,11, J,,,,,
221242976,265.70289,-29.48096,11.076,6.1007891,2867.5324,0.77439372,11, J,,,,,
221270483,265.77559,-29.423591,11.916,6.5685895,2865.4873,0.7048559,11, E,,,,,
221273657,265.75011,-29.416822,13.649,0.15060144,2869.9959,0.010416667,11, J,,,,,
221305442,265.49336,-29.351016,12.532,3.7125028,2869.9352,0.12816437,11, C,,,,,
221319813,265.61792,-29.321941,14.254,1.7988624,2869.3964,0.10969717,11, C,,,,,
221391309,265.79509,-29.177337,9.8990002,28.421347,2849.6451,0.26229145,11, J,,,,,
221391462,265.66175,-29.177015,11.527,0.630329,2869.6651,0.053234503,11, C,,,,,
221398084,265.64883,-29.163847,14.74,35.590351,2857.2838,0.08697684,11, J,,,,,
221400849,265.34398,-29.158466,13.954,1.0176175,2869.4236,0.024556094,11, J,,,,,
221423767,266.08935,-29.11355,14.612,24.547408,2851.1899,0.12506013,11, J,,,,,
221443700,265.23725,-29.074509,14.108,1.9640889,2868.3232,0.023677877,11, J,,,,,
221490178,265.99485,-28.986151,14.808,24.094312,2855.2959,0.077492831,11, J,,,,,
221547704,265.25941,-28.878056,12.592,21.902617,2868.7056,0.05522178,11, J,,,,,
221557107,265.36681,-28.860764,12.662,0.24515229,2869.791,0.005883655,11, J,,,,,
221559016,265.48638,-28.857325,12.826,0.37223996,2869.9006,0.082558214,11, C,,,,,
221561231,264.92029,-28.853356,9.9399996,3.1270941,2869.4685,0.37947572,11, E,,,,,
221562247,265.55773,-28.851522,13.317,36.019192,2856.5174,0.094713072,11, J,,,,,
221571276,265.51963,-28.835286,13.292,30.904679,2867.3692,0.017617222,11, J,,,,,
221580043,265.61347,-28.819595,13.271,0.16345787,2869.9028,0.003922989,11, J,,,,,
221585355,265.43779,-28.810079,11.331,25.197106,2847.2727,0.39389291,11, J,,,,,
221593255,265.63415,-28.796043,13.954,25.6569,2850.1301,0.1795879,11, J,,,,,
221597860,265.49327,-28.787683,13.494,34.46799,2867.1353,0.37485594,11, J,,,,,
221599107,265.49942,-28.785547,13.259,20.305842,2867.1679,0.074690852,11, J,,,,,
221600263,265.46799,-28.783422,12.58,17.024507,2865.1549,0.027561804,11, J,,,,,
221601978,265.18644,-28.780382,12.675,33.334248,2849.6939,0.062456907,11, J,,,,,
221604148,265.2682,-28.776655,13.152,18.135667,2862.4117,0.062091033,11, J,,,,,
221608074,265.08238,-28.769967,11.258,10.983406,2869.0589,0.18974932,11, J,,,,,
221614770,265.51773,-28.758327,14.398,0.10828517,2869.9321,0.010416667,11, J,,,,,
221616893,265.7008,-28.754562,13.693,1.489609,2868.8811,0.051085183,11, C,,,,,
221620918,265.34726,-28.747625,12.742,15.526661,2868.9243,0.24517381,11, C,,,,,
221632146,264.80579,-28.728107,13.655,0.18385488,2869.8715,0.004412517,11, J,,,,,
221653050,265.40643,-28.692507,12.424,0.10218663,2869.9931,0.002452479,11, J,,,,,
221662833,265.83161,-28.675752,10.525,1.3039793,2869.7469,0.37473634,11, J,,,,,
221674510,264.95659,-28.656126,12.623,0.15805526,2869.9222,0.019795947,11, J,,,,,
221676552,265.61166,-28.652655,12.566,10.290484,2861.4463,0.057756337,11, J,,,,,
221678085,264.80845,-28.649955,13.901,0.24523818,2869.8263,0.005885716,11, J,,,,,
221679732,265.61286,-28.6471,12.384,8.0848172,2864.6562,0.058513527,11, J,,,,,
221683637,265.3838,-28.640388,12.777,3.4464344,2868.2709,0.088125771,11, J,,,,,
221694123,264.64499,-28.622501,12.04,22.057658,2868.8276,0.059799038,11, J,,,,,
221707931,265.50272,-28.599296,13.082,3.0500995,2868.0341,0.19640138,11, E,,,,,
221710508,265.50347,-28.595047,12.153,3.050124,2868.0344,0.19129392,11, E,,,,,
221715725,265.41358,-28.586339,10.952,0.19438729,2869.872,0.032590368,11, J,,,,,
221718334,265.42064,-28.582102,11.786,0.19441847,2869.9657,0.027358379,11, J,,,,,
221718431,265.41543,-28.581968,12.354,0.19438714,2869.872,0.031595773,11, J,,,,,
221722278,264.77365,-28.575598,15.441,0.24523818,2869.8263,0.005885716,11, J,,,,,
221724918,264.45961,-28.571105,13.923,0.16348289,2869.9685,0.003923589,11, J,,,,,
221727891,265.69094,-28.566253,12.086,0.16034803,2869.9412,0.028169828,11, J,,,,,
221730453,265.68132,-28.562061,14.799,26.744533,2849.6324,0.085143991,11, J,,,,,
221733678,265.72148,-28.556784,14.093,19.210921,2867.2842,0.12186319,11, J,,,,,
221738609,265.31748,-28.548566,14.37,0.10215991,2869.9425,0.002451838,11, J,,,,,
221738980,265.90302,-28.547943,15.309,1.4277534,2869.1126,0.34981711,11, E,,,,,
221744066,265.69838,-28.539558,13.328,21.446462,2861.7585,0.06641389,11, J,,,,,
221748433,264.43433,-28.532443,13.085,0.46782585,2869.5969,0.11558362,11, C,,,,,
221752673,265.67091,-28.525558,12.629,0.24510904,2869.7958,0.010416667,11, J,,,,,
221757134,265.54075,-28.518095,12.114,19.570919,2852.6561,0.24848538,11, C,,,,,
221780098,264.51916,-28.481264,12.165,31.853191,2840.9664,0.22879878,11, C,,,,,
221784869,265.46751,-28.473743,15.053,4.3577821,2866.6423,0.36505374,11, E,,,,,
221819065,265.59914,-28.419741,12.926,0.24519521,2869.794,0.005884685,11, J,,,,,
221823476,264.74764,-28.412914,12.794,31.100294,2846.1119,0.067584637,11, J,,,,,
221823709,264.75276,-28.412556,7.6539998,0.24510942,2869.8028,0.005882626,11, J,,,,,
221829306,264.64874,-28.403868,14.059,3.8311075,2868.7061,0.5438673,11, E,,,,,
221835782,264.83764,-28.393858,9.8100004,0.11281046,2869.9781,0.010416667,11, J,,,,,
221838472,264.75008,-28.389681,11.66,23.12896,2869.819,0.053287464,11, J,,,,,
221864941,265.64079,-28.34916,11.22,9.7853205,2866.229,0.089327411,11, C,,,,,
221871664,264.30713,-28.338816,11.886,0.24511049,2869.7961,0.010416667,11, J,,,,,
221876401,264.38377,-28.331454,13.561,0.24523818,2869.8263,0.005885716,11, J,,,,,
221889902,264.69268,-28.311115,13.87,0.12256176,2869.8916,0.008824447,11, J,,,,,
221893057,264.58484,-28.306438,14.658,0.24523818,2869.8263,0.005885716,11, J,,,,,
221895631,265.48587,-28.302629,13.14,27.450453,2849.1221,1.6140153,11, J,,,,,
221901645,264.37379,-28.293588,13.526,0.24523818,2869.8263,0.005885716,11, J,,,,,
221906072,264.98126,-28.286821,11.319,6.9365223,2865.0144,0.34429265,11, E,,,,,
221908199,265.11988,-28.283521,15.269,0.80884232,2869.3517,0.12976937,11, E,,,,,
221908659,264.71874,-28.282878,14.199,0.34726655,2869.9108,0.008334397,11, J,,,,,
221917653,264.22404,-28.269304,11.751,0.24510982,2869.7966,0.010416667,11, J,,,,,
221919505,264.92309,-28.266495,14.221,3.705418,2869.0168,0.2467171,11, C,,,,,
221925526,264.61811,-28.257311,12.005,0.24510942,2869.8077,0.005882626,11, J,,,,,
221925871,265.35294,-28.256762,12.698,18.846553,2852.5353,0.31240301,11, C,,,,,
221928500,265.69687,-28.252771,13.082,11.662155,2865.8248,0.58011978,11, E,,,,,
221932959,265.01324,-28.245967,12.831,4.8310632,2866.7821,0.63862016,11, E,,,,,
221937674,265.22924,-28.238847,13.529,29.186637,2846.5674,0.078395159,11, J,,,,,
221943691,265.27998,-28.229757,11.963,0.10602153,2869.8957,0.010416667,11, J,,,,,
221950219,264.54451,-28.219852,13.976,0.24523818,2869.8263,0.005885716,11, J,,,,,
221960287,265.14952,-28.204693,15.164,0.24523818,2869.8264,0.005885716,11, J,,,,,
221961733,265.43905,-28.202606,16.087999,0.1430009,2869.9741,0.003432022,11, J,,,,,
221964610,265.26415,-28.198315,13.314,0.56263913,2869.8571,0.13533456,11, J,,,,,
221978737,265.47823,-28.177242,14.312,0.24523816,2869.8264,0.005885716,11, J,,,,,
221980640,264.71273,-28.174298,14.287,0.10218663,2869.9705,0.007357437,11, J,,,,,
221982248,264.47434,-28.17181,14.202,0.22469662,2869.9523,0.010416667,11, J,,,,,
221985783,265.47264,-28.166533,13.663,2.5917761,2868.3155,0.32169639,11, E,,,,,
222000940,265.15271,-28.143644,15.257,0.2451094,2869.8027,0.016132987,11, J,,,,,
222004463,265.5633,-28.138508,12.454,0.24510939,2869.7976,0.017837088,11, J,,,,,
222009217,264.93888,-28.131443,11.852,1.1041681,2869.1128,0.28175748,11, J,,,,,
222011143,265.40572,-28.128517,13.923,0.3268702,2869.7494,0.007844885,11, J,,,,,
222012161,265.83017,-28.126945,12.299,1.964092,2869.0515,0.045257904,11, J,,,,,
222023676,264.64261,-28.109661,14.759,0.11747897,2869.9129,0.002819495,11, J,,,,,
222026164,265.08224,-28.105911,13.728,0.24510942,2869.8093,0.005882626,11, J,,,,,
222033386,265.14863,-28.094873,12.229,0.15834251,2869.9999,0.00380022,11, J,,,,,
222038406,265.41024,-28.087389,14.919,0.44579733,2869.681,0.11104902,11, E,,,,,
222043632,265.20322,-28.079666,13.12,0.67186464,2869.438,0.1561116,11, E,,,,,
222044040,264.60978,-28.07902,11.827,0.17301402,2869.8681,0.025236573,11, J,,,,,
222044935,265.42808,-28.0777,10.983,0.2111669,2869.8608,0.017809553,11, J,,,,,
222047825,264.55894,-28.073261,14.13,0.49048135,2869.7952,0.020569855,11, J,,,,,
222076298,264.49324,-28.029984,11.697,0.11747897,2869.9129,0.002819495,11, J,,,,,
222078684,265.77746,-28.026367,13.074,22.057595,2868.815,0.025997475,11, J,,,,,
222086400,264.40818,-28.01467,14.188,0.22473487,2869.9578,0.005393637,11, J,,,,,
222093256,265.05888,-28.004074,12.963,0.72112488,2869.474,0.11880494,11, C,,,,,
222097216,264.81823,-27.99798,13.601,0.12256176,2869.9108,0.005882965,11, J,,,,,
222104261,265.19879,-27.987566,13.591,18.219211,2854.3284,0.44973017,11, E,,,,,
222110224,265.09133,-27.978476,15.203,0.24506651,2869.8004,0.010416667,11, J,,,,,
222148213,264.93032,-27.920816,11.869,30.936733,2844.9816,0.097391886,11, J,,,,,
222160007,265.17885,-27.902754,10.367,1.2241472,2869.5494,0.017172081,11, J,,,,,
222179058,265.62884,-27.873966,11.437,2.0183717,2868.7794,0.14504955,11, C,,,,,
222827268,267.04249,-26.926001,12.507,0.19294548,2869.8125,0.032089333,11, E,,,,,
222850932,267.24355,-26.890393,9.7869997,6.0111576,2867.0855,0.48432794,11, J,,,,,
222902284,266.71551,-26.814435,11.527,1.0740101,2869.5478,0.13478104,11, J,,,,,
222906430,267.5398,-26.808127,14.076,25.69909,2850.1181,0.24762187,11, J,,,,,
222944177,267.24057,-26.751854,13.649,1.5352433,2869.741,0.039666693,11, C,,,,,
222975070,266.50371,-26.705402,13.304,0.14866828,2869.8585,0.010416667,11, J,,,,,
223001881,268.34995,-26.664816,9.9560003,0.44866727,2869.5739,0.079386503,11, J,,,,,
223003959,266.59798,-26.661633,12.181,0.24523833,2869.7962,0.017194959,11, J,,,,,
223010195,266.35476,-26.652236,13.42,23.141645,2847.8377,0.54245026,11, J,,,,,
223026791,266.99123,-26.62688,10.347,29.287453,2846.5943,0.16248891,11, J,,,,,
223030095,267.20566,-26.621944,11.794,1.5298169,2868.8164,0.41024042,11, E,,,,,
223034920,266.3511,-26.614546,12.336,0.15089332,2869.909,0.00362144,11, J,,,,,
223073305,267.78818,-26.55576,10.374,25.784193,2866.541,0.21407429,11, J,,,,,
223093491,268.71701,-26.524949,11.398,1.4926582,2868.9853,0.18841947,11, E,,,,,
223095114,267.50389,-26.522411,12.682,0.14866815,2869.9978,0.020361526,11, J,,,,,
223095590,268.43914,-26.521663,11.094,0.10217327,2869.9567,0.002452159,11, J,,,,,
223109376,268.02646,-26.500694,14.505,6.624436,2868.7872,0.33226512,11, E,,,,,
223118978,266.15796,-26.485784,13.822,7.6264994,2869.2683,0.063920552,11, J,,,,,
223131167,268.48463,-26.466929,13.538,0.32686996,2869.7022,0.007844879,11, J,,,,,
223156457,266.9919,-26.427455,12.164,0.9597065,2869.837,0.29176835,11, J,,,,,
223160833,266.91567,-26.420768,10.296,4.9196898,2867.3005,0.26567307,11, E,,,,,
223168613,268.66677,-26.408513,10.562,23.456592,2847.2384,0.089395878,11, J,,,,,
223186557,268.59384,-26.380515,12.691,34.975544,2858.4901,0.27172856,11, J,,,,,
223201584,268.6394,-26.356852,11.955,0.10214654,2869.945,0.002451517,11, J,,,,,
223208772,267.71533,-26.345438,9.507,27.059904,2850.1327,0.087346199,11, J,,,,,
223219890,268.4971,-26.32784,10.849,23.054885,2847.4407,0.071022437,11, J,,,,,
223220079,268.51285,-26.327486,13.529,4.8618851,2867.9706,0.17701653,11, C,,,,,
223226906,266.39434,-26.316483,13.644,29.413954,2846.5222,0.052728145,11, J,,,,,
223245308,268.09454,-26.287313,11.42,29.211556,2846.5554,0.0827909,11, J,,,,,
223252417,267.46004,-26.275826,13.715,22.144254,2862.2882,0.18380472,11, E,,,,,
223299417,266.6058,-26.200311,8.2600002,21.479861,2869.1263,0.087623543,11, J,,,,,
223314717,267.41485,-26.17581,13.233,0.73898465,2869.3348,0.1567227,11, E,,,,,
223332021,266.27813,-26.147612,10.748,0.10210649,2869.9292,0.002450556,11, J,,,,,
223352652,266.87229,-26.113742,13.142,0.78184798,2869.8306,0.052515443,11, C,,,,,
223376249,267.66157,-26.075085,12.255,3.211674,2868.8298,0.59925479,11, E,,,,,
223413746,268.30671,-26.013097,10.74,5.3966814,2864.9177,0.25550569,11, C,,,,,
223419617,268.33586,-26.003428,9.0909996,7.6348471,2869.3064,0.04321372,11, J,,,,,
223430002,268.12373,-25.986106,10.503,0.11699744,2869.9488,0.010416667,11, J,,,,,
223482421,266.24449,-25.899663,14.837,35.986292,2850.9174,0.20888259,11, J,,,,,
223492687,268.38843,-25.882899,11.202,26.477864,2869.6548,0.25341699,11, C,,,,,
223506916,266.16448,-25.859323,13.159,8.6180643,2864.4104,0.406863,11, E,,,,,
223534885,267.08899,-25.812674,11.075,3.8064942,2866.9443,0.3908362,11, J,,,,,
223537061,267.44061,-25.809177,11.288,0.15940082,2869.9184,0.02582969,11, J,,,,,
223560707,266.4532,-25.770306,13.279,2.0012237,2869.8472,0.089575265,11, C,,,,,
223566774,267.48169,-25.760349,12.507,1.6177898,2869.1001,0.23290939,11, E,,,,,
223570159,266.67939,-25.754905,9.1429996,0.24523816,2869.7938,0.005885716,11, J,,,,,
223585368,266.03361,-25.730046,12.645,2.0429925,2869.6616,0.25582885,11, E,,,,,
223638494,268.42763,-25.641491,9.9309998,2.0661583,2868.0447,0.54747243,11, J,,,,,
223657577,267.96087,-25.609352,11.678,1.2980406,2869.1786,0.24073191,11, J,,,,,
223711688,266.75469,-25.517435,10.711,1.9903192,2868.3646,0.33868391,11, J,,,,,
223780948,266.02533,-25.400471,12.31,26.412079,2855.2767,0.09170202,11, J,,,,,
223815073,265.9239,-25.342603,13.298,0.66390756,2869.9939,0.13845224,11, J,,,,,
223878759,266.01463,-25.234678,10.07,2.6761177,2868.25,0.22713861,11, E,,,,,
223880472,266.33549,-25.231738,11.739,0.1049758,2869.9862,0.010416667,11, J,,,,,
223897008,267.99874,-25.204231,12.069,0.13291817,2869.9721,0.010961577,11, J,,,,,
223901072,268.06834,-25.197278,12.215,0.13270964,2869.9693,0.010416667,11, J,,,,,
223906194,266.93243,-25.188838,8.4280005,35.330008,2855.3009,0.091363201,11, J,,,,,
223934004,265.80926,-25.141865,11.682,19.016035,2852.7664,0.57615559,11, J,,,,,
223995987,266.62731,-25.036885,10.894,0.14419911,2869.9842,0.021051508,11, J,,,,,
224053358,265.92446,-24.93816,11.828,0.11596325,2869.9423,0.011159653,11, J,,,,,
224053677,267.24501,-24.937603,13.184,0.24523814,2869.8265,0.005885715,11, J,,,,,
224063509,266.81602,-24.920692,9.8660002,25.53046,2850.2915,0.25965903,11, J,,,,,
224145601,267.01691,-24.774548,13.372,0.10217327,2869.9076,0.002452159,11, J,,,,,
224182571,268.1671,-24.707264,11.349,0.18122171,2869.9606,0.029371416,11, J,,,,,
224205093,268.03793,-24.666793,11.917,25.616225,2855.6207,0.16113705,11, J,,,,,
224218684,267.14925,-24.642122,10.441,25.491017,2850.3119,0.28034598,11, J,,,,,
224358801,263.59612,-24.387642,14.513,0.14175307,2869.9598,0.010416667,11, J,,,,,
224376245,263.34521,-24.356143,13.391,1.70302,2869.3343,0.1438243,11, J,,,,,
224414430,262.91444,-24.288017,12.965,0.13698376,2869.9803,0.016809749,11, J,,,,,
224415429,263.48667,-24.28634,14.562,0.14268752,2869.9447,0.010416667,11, J,,,,,
224449532,263.05825,-24.226102,14.473,1.1979895,2869.1057,0.32011089,11, J,,,,,
224451204,263.30242,-24.223315,13.352,0.37162857,2869.8809,0.073213446,11, J,,,,,
224452311,263.85919,-24.221355,14.156,0.10050808,2869.9846,0.010416667,11, J,,,,,
224458851,262.93946,-24.209588,13.694,0.10213319,2869.9734,0.00735359,11, J,,,,,
224467716,262.83013,-24.193754,13.943,0.10218663,2869.9091,0.007357437,11, J,,,,,
224475286,264.05669,-24.180193,14.045,0.12259583,2869.9024,0.0029423,11, J,,,,,
224484431,263.15776,-24.163842,13.961,0.18385491,2869.9964,0.004412518,11, J,,,,,
224485257,263.12029,-24.162351,13.759,3.1158279,2867.9742,0.21133191,11, J,,,,,
224490960,264.11514,-24.152039,14.332,1.7041631,2869.1479,0.24906411,11, E,,,,,
224504504,263.28045,-24.127178,12.968,7.8534415,2867.1896,0.083437681,11, E,,,,,
224505864,263.24257,-24.124846,14.361,1.0239175,2869.5256,0.1691697,11, E,,,,,
224507773,263.31368,-24.121505,14.628,3.0025589,2867.6002,0.15105039,11, C,,,,,
224508609,263.23233,-24.11999,14.073,0.10213319,2869.9336,0.004902393,11, J,,,,,
224511492,262.68124,-24.114912,14.753,1.9274117,2868.1616,0.098921643,11, J,,,,,
224518939,264.14959,-24.101605,14.719,0.14981985,2869.9175,0.003595676,11, J,,,,,
224523112,262.8906,-24.09418,14.611,0.27580789,2869.7518,0.006619389,11, J,,,,,
224524707,262.34467,-24.09147,13.297,34.614794,2845.5835,0.49691856,11, E,,,,,
224527783,264.13912,-24.085991,12.727,0.10627484,2869.9959,0.010416667,11, J,,,,,
224535896,263.37147,-24.071639,8.79,21.333053,2868.8297,0.010416667,11, J,,,,,
224545154,264.30572,-24.055788,14.993,0.56600539,2869.8884,0.080841201,11, C,,,,,
224549588,264.01352,-24.048078,12.82,0.90576212,2869.5717,0.16740325,11, C,,,,,
224553508,264.69151,-24.041268,9.1960001,0.14127832,2869.9586,0.018169419,11, J,,,,,
224560837,263.808,-24.028431,14.931,3.6389491,2868.3041,0.17865918,11, C,,,,,
224565464,263.8697,-24.020408,15.377,0.10217327,2869.9483,0.002452159,11, J,,,,,
224567794,263.65995,-24.016591,14.961,1.3614793,2869.2935,0.30852108,11, C,,,,,
224578899,264.09174,-23.997098,15.039,4.0947559,2866.5113,0.19064241,11, C,,,,,
224580277,264.8224,-23.994857,10.733,0.1736627,2869.8442,0.010416667,11, J,,,,,
224581873,264.20698,-23.99198,14.106,0.18385489,2869.8534,0.004412517,11, J,,,,,
224588736,263.39714,-23.980149,9.1780005,19.276664,2861.5932,0.20890749,11, C,,,,,
224601161,264.2467,-23.95863,13.684,0.18385489,2869.8535,0.004412517,11, J,,,,,
224602728,263.24465,-23.955828,13.797,0.10218663,2869.9909,0.007357437,11, J,,,,,
224606366,264.0046,-23.949385,14.95,0.58208755,2869.44,0.14703627,11, E,,,,,
224611696,262.70445,-23.939961,14.364,0.55095378,2869.5203,0.098163117,11, J,,,,,
224619790,263.10157,-23.925988,14.949,0.22469676,2869.8108,0.005392722,11, J,,,,,
224619913,263.6223,-23.925826,11.906,0.15755058,2869.8749,0.030679233,11, J,,,,,
224630476,263.67979,-23.907291,13.592,22.194369,2853.6584,0.35217859,11, J,,,,,
224634194,263.81068,-23.901073,14.637,0.1115692,2869.8978,0.010416667,11, J,,,,,
224634374,264.37029,-23.900771,14.55,0.1634829,2869.908,0.007847179,11, J,,,,,
224642213,263.88155,-23.887437,14.662,0.11707756,2869.9855,0.010936183,11, J,,,,,
224644445,264.06714,-23.883551,14.528,0.19479657,2869.9277,0.028577561,11, J,,,,,
224645706,264.21642,-23.881413,14.803,0.51739432,2869.7448,0.14361996,11, E,,,,,
224647310,264.37432,-23.878711,15.029,0.10213319,2869.994,0.00735359,11, J,,,,,
224648961,263.74631,-23.875758,11.126,29.773076,2846.0318,0.30448226,11, J,,,,,
224653463,263.32005,-23.868044,14.182,14.009293,2863.1945,0.36809984,11, E,,,,,
224656887,264.41627,-23.862046,14.544,0.10218663,2869.991,0.007357437,11, J,,,,,
224667828,263.87159,-23.843093,14.342,1.237391,2868.8532,0.36101918,11, E,,,,,
224668243,264.17192,-23.842356,14.116,0.22481136,2869.9506,0.005395473,11, J,,,,,
224680277,262.90421,-23.82137,11.535,0.10892271,2869.9647,0.010416667,11, J,,,,,
224682899,262.92541,-23.816844,14.281,10.303125,2867.383,0.063980625,11, J,,,,,
224683315,262.93574,-23.816128,14.684,0.14306368,2869.9307,0.003433528,11, J,,,,,
224684641,264.35553,-23.81382,15.242,0.14304276,2869.8856,0.006866052,11, J,,,,,
224685166,264.542,-23.812919,13.504,2.5548465,2869.6891,0.30486358,11, C,,,,,
224689221,263.23916,-23.806058,14.589,0.1634829,2869.8654,0.00392359,11, J,,,,,
224692867,262.36134,-23.799992,13.646,0.14728869,2869.8881,0.010416667,11, J,,,,,
224692919,263.04453,-23.799901,14.992,1.2893074,2869.056,0.12529903,11, C,,,,,
224703312,263.10971,-23.782308,15.152,32.907454,2849.5772,0.46391433,11, E,,,,,
224706380,262.88174,-23.777087,14.351,13.913198,2868.122,0.4506272,11, E,,,,,
224706782,262.50368,-23.776401,12.487,18.806451,2866.257,0.29629492,11, E,,,,,
224716331,262.44322,-23.760278,14.241,0.77888393,2869.5351,0.12858113,11, C,,,,,
224722335,263.68996,-23.750408,14.104,0.14304276,2869.9064,0.006866052,11, J,,,,,
224724680,262.72253,-23.746495,12.606,22.372068,2869.4538,0.39153489,11, J,,,,,
224731540,263.65094,-23.734951,11.915,2.7990461,2869.1312,0.15209043,11, E,,,,,
224740149,264.42305,-23.720473,14.836,10.033837,2864.552,0.27177725,11, E,,,,,
224756017,263.73576,-23.69351,13.16,1.3707472,2868.9756,0.14737726,11, C,,,,,
224758491,262.90288,-23.689265,11.615,4.5405747,2868.6762,0.36208608,11, E,,,,,
224765165,262.75535,-23.677772,14.283,0.14304276,2869.8849,0.003433026,11, J,,,,,
224765992,263.32374,-23.676327,15.597,0.14689778,2869.891,0.010416667,11, J,,,,,
224774895,264.07281,-23.661424,14.619,0.18385491,2869.8534,0.004412518,11, J,,,,,
224779076,263.95083,-23.654333,13.796,0.18385491,2869.8534,0.004412518,11, J,,,,,
224784702,264.13177,-23.644776,13.284,18.257316,2865.9842,0.45678067,11, J,,,,,
224785097,262.9113,-23.644084,13.649,0.12261288,2869.9257,0.002942709,11, J,,,,,
224793794,263.8786,-23.6296,13.921,0.12257881,2869.9174,0.002941891,11, J,,,,,
224797962,263.80825,-23.62281,12.656,30.886163,2867.3614,0.052053414,11, J,,,,,
224815053,263.88979,-23.594396,13.664,0.14304276,2869.9064,0.006866052,11, J,,,,,
224817730,263.99082,-23.589894,13.83,0.14304276,2869.9469,0.006866052,11, J,,,,,
224836670,263.01387,-23.558159,11.087,2.4761422,2869.1302,0.5647556,11, J,,,,,
224849232,263.93048,-23.537104,11.778,16.733138,2864.6775,0.59158441,11, J,,,,,
224852572,262.96837,-23.53155,14.284,0.12256178,2869.9119,0.008824448,11, J,,,,,
224853330,264.22134,-23.530241,15.027,32.27789,2865.396,0.10630047,11, J,,,,,
224859363,262.98212,-23.520277,14.488,0.12256178,2869.9119,0.008824448,11, J,,,,,
224869137,263.53968,-23.503873,11.256,0.13124362,2869.8889,0.010416667,11, J,,,,,
224874833,263.74105,-23.494545,13.778,0.2452383,2869.8067,0.005885719,11, J,,,,,
224883172,263.20025,-23.480936,14.56,0.58647044,2869.5353,0.10895435,11, J,,,,,
224884865,263.19432,-23.478226,13.41,0.5864007,2869.5307,0.13311863,11, E,,,,,
224899337,264.20577,-23.453784,15.52,0.25299792,2869.8027,0.010416667,11, J,,,,,
224900590,262.52783,-23.451674,14.446,0.10213319,2869.952,0.004902393,11, J,,,,,
224904234,264.28625,-23.445656,14.736,0.18385489,2869.8535,0.004412517,11, J,,,,,
224911917,262.83615,-23.433068,14.638,0.85595804,2869.1684,0.139451,11, J,,,,,
224923930,264.05561,-23.413487,13.973,0.10218663,2869.95,0.007357437,11, J,,,,,
224930891,263.13164,-23.402056,14.203,0.10213319,2869.954,0.004902393,11, J,,,,,
224937601,263.22434,-23.390902,10.479,0.10211984,2869.9206,0.002450876,11, E,,,,,
224942841,263.70552,-23.382175,15.294,1.5832261,2869.1638,0.21730384,11, J,,,,,
224949412,264.11869,-23.371158,13.583,0.14304276,2869.9064,0.006866052,11, J,,,,,
224953382,264.18562,-23.364472,14.493,13.5475,2863.6593,0.058787444,11, J,,,,,
224956507,262.74886,-23.359422,14.201,0.10213319,2869.9734,0.00735359,11, J,,,,,
224959118,263.73505,-23.355043,15.155,3.1411643,2867.7236,0.10243774,11, C,,,,,
224965805,263.17657,-23.344121,14.024,0.10218663,2869.9704,0.007357437,11, J,,,,,
224967221,263.2206,-23.341873,11.449,0.98485568,2869.429,0.10926888,11, C,,,,,
224978586,263.05736,-23.323105,14.587,0.12256178,2869.9744,0.005882965,11, J,,,,,
224985777,263.70856,-23.31142,14.396,0.18382567,2869.8495,0.004411816,11, J,,,,,
224987201,263.77813,-23.30914,14.336,4.0302273,2867.3959,0.1559705,11, C,,,,,
224995866,263.4827,-23.295025,14.424,0.77929386,2869.3641,0.13960239,11, J,,,,,
224999193,263.19633,-23.289638,13.754,3.1543215,2868.0849,0.1853668,11, C,,,,,
224999368,263.17145,-23.289333,13.659,3.68889,2868.1429,0.48495962,11, E,,,,,
225003458,262.45885,-23.282675,14.188,0.18391342,2869.8249,0.008827844,11, J,,,,,
225003594,263.72324,-23.282421,13.558,0.14304276,2869.8856,0.006866052,11, J,,,,,
225009052,264.17508,-23.273656,14.287,0.11699754,2869.9483,0.013556307,11, J,,,,,
225012038,263.04925,-23.268608,13.943,0.10213319,2869.953,0.00735359,11, J,,,,,
225014433,263.74898,-23.264608,14.317,0.12257881,2869.9173,0.002941891,11, J,,,,,
225027824,263.86716,-23.242749,14.525,0.11747899,2869.9129,0.002819496,11, J,,,,,
225030769,263.65793,-23.237861,14.666,0.14304276,2869.907,0.003433026,11, J,,,,,
225031769,262.90721,-23.236244,14.23,10.076946,2868.8012,0.27036976,11, E,,,,,
225035281,262.92356,-23.230505,13.603,0.10218663,2869.9909,0.007357437,11, J,,,,,
225036920,264.45967,-23.227748,14.571,0.10215991,2869.9833,0.002451838,11, J,,,,,
225038715,263.67995,-23.224641,13.951,0.18385491,2869.9964,0.004412518,11, J,,,,,
225040859,264.38036,-23.221074,13.677,0.10215991,2869.9833,0.002451838,11, J,,,,,
225042947,263.7217,-23.217701,13.824,0.18382567,2869.8495,0.004411816,11, J,,,,,
225050363,263.34918,-23.205443,13.847,0.10213319,2869.953,0.00735359,11, J,,,,,
225065248,264.22529,-23.180707,14.826,0.1225788,2869.9174,0.002941891,11, J,,,,,
225067098,263.90922,-23.17766,14.574,0.12256178,2869.9119,0.008824448,11, J,,,,,
225071840,264.14265,-23.16979,14.961,0.46997514,2869.8478,0.010416667,11, J,,,,,
225080672,262.48748,-23.154736,14.063,0.12256178,2869.9339,0.002941483,11, J,,,,,
225080920,263.47963,-23.154313,14.467,0.1532546,2869.9441,0.00367811,11, J,,,,,
225087068,263.04031,-23.143986,13.179,0.14360911,2869.8611,0.018696128,11, J,,,,,
225092562,263.79186,-23.134373,14.334,4.0160416,2868.6564,0.17871064,11, C,,,,,
225095653,263.68803,-23.12913,13.826,0.18382567,2869.8495,0.004411816,11, J,,,,,
225097273,264.12093,-23.126414,13.176,0.51478818,2869.8135,0.097605634,11, J,,,,,
225098099,264.59783,-23.125038,12.613,0.16295914,2869.9673,0.021323989,11, J,,,,,
225100318,264.22318,-23.121206,14.115,0.12136017,2869.9472,0.010416667,11, J,,,,,
225102609,262.60238,-23.117374,13.759,0.12256178,2869.913,0.005882965,11, J,,,,,
225104915,263.59415,-23.11339,14.302,0.10213319,2869.9939,0.00735359,11, J,,,,,
225105263,264.43668,-23.112761,14.353,0.10218663,2869.991,0.007357437,11, J,,,,,
225107651,264.10573,-23.108617,14.538,0.17074185,2869.9666,0.023710843,11, J,,,,,
225110302,262.59814,-23.104175,10.915,5.4791119,2864.9405,0.16275789,11, E,,,,,
225129739,262.88382,-23.070836,14.434,7.7969653,2866.3096,0.070380242,11, J,,,,,
225130636,263.11618,-23.069416,14.905,0.1293956,2869.9184,0.003105495,11, J,,,,,
225133387,263.54038,-23.064657,14.474,5.4791511,2864.6636,0.21321863,11, C,,,,,
225139997,262.68623,-23.053249,13.552,0.10213319,2869.953,0.00735359,11, J,,,,,
225150299,264.10908,-23.035801,14.121,0.1225788,2869.9174,0.002941891,11, J,,,,,
225152490,263.74578,-23.032011,14.202,0.23335665,2869.7892,0.010416667,11, J,,,,,
225159433,263.5262,-23.020035,14.467,0.12257881,2869.9173,0.002941891,11, J,,,,,
225160208,262.76163,-23.018632,14.301,0.12256178,2869.9118,0.008824448,11, J,,,,,
225167298,263.45653,-23.00646,14.061,0.12261288,2869.9883,0.005885418,11, J,,,,,
225170308,264.13974,-23.001118,14.203,0.10628891,2869.9184,0.010416667,11, J,,,,,
225171429,263.52288,-22.999236,13.617,0.77650824,2869.3278,0.14328554,11, J,,,,,
225194469,262.62142,-22.959509,14.202,0.12256178,2869.9118,0.008824448,11, J,,,,,
225199506,263.43688,-22.950793,14.504,29.187021,2846.5685,0.092371596,11, J,,,,,
225205461,263.82317,-22.940246,13.761,0.12261288,2869.9258,0.002942709,11, J,,,,,
225208528,262.72475,-22.934998,15.009,0.12262992,2869.9295,0.002943118,11, J,,,,,
225219499,263.80515,-22.915763,14.429,0.66232272,2869.8139,0.14027185,11, E,,,,,
225223148,263.81441,-22.909327,14.216,34.221216,2867.3025,0.21770812,11, J,,,,,
225227371,264.20358,-22.901732,13.966,31.907261,2868.3681,0.055930856,11, J,,,,,
225233041,263.71202,-22.89158,13.813,0.56613475,2869.4698,0.098037559,11, J,,,,,
225242076,264.00799,-22.875814,13.821,0.10218663,2869.9909,0.007357437,11, J,,,,,
225245815,263.74661,-22.869183,13.587,0.10218663,2869.9092,0.007357437,11, J,,,,,
225249941,263.0703,-22.86187,14.17,0.13821573,2869.9073,0.010416667,11, J,,,,,
225254259,263.74116,-22.854362,13.62,0.12257881,2869.9173,0.002941891,11, J,,,,,
225260744,263.43893,-22.842633,14.469,3.2103914,2867.0877,0.13922915,11, C,,,,,
225264082,264.04133,-22.836711,13.72,0.11577359,2869.9386,0.002778566,11, J,,,,,
225266508,263.52431,-22.832486,14.13,0.17026582,2869.8475,0.00408638,11, J,,,,,
225270773,262.28039,-22.824875,13.726,0.10213319,2869.953,0.00735359,11, J,,,,,
225287022,263.96999,-22.795879,14.207,0.794098,2869.776,0.13572987,11, J,,,,,
225293082,264.16501,-22.784909,14.316,0.38825047,2869.9911,0.009318011,11, J,,,,,
225300684,263.12892,-22.771117,13.688,0.10213319,2869.953,0.00735359,11, J,,,,,
225301143,263.42884,-22.77023,14.416,0.12261288,2869.9883,0.005885418,11, J,,,,,
225302069,263.65218,-22.768598,13.586,0.10218663,2869.9092,0.007357437,11, J,,,,,
225317979,263.85517,-22.739941,13.947,0.2452383,2869.8083,0.005885719,11, J,,,,,
225327388,263.72039,-22.723278,13.274,27.951828,2859.8345,0.80486015,11, E,,,,,
225329718,263.9198,-22.719123,13.96,1.4186758,2869.5514,0.09042552,11, J,,,,,
225332524,264.02473,-22.714056,13.826,4.2922236,2868.9559,0.19760398,11, C,,,,,
225334976,263.76905,-22.709766,14.561,0.88351202,2869.8335,0.14175721,11, J,,,,,
225339837,262.30693,-22.701109,12.751,1.5788621,2869.1263,0.23723037,11, J,,,,,
225340838,263.70671,-22.699291,13.79,0.17706718,2869.9111,0.004249612,11, J,,,,,
225342376,262.83426,-22.696492,15.043,0.12256178,2869.9123,0.005882965,11, J,,,,,
225344921,263.42083,-22.691958,14.286,29.186996,2846.5629,0.078784116,11, J,,,,,
225355731,263.81752,-22.672777,13.044,1.0444095,2869.0283,0.23853819,11, C,,,,,
225365808,264.26391,-22.654599,9.3319998,33.149549,2864.8141,0.32943235,11, J,,,,,
225372269,263.62407,-22.643091,13.665,0.10607773,2869.9258,0.010416667,11, J,,,,,
225377415,263.82704,-22.633841,13.725,0.14300092,2869.9554,0.006864044,11, J,,,,,
225386796,263.19744,-22.616951,14.355,0.10213319,2869.953,0.00735359,11, J,,,,,
225395412,263.82218,-22.601356,13.949,0.13791643,2869.9123,0.003309994,11, J,,,,,
225405497,263.81459,-22.583101,14.098,0.18385491,2869.8534,0.004412518,11, J,,,,,
225406132,264.5159,-22.581919,8.0950003,0.14268777,2869.9392,0.011243302,11, J,,,,,
225413001,263.21706,-22.569762,14.616,0.32693353,2869.8037,0.007846405,11, J,,,,,
225418887,263.68327,-22.559172,12.831,0.18382567,2869.8495,0.004411816,11, J,,,,,
225426674,263.83499,-22.545208,14.451,0.9737142,2869.865,0.24317408,11, E,,,,,
225429076,263.7731,-22.540697,13.231,0.14247882,2869.8678,0.018527588,11, J,,,,,
225443250,263.54795,-22.514266,14.06,0.18382567,2869.8499,0.004411816,11, J,,,,,
225452744,263.59287,-22.496791,14.297,0.27580789,2869.9063,0.006619389,11, J,,,,,
225483151,264.12097,-22.441086,8.9329996,1.6505596,2868.8849,0.39772653,11, J,,,,,
225529277,264.40618,-22.356302,14.003,0.17368986,2869.8951,0.004168557,11, J,,,,,
225550449,263.80119,-22.316976,10.091,0.82381742,2869.3298,0.14382183,11, C,,,,,
225580912,263.66095,-22.260794,13.214,29.162056,2846.6081,0.15977087,11, J,,,,,
225759855,261.97436,-21.932936,12.269,0.1277078,2869.8825,0.010416667,11, J,,,,,
225854076,262.86015,-21.750339,11.412,6.0636253,2864.3969,0.18099161,11, E,,,,,
225948936,262.86373,-21.564777,9.2819996,35.788352,2859.3468,0.19685172,11, J,,,,,
225990054,262.76443,-21.485288,9.6120005,25.806071,2850.0505,0.12642951,11, J,,,,,
225991088,262.50703,-21.483281,15.914,0.14300092,2869.9739,0.003432022,11, J,,,,,
226034658,261.98676,-21.399515,11.979,4.9473029,2866.7673,0.25156504,11, E,,,,,
226040726,263.5795,-21.388082,13.041,0.45292353,2869.8371,0.079769346,11, C,,,,,
226042826,263.96079,-21.383895,11.617,3.1286749,2868.4687,0.18357372,11, C,,,,,
226051311,264.08531,-21.36753,14.655,0.25268493,2869.8308,0.039891116,11, J,,,,,
226077308,261.97118,-21.316578,11.226,0.14354603,2869.9411,0.017308774,11, J,,,,,
226083290,263.33572,-21.304633,9.2089996,22.144601,2868.8864,0.17024811,11, J,,,,,
226113210,262.3173,-21.245614,9.7040005,0.12959697,2869.9755,0.010416667,11, J,,,,,
226203064,264.13135,-21.066626,10.902,33.291153,2854.8069,0.50174268,11, J,,,,,
226224032,264.11501,-21.02339,15.602,0.24523823,2869.8263,0.005885718,11, J,,,,,
226343317,262.91921,-20.775718,11.321,3.1919075,2868.8034,0.32162994,11, E,,,,,
226383051,264.03501,-20.692247,15.895,0.24515238,2869.791,0.005883657,11, J,,,,,
226395307,262.21689,-20.666271,14.652,0.34726691,2869.9315,0.008334406,11, J,,,,,
226401681,263.56891,-20.653081,11.587,0.10261532,2869.9897,0.010416667,11, J,,,,,
226426305,261.84529,-20.600444,11.232,0.17593379,2869.9581,0.029314178,11, J,,,,,
226439713,262.87668,-20.57132,12.963,10.799066,2867.2947,0.13548145,11, J,,,,,
226452280,262.4198,-20.543901,12.472,3.3199407,2869.0227,0.41555664,11, E,,,,,
226458042,262.90308,-20.53083,12.678,0.1187595,2869.9257,0.013679653,11, J,,,,,
226464131,261.84505,-20.517059,8.6569996,9.3178003,2868.8106,0.010416667,11, J,,,,,
226478172,262.46389,-20.485513,11.875,25.488898,2850.3141,0.22729441,11, J,,,,,
226507461,262.57715,-20.417403,15.593,0.10218663,2869.9908,0.007357437,11, J,,,,,
226523761,261.73297,-20.379993,14.916,0.10213319,2869.9325,0.00735359,11, J,,,,,
226549900,262.2747,-20.319953,11.178,27.151016,2850.1091,0.060465617,11, J,,,,,
226590379,263.62285,-20.225642,14.361,0.2452383,2869.8066,0.005885719,11, J,,,,,
226600397,263.04554,-20.202263,10.858,0.16135126,2869.8764,0.026564413,11, J,,,,,
226622013,263.68944,-20.151534,15.209,0.39840618,2869.7828,0.009561748,11, J,,,,,
226706432,263.65224,-19.949879,13.382,0.12937703,2869.8913,0.010416667,11, J,,,,,
226713130,263.93279,-19.933496,14.588,0.10213319,2869.9939,0.00735359,11, J,,,,,
226745587,261.82929,-19.853659,14.877,0.46997547,2869.8494,0.010416667,11, J,,,,,
226752560,262.2728,-19.836341,11.04,0.13477593,2869.9925,0.010416667,11, J,,,,,
226757735,263.21656,-19.823449,14.762,0.12257881,2869.9173,0.002941891,11, J,,,,,
226761908,261.99366,-19.813105,14.955,17.211454,2863.2248,0.020910407,11, J,,,,,
226824729,262.66336,-19.655875,10.433,1.7963106,2869.3534,0.043613813,11, C,,,,,
226827012,263.4428,-19.650181,14.952,0.14300092,2869.9539,0.003432022,11, J,,,,,
226852010,263.36787,-19.588331,14.624,0.2452383,2869.8262,0.005885719,11, J,,,,,
226893165,262.90472,-19.486691,15.431,0.24523832,2869.8262,0.00588572,11, J,,,,,
227121694,262.62768,-18.937761,10.111,0.87561854,2869.5257,0.098773199,11, E,,,,,
227164901,261.96453,-18.831704,14.594,0.12256178,2869.9117,0.008824448,11, J,,,,,
227208112,263.67739,-18.723561,13.324,0.24510947,2869.7806,0.011765502,11, J,,,,,
227212027,263.13014,-18.713915,14.019,0.11747898,2869.9128,0.002819496,11, J,,,,,
227233553,263.51162,-18.660322,14.426,0.24523823,2869.8066,0.005885718,11, J,,,,,
227255262,263.58793,-18.606014,10.009,2.6084578,2867.4251,0.33263061,11, E,,,,,
227264867,261.94613,-18.581811,10.39,9.1272749,2869.2485,0.24836372,11, E,,,,,
227280660,263.47438,-18.542379,14.082,0.11747898,2869.9128,0.002819496,11, J,,,,,
227294656,263.34591,-18.5078,10.781,0.12261287,2869.9894,0.002942709,11, J,,,,,
227340574,262.26606,-18.393742,15.412,26.478252,2846.5158,0.045948229,11, J,,,,,
227362577,262.9587,-18.338855,12.631,0.24510946,2869.7805,0.011740257,11, J,,,,,
227378709,262.14342,-18.29936,8.8970003,35.33059,2855.3018,0.08390263,11, J,,,,,
227401380,262.31578,-18.243087,12.826,25.509721,2850.3096,0.20599055,11, J,,,,,
227406522,262.63485,-18.230511,14.331,0.24515246,2869.7908,0.005883659,11, J,,,,,
227441033,262.95394,-18.145014,15.1,0.24510947,2869.7895,0.005882627,11, J,,,,,
227447356,262.43509,-18.129725,10.51,0.14648697,2869.9508,0.007031375,11, J,,,,,
227449454,263.47221,-18.124708,13.993,0.24523815,2869.774,0.013395687,11, J,,,,,
227457116,262.84057,-18.105877,12.986,0.50616378,2869.6588,0.1260832,11, E,,,,,
227460721,262.8041,-18.096905,10.834,0.11718978,2869.9957,0.011439602,11, J,,,,,
227471762,262.21711,-18.069567,13.819,0.12256178,2869.9118,0.008824448,11, J,,,,,
227506998,263.32011,-17.979978,12.954,5.0498881,2868.9395,0.26993162,11, J,,,,,
227531472,262.70225,-17.916902,11.507,12.473148,2863.9505,0.082334958,11, C,,,,,
227560005,262.75863,-17.843165,12.039,12.407607,2860.3529,0.20474772,11, C,,,,,
227578683,263.37751,-17.794406,13.617,0.26566863,2869.9729,0.006376047,11, J,,,,,
227591682,262.41785,-17.761129,13.687,0.68854743,2869.8164,0.052872937,11, C,,,,,
227606751,262.49647,-17.721889,11.321,0.11858021,2869.8857,0.011272208,11, J,,,,,
227628404,262.51544,-17.663745,11.238,0.15665314,2869.9105,0.010416978,11, J,,,,,
227646613,262.45452,-17.614492,13.088,35.264735,2855.3194,0.056356152,11, J,,,,,
227692014,262.53704,-17.488147,14.678,22.092477,2868.8015,0.055567391,11, J,,,,,
227700497,262.47887,-17.464153,12.114,22.057843,2868.8186,0.063735579,11, J,,,,,
227717577,262.74303,-17.414619,13.636,25.492872,2850.3217,0.27562889,11, J,,,,,
227751680,262.7486,-17.31306,13.154,24.277385,2855.337,0.071529228,11, J,,,,,
227795453,262.70667,-17.18009,12.927,36.08302,2856.5732,0.53055336,11, J,,,,,
227911294,262.88035,-16.81608,11.85,0.13303211,2869.998,0.010416667,11, J,,,,,
227918616,262.99808,-16.791574,10.043,0.11815671,2869.8888,0.010416667,11, J,,,,,
227919043,263.22479,-16.790016,11.445,25.509599,2850.3173,0.2774675,11, J,,,,,
227934122,262.99249,-16.738959,14.368,2.5935655,2868.802,0.20517027,11, J,,,,,
229421141,253.75148,-28.786452,13.331,31.544521,2846.5796,0.11594024,11, J,,,,,
229426032,253.76889,-28.710563,11.468,2.1808354,2869.2562,0.12582307,11, C,,,,,
229426546,253.62683,-28.702662,12.539,0.10217327,2869.9557,0.002452159,11, J,,,,,
229429537,253.80847,-28.653792,12.436,9.7998424,2867.3449,0.053283981,11, J,,,,,
229432919,253.40361,-28.594725,11.054,22.283908,2855.3295,0.060568868,11, J,,,,,
229435062,253.88456,-28.557082,12.631,20.336786,2855.2382,0.2244038,11, J,,,,,
229438106,253.70428,-28.502735,14.491,0.24515247,2869.7919,0.005883659,11, J,,,,,
229438239,253.50777,-28.50057,11.002,26.478457,2855.3292,0.067412382,11, J,,,,,
229439819,253.81576,-28.472084,16.082001,0.24523832,2869.8256,0.00588572,11, J,,,,,
229445529,253.47318,-28.361492,11.358,23.843608,2855.3288,0.038919562,11, J,,,,,
229448162,253.60996,-28.30458,12.703,25.70656,2850.1112,0.35158607,11, J,,,,,
229449884,253.80365,-28.268565,14.873,28.494718,2849.426,0.40211434,11, E,,,,,
229452854,253.51286,-28.201528,13.212,25.488842,2850.3185,0.22693266,11, J,,,,,
229456467,253.53636,-28.11218,15.222,1.251281,2869.0682,0.063117637,11, C,,,,,
229458010,253.3685,-28.071526,9.6230001,25.762755,2850.0865,0.22340496,11, J,,,,,
229459980,253.77523,-28.015556,11.14,0.24515202,2869.7831,0.010416667,11, J,,,,,
229461455,253.87758,-27.974562,11.701,0.4698734,2869.5808,0.038630304,11, J,,,,,
229470806,253.56047,-27.642207,15.422,0.14300092,2869.9761,0.003432022,11, J,,,,,
229471073,253.77563,-27.629289,14.041,0.12256178,2869.9112,0.008824448,11, J,,,,,
229471204,253.92378,-27.622857,10.141,15.417556,2869.4555,0.27248965,11, C,,,,,
229471408,253.72022,-27.613385,15.35,0.24515082,2869.7834,0.010416667,11, J,,,,,
229473743,253.81553,-27.490114,17.754,0.24510959,2869.7783,0.010426841,11, J,,,,,
230193219,255.95205,-17.966557,15.611,0.26557344,2869.8112,0.006373763,11, J,,,,,
230194354,257.33114,-17.955641,10.905,0.97693624,2869.8622,0.24203317,11, E,,,,,
230194820,255.92872,-17.951191,17.385,22.319541,2853.6144,0.055915416,11, J,,,,,
230197032,255.8913,-17.929091,11.841,28.301068,2849.578,0.3592457,11, J,,,,,
230206301,257.31378,-17.835066,16.395,24.748714,2847.2683,0.070702163,11, J,,,,,
230207448,257.10796,-17.822365,16.674999,22.567384,2853.3215,0.088245662,11, J,,,,,
230209032,255.07551,-17.804227,14.918,23.314502,2847.0154,0.07950784,11, J,,,,,
230211059,255.77389,-17.78078,13.967,11.331156,2860.2715,0.11747149,11, E,,,,,
230214048,256.9405,-17.747877,17.816,0.24506661,2869.8002,0.010416667,11, J,,,,,
230222965,257.4668,-17.644757,10.406,0.29025274,2869.9234,0.010416667,11, J,,,,,
230225451,257.12739,-17.616334,10.242,26.456553,2855.3242,0.014479157,11, J,,,,,
230225776,256.67398,-17.612686,15.892,6.4873242,2863.717,0.06799886,11, J,,,,,
230492922,257.61168,-21.950674,16.464001,8.5619258,2868.7749,0.66349214,11, E,,,,,
230494388,256.28836,-21.93705,15.291,0.18382579,2869.9924,0.004411819,11, J,,,,,
230501491,256.00035,-21.869698,15.87,35.887912,2862.0439,0.11633646,11, J,,,,,
230503616,256.3648,-21.84955,16.695999,0.2451527,2869.7904,0.005883665,11, J,,,,,
230507291,257.70499,-21.814689,15.415,0.10799682,2869.9854,0.002591924,11, J,,,,,
230512299,255.71237,-21.766997,14.07,25.405429,2846.7462,0.16766534,11, J,,,,,
230517842,255.60024,-21.713854,12.261,9.6373782,2868.1517,0.044334926,11, C,,,,,
230517965,255.59862,-21.712642,14.945,9.6374254,2868.1515,0.043574752,11, C,,,,,
230520655,256.51888,-21.687493,11.861,0.11747902,2869.9123,0.002819497,11, J,,,,,
230524787,255.8984,-21.647684,15.533,25.531141,2850.2993,0.28921415,11, J,,,,,
230525971,256.54517,-21.636681,11.681,27.288708,2848.1517,3.4501909,11, J,,,,,
230526747,255.59171,-21.629602,14.381,25.510088,2850.3114,0.30619321,11, J,,,,,
230528618,256.03422,-21.61183,16.049,12.470417,2862.0429,0.071740272,11, J,,,,,
230529410,256.52546,-21.604591,14.9,25.489103,2850.3173,0.23593404,11, J,,,,,
230534568,256.29484,-21.555992,10.76,2.2179485,2867.8611,0.34867655,11, E,,,,,
230539987,257.2477,-21.505481,10.706,25.384126,2849.5375,0.46999091,11, J,,,,,
230543485,255.75596,-21.472564,11.305,0.16466373,2869.896,0.012332628,11, J,,,,,
230573236,256.26024,-21.18594,16.445,0.10217327,2869.9068,0.002452159,11, J,,,,,
230575695,256.2831,-21.162338,10.669,1.6157838,2869.6374,0.15021635,11, E,,,,,
230576204,256.29795,-21.157522,8.9420004,25.510141,2849.6963,0.12509142,11, J,,,,,
230577125,255.60113,-21.148453,17.104,0.24523854,2869.8061,0.005885725,11, J,,,,,
230579574,257.33243,-21.125203,15.716,1.3926613,2869.6201,0.23472472,11, E,,,,,
230584467,256.21627,-21.079498,11.687,0.14869078,2869.9031,0.010420176,11, J,,,,,
230585826,255.61068,-21.066905,11.901,24.931137,2850.8637,0.081056787,11, J,,,,,
230592953,257.2899,-20.999603,11.307,0.11561587,2869.9464,0.010416667,11, J,,,,,
230597361,256.14876,-20.957851,10.711,0.10919954,2869.9324,0.010416667,11, J,,,,,
230607978,257.08171,-20.85611,11,0.70094251,2869.3008,0.030645532,11, C,,,,,
230612596,257.70029,-20.811972,17.827999,0.1157894,2869.8956,0.002778946,11, J,,,,,
230614967,255.90007,-20.788913,15.545,0.11747902,2869.9123,0.002819497,11, J,,,,,
230618603,256.97025,-20.754202,14.633,1.6764007,2869.9221,0.25412647,11, E,,,,,
230626494,255.48154,-20.679585,14.57,0.12264699,2869.8812,0.002943528,11, J,,,,,
230627611,255.89882,-20.669168,16.238001,0.2451527,2869.7904,0.005883665,11, J,,,,,
230630845,255.89425,-20.637768,16.669001,0.24515033,2869.7846,0.010416667,11, J,,,,,
230631967,257.18131,-20.627265,10.405,0.10129674,2869.9312,0.010416667,11, J,,,,,
230634044,255.86512,-20.606673,15.217,2.6175773,2869.2956,0.38890092,11, J,,,,,
230634563,256.53699,-20.601817,10.099,0.10215991,2869.9827,0.002451838,11, J,,,,,
230635278,255.50912,-20.595399,7.4029999,13.045687,2864.8201,0.039690311,11, J,,,,,
230646941,257.84403,-20.484701,15.191,2.5350648,2868.4811,0.37099376,11, E,,,,,
230649531,257.70049,-20.460529,17.701,0.24523851,2869.8258,0.005885724,11, J,,,,,
230652057,257.42336,-20.436777,11.355,0.10604976,2869.9243,0.010416667,11, J,,,,,
230653899,257.00972,-20.419815,11.189,0.14779063,2869.9819,0.010416667,11, J,,,,,
230695314,255.47176,-20.020721,15.121,1.7150624,2869.8147,0.24765887,11, E,,,,,
230696484,255.6232,-20.008947,15.911,25.530367,2850.2878,0.21899115,11, J,,,,,
230713472,256.48111,-19.84551,16.580999,35.888109,2862.0377,0.086705304,11, J,,,,,
230716180,255.71755,-19.819339,15.85,0.10217327,2869.9068,0.002452159,11, J,,,,,
230720990,255.95139,-19.772036,17.351999,31.682341,2853.3487,0.038031467,11, J,,,,,
230727205,255.92767,-19.712717,11.183,0.16088538,2869.901,0.029459933,11, J,,,,,
230731829,255.761,-19.667948,12.252,5.2017485,2865.2767,0.13346928,11, C,,,,,
230735876,256.79108,-19.629373,11.425,29.645037,2863.3465,0.27766717,11, J,,,,,
230738780,256.67736,-19.60185,16.384001,9.1282605,2865.8036,0.64670428,11, E,,,,,
230740586,257.7062,-19.584965,10.13,0.18834244,2869.8948,0.031723991,11, J,,,,,
230746427,256.81373,-19.528501,14.1,29.386092,2846.5312,0.072324137,11, J,,,,,
230748783,256.77773,-19.50603,8.8660002,10.781451,2869.3276,0.010416667,11, J,,,,,
230750691,257.56891,-19.487346,13.716,18.146901,2852.3985,0.44329836,11, J,,,,,
230751782,257.68557,-19.476596,12.481,0.13272866,2869.9064,0.010416667,11, J,,,,,
230753303,255.90109,-19.462166,9.7580004,28.422084,2862.1921,0.077049392,11, J,,,,,
230754706,257.66873,-19.44862,13.182,0.117479,2869.9124,0.002819496,11, J,,,,,
230764706,257.0289,-19.351352,10.918,6.0388332,2869.9941,0.5766721,11, J,,,,,
230771160,255.56459,-19.288494,15.453,32.393607,2858.5095,0.081838097,11, J,,,,,
230771822,255.57946,-19.28136,11.046,29.063127,2859.9815,0.30700147,11, J,,,,,
230773496,255.80345,-19.265369,15.444,0.2452385,2869.7865,0.005885724,11, J,,,,,
230776915,257.28028,-19.232868,10.947,25.489512,2850.2845,0.17067923,11, J,,,,,
230778501,257.41469,-19.217058,12.388,17.985887,2865.4058,0.13885196,11, C,,,,,
230778506,255.98839,-19.216976,9.1610003,29.062135,2846.1372,0.041818075,11, J,,,,,
230779342,255.51566,-19.208835,9.6389999,31.827259,2843.9454,0.17578994,11, J,,,,,
230779691,256.93619,-19.205639,8.0819998,17.036941,2865.196,0.026662176,11, J,,,,,
230787739,256.56925,-19.125291,11.075,19.741602,2867.2764,0.16416749,11, J,,,,,
230790056,257.32641,-19.102076,17.714001,0.12261289,2869.9265,0.005885419,11, J,,,,,
230790832,256.17794,-19.095068,14.488,0.12256179,2869.9726,0.008824449,11, J,,,,,
230796700,255.66125,-19.039146,11.509,0.12254477,2869.9124,0.002941074,11, J,,,,,
230798783,257.21966,-19.019123,16.448,4.1751568,2866.8044,0.47442351,11, E,,,,,
230801095,256.86154,-18.996459,10.089,22.656797,2847.3531,0.36813558,11, J,,,,,
230811815,256.06125,-18.891322,11.173,0.117479,2869.9123,0.002819496,11, J,,,,,
230813687,256.86556,-18.872717,18.639,0.24523848,2869.8699,0.005885724,11, J,,,,,
230814555,257.21015,-18.864022,11.399,13.633579,2865.4195,0.22426341,11, E,,,,,
230819479,257.60062,-18.816852,11.631,9.0831772,2866.9896,0.23170187,11, J,,,,,
230826613,256.99598,-18.746989,11.24,0.12183205,2869.8948,0.010416667,11, J,,,,,
230827283,255.1734,-18.740287,15.891,26.790101,2844.2565,0.099137475,11, J,,,,,
230827829,255.16107,-18.734642,11.352,0.26590762,2869.9205,0.025655207,11, J,,,,,
230835780,256.0874,-18.656398,9.8240004,0.14739804,2869.865,0.012487045,11, J,,,,,
230837894,256.33226,-18.635941,15.956,0.26566896,2869.744,0.006376055,11, J,,,,,
230846765,257.12888,-18.547953,17.014,0.22477327,2869.947,0.005394559,11, J,,,,,
230846804,257.13016,-18.547586,14.758,0.117479,2869.9123,0.002819496,11, J,,,,,
230856727,257.04542,-18.448781,15.472,0.65387905,2869.9304,0.010416667,11, J,,,,,
230864568,256.0539,-18.370504,13.585,0.10217327,2869.9068,0.002452159,11, J,,,,,
230878184,257.26849,-18.232622,16.052999,0.13791645,2869.9779,0.003309995,11, J,,,,,
230884279,255.91604,-18.170915,15.921,25.531182,2850.2939,0.32786712,11, J,,,,,
230885352,255.3291,-18.159652,14.915,0.16343294,2869.954,0.003922391,11, J,,,,,
230889563,256.45149,-18.116137,7.9489999,27.966427,2868.8024,0.017925034,11, J,,,,,
230890359,257.50469,-18.108455,12.784,1.2851468,2869.3924,0.26290054,11, J,,,,,
230892588,255.38416,-18.085854,18.040001,0.73565704,2869.3188,0.011841943,11, J,,,,,
230893234,255.0486,-18.078918,15.34,0.55171474,2869.7652,0.012821758,11, J,,,,,
230898431,255.67264,-18.026251,11.545,33.788744,2857.2162,0.36176473,11, J,,,,,
230930833,255.03498,-25.83981,11.411,2.9475327,2868.3005,0.1732551,11, C,,,,,
230931765,254.9802,-25.834558,11.464,22.728644,2847.3246,0.14651666,11, J,,,,,
230945128,254.92848,-25.760784,15.373,0.12256179,2869.9113,0.008824449,11, J,,,,,
230951232,256.29661,-25.727314,11.199,2.0062568,2868.1596,0.18569098,11, E,,,,,
230966720,256.20434,-25.642094,11.846,35.140311,2857.9006,0.092439402,11, J,,,,,
230976320,254.66392,-25.58823,12.481,25.489521,2850.3158,0.23366295,11, J,,,,,
230982901,256.54643,-25.550912,13.435,0.97854334,2869.7153,0.14940909,11, J,,,,,
230985027,255.22788,-25.538546,15.631,0.12261289,2869.9264,0.005885419,11, J,,,,,
230990310,256.19416,-25.508074,9.6359997,25.531414,2850.3006,0.31392986,11, J,,,,,
230996706,255.12046,-25.470533,14.604,0.2860477,2869.9027,0.006865145,11, J,,,,,
230998682,256.96338,-25.458598,8.8590002,25.531137,2850.3111,0.23890488,11, J,,,,,
231009107,257.76058,-25.396469,15.784,0.66967842,2869.3438,0.10888594,11, E,,,,,
231022271,257.86986,-25.318007,9.4420004,24.173047,2855.3046,0.035447685,11, J,,,,,
231022389,256.25357,-25.317443,9.4949999,13.81295,2863.7905,0.075061521,11, J,,,,,
231035920,255.14306,-25.235159,12.906,1.353665,2869.9063,0.25940162,11, J,,,,,
231037173,256.17061,-25.227217,15.594,0.11161441,2869.9774,0.010416667,11, J,,,,,
231037336,257.621,-25.226293,13.551,0.14304279,2869.9052,0.006866054,11, J,,,,,
231054615,255.41494,-25.118284,9.8319998,35.330995,2855.2961,0.085223832,11, J,,,,,
231062475,256.83548,-25.067864,9.0019999,0.10211984,2869.9937,0.002450876,11, J,,,,,
231062575,256.97634,-25.067256,8.8030005,35.331195,2855.3227,0.031466457,11, J,,,,,
231077653,256.44685,-24.97094,9.1660004,19.833582,2855.3418,0.041957402,11, J,,,,,
231081322,257.7086,-24.946795,8.2670002,0.13512336,2869.9925,0.014035277,11, J,,,,,
231081534,257.70601,-24.945413,8.6920004,0.13512129,2869.9922,0.013431216,11, J,,,,,
231097282,255.01883,-24.84189,15.85,0.10218663,2869.9494,0.007357437,11, J,,,,,
231107517,256.94423,-24.773556,9.2060003,2.3841298,2868.4217,0.16577247,11, E,,,,,
231112513,255.03833,-24.740941,9.0769997,33.035929,2865.4755,0.34507842,11, J,,,,,
231116932,257.13262,-24.711571,16.294001,27.473812,2849.7381,0.076845981,11, J,,,,,
231117555,256.70934,-24.707421,13.561,0.1225618,2869.9702,0.002941483,11, J,,,,,
231117984,256.15886,-24.704682,15.055,1.9586873,2868.3936,0.33141689,11, J,,,,,
231118991,256.88428,-24.69824,11.38,0.10402568,2869.9483,0.010416667,11, J,,,,,
231139691,256.71952,-24.559793,9.0120001,35.331092,2855.2996,0.090612064,11, J,,,,,
231149876,256.70106,-24.490901,10.821,0.4902663,2869.8029,0.016549875,11, J,,,,,
231155049,255.25633,-24.455021,14.854,7.7972837,2864.7869,0.092200758,11, C,,,,,
231156634,256.27001,-24.444494,15.886,1.3322304,2869.4511,0.22111595,11, E,,,,,
231159487,257.16834,-24.424281,9.5500002,0.1476378,2869.9448,0.022862904,11, J,,,,,
231167061,256.34692,-24.371201,10.893,0.10224003,2869.9054,0.010416667,11, J,,,,,
231182958,257.36629,-24.259211,15.112,0.14300098,2869.9335,0.003432023,11, J,,,,,
231186527,257.91579,-24.233742,16.311001,27.473781,2849.7316,0.077931609,11, J,,,,,
231218015,256.38959,-24.007833,13.401,1.2961249,2868.7265,0.19027229,11, E,,,,,
231219488,255.2073,-23.997479,12.797,10.28905,2867.3313,0.026105964,11, J,,,,,
231229589,256.65789,-23.928858,8.6129999,33.340201,2838.8047,0.27125998,11, J,,,,,
231229765,256.28141,-23.927691,12.75,3.9586345,2867.9821,0.26957964,11, E,,,,,
231232040,256.38157,-23.912363,13.529,0.10217327,2869.9069,0.002452159,11, J,,,,,
231232440,257.96679,-23.909636,13.019,1.3483818,2869.9677,0.23875919,11, E,,,,,
231232845,256.61384,-23.906687,13.243,25.218529,2867.4168,0.50430274,11, J,,,,,
231237510,256.08074,-23.874389,16.365,0.1225618,2869.9114,0.00882445,11, J,,,,,
231237911,255.08095,-23.871647,11.112,25.074242,2846.6898,0.083737098,11, J,,,,,
231246445,255.24959,-23.810613,13.066,35.690893,2855.2368,0.06842631,11, J,,,,,
231250337,257.43623,-23.781417,14.533,0.12939566,2869.9858,0.003105496,11, J,,,,,
231258096,255.93092,-23.723037,13.429,25.636234,2850.1383,0.17865902,11, J,,,,,
231261561,257.31374,-23.696476,13.234,0.61574525,2869.6306,0.087854265,11, C,,,,,
231271416,257.63187,-23.622608,13.837,0.17368998,2869.8329,0.004168559,11, J,,,,,
231273018,257.95684,-23.610518,13.144,0.61609186,2869.6287,0.11165884,11, E,,,,,
231274152,255.99725,-23.601935,11.342,27.40486,2849.5548,0.48054636,11, J,,,,,
231275397,257.92484,-23.592451,12.83,2.6490934,2867.4892,0.16282467,11, C,,,,,
231282783,256.2192,-23.53726,15.77,25.531159,2850.3051,0.2320814,11, J,,,,,
231285847,255.15763,-23.514438,8.4680004,0.10569943,2869.9771,0.010416667,11, J,,,,,
231290282,255.93977,-23.480613,10.666,7.4128765,2868.0158,0.37882229,11, E,,,,,
231291904,256.38716,-23.467769,13.724,0.10215991,2869.9827,0.002451838,11, J,,,,,
231293412,257.79486,-23.455769,13.17,25.999116,2849.8245,0.1953149,11, J,,,,,
231294432,257.64466,-23.447872,13.53,31.542103,2849.4259,0.72282862,11, J,,,,,
231301187,256.98573,-23.395898,9.0430002,25.531078,2850.2506,0.16168641,11, J,,,,,
231301799,256.56986,-23.391194,12.576,3.1881332,2869.5895,0.20620642,11, C,,,,,
231304506,256.2308,-23.370023,12.676,20.682671,2849.5342,0.065157628,11, J,,,,,
231312005,257.64677,-23.312072,11.947,23.330861,2852.5028,0.30299575,11, C,,,,,
231351680,255.16485,-22.980319,15.424,0.32699695,2869.8887,0.007847927,11, J,,,,,
231367038,255.15141,-22.839418,16.660999,0.5107123,2869.5998,0.016346094,11, J,,,,,
231370087,255.844,-22.811831,15.791,21.133623,2867.295,0.12783904,11, J,,,,,
231370445,256.00228,-22.808437,15.021,0.84706957,2869.8649,0.14332366,11, J,,,,,
231372520,255.94445,-22.789028,16.014999,7.4367231,2866.2958,0.033216558,11, J,,,,,
231372842,256.0643,-22.786004,15.501,0.12257884,2869.9168,0.002941892,11, J,,,,,
231374934,256.01822,-22.766299,14.344,0.34740385,2869.7473,0.008337693,11, J,,,,,
231379129,255.13914,-22.726033,15.924,23.901505,2848.1606,0.26366561,11, J,,,,,
231384350,255.91884,-22.67636,9.2119999,14.218526,2868.8238,0.010416667,11, J,,,,,
231394653,255.80885,-22.575438,15.711,0.70350334,2869.9715,0.12579325,11, E,,,,,
231397284,256.03842,-22.549657,16.193001,0.10218663,2869.929,0.007357437,11, J,,,,,
231409748,257.8216,-22.422175,14.415,0.46937468,2869.7291,0.10752534,11, E,,,,,
231422890,257.12008,-22.294018,17.070999,1.2523741,2868.7629,0.12666099,11, C,,,,,
231425273,256.49802,-22.270538,17.273001,0.24528149,2869.8156,0.005886756,11, J,,,,,
231425810,256.84444,-22.265091,16.441999,3.6129254,2867.1856,0.41787941,11, E,,,,,
231433991,257.78538,-22.183626,17.385,0.12257884,2869.9986,0.002941892,11, J,,,,,
231436249,257.97399,-22.160574,11.689,0.15931233,2869.9891,0.029929555,11, J,,,,,
231437838,257.04171,-22.144651,14.647,0.3065328,2869.9272,0.007356787,11, J,,,,,
231441745,256.14705,-22.106959,13.615,0.93115266,2869.1495,0.033040932,11, C,,,,,
231443050,256.75698,-22.095136,11.284,0.10011685,2869.9831,0.010416667,11, J,,,,,
231449543,257.61875,-22.032842,13.104,0.10222673,2869.9345,0.002453441,11, J,,,,,
231460239,257.25914,-29.972395,13.691,0.24515238,2869.7905,0.005883657,11, J,,,,,
231461068,257.46089,-29.969176,15.238,0.24515238,2869.7905,0.005883657,11, J,,,,,
231471810,256.88356,-29.927801,12.046,0.17436938,2869.995,0.013616753,11, J,,,,,
231478973,257.33701,-29.900526,8.474,9.9778555,2861.0689,0.052566538,11, J,,,,,
231482438,257.35227,-29.887273,14.782,0.24523823,2869.8062,0.005885718,11, J,,,,,
231494595,257.81896,-29.840704,12.437,0.24528117,2869.8157,0.005886748,11, J,,,,,
231506065,257.20831,-29.794735,15.893,0.24515246,2869.7905,0.005883659,11, J,,,,,
231524268,256.8101,-29.721764,11.246,0.19247865,2869.8469,0.030096538,11, J,,,,,
231526829,257.11607,-29.711609,15.38,0.24506683,2869.7806,0.010416667,11, J,,,,,
231537343,257.73318,-29.669078,11.306,21.331898,2868.8145,0.044977856,11, J,,,,,
231547315,256.9324,-29.628444,13.853,25.531153,2850.2825,0.26008633,11, J,,,,,
231573069,257.27589,-29.524998,11.42,0.12915794,2869.9513,0.013702046,11, J,,,,,
231580827,257.74122,-29.49319,11.315,1.8200743,2868.2004,0.34316762,11, J,,,,,
231585366,257.98599,-29.47461,9.257,21.580323,2869.3277,0.013269905,11, J,,,,,
231598952,257.39711,-29.41997,17.889999,0.24510942,2869.7821,0.010416667,11, J,,,,,
231600962,257.86295,-29.411915,10.25,2.6317393,2869.7311,0.43760127,11, J,,,,,
231618789,257.65966,-29.340128,15.192,20.030315,2855.9771,0.2160728,11, C,,,,,
231635524,256.88916,-29.272576,14.749,5.8818584,2864.181,0.15558016,11, C,,,,,
231654406,257.18753,-29.196,10.943,28.937316,2854.1121,0.050592649,11, J,,,,,
231668127,257.09367,-29.141343,11.412,3.6351487,2869.0543,0.26052902,11, J,,,,,
231674968,257.55977,-29.11383,11.286,31.2947,2840.4035,0.5842037,11, J,,,,,
231735987,254.4076,-28.866012,10.481,2.1168576,2868.7845,0.25599061,11, J,,,,,
231787169,255.17096,-28.655903,13.359,2.4402004,2868.5973,0.09395228,11, J,,,,,
231792691,254.30176,-28.632638,15.755,27.942553,2850.134,0.1758705,11, J,,,,,
231795966,255.17964,-28.619338,10.725,0.17053009,2869.9149,0.010911571,11, J,,,,,
231800606,255.89333,-28.599781,14.433,0.10217327,2869.9068,0.002452159,11, J,,,,,
231809740,254.12555,-28.562324,13.701,0.24515157,2869.7844,0.010416667,11, J,,,,,
231810620,254.39556,-28.558404,15.741,0.24528128,2869.8135,0.010593634,11, J,,,,,
231812289,256.79867,-28.551623,11.866,0.11116149,2869.8908,0.010416667,11, J,,,,,
231820573,255.79998,-28.517079,12.012,0.75995037,2869.6584,0.099094647,11, C,,,,,
231828007,257.31252,-28.485684,10.84,0.30032092,2869.9268,0.065732093,11, J,,,,,
231835384,256.6211,-28.45408,13.798,0.12261288,2869.9265,0.005885418,11, J,,,,,
231836488,255.97799,-28.449242,10.122,0.11202131,2869.9746,0.014027655,11, J,,,,,
231846209,255.65424,-28.408289,9.2810001,14.71178,2861.449,0.041784908,11, J,,,,,
231846485,256.59015,-28.407116,12.232,1.5027227,2869.6781,0.32641259,11, J,,,,,
231848416,255.22545,-28.39932,9.2159996,25.955775,2864.6739,0.010416667,11, J,,,,,
231848461,255.22626,-28.399129,8.8450003,25.955778,2864.6738,0.010453585,11, J,,,,,
231853585,255.97899,-28.377273,16.176001,0.73565517,2869.3187,0.010416667,11, J,,,,,
231856344,255.23907,-28.365993,12.55,0.12193378,2869.9812,0.010416667,11, J,,,,,
231856972,254.02459,-28.363482,10.588,16.358556,2860.4839,0.37455588,11, E,,,,,
231859994,254.8178,-28.350794,15.62,0.10898092,2869.8915,0.010416667,11, J,,,,,
231860141,255.57353,-28.350209,13.562,25.57289,2850.2591,0.28478049,11, J,,,,,
231868104,257.93767,-28.317118,10.865,3.1452305,2867.067,0.33975488,11, E,,,,,
231870458,257.90554,-28.307223,12.872,25.979989,2849.8435,0.29332505,11, J,,,,,
231870856,255.52023,-28.305592,11.257,1.7477514,2869.9166,0.24307123,11, C,,,,,
231871828,256.5933,-28.301312,13.434,25.572906,2850.2628,0.27621913,11, J,,,,,
231872626,255.72754,-28.29791,10.557,0.12799615,2869.9074,0.015282987,11, J,,,,,
231877392,254.44361,-28.277776,9.9300003,25.763598,2850.0881,0.23157009,11, J,,,,,
231898913,255.45504,-28.186196,10.474,0.17184289,2869.9131,0.028263648,11, J,,,,,
231899230,257.51852,-28.184816,14.406,3.2993066,2867.4866,0.17747932,11, C,,,,,
231904474,255.81486,-28.162524,11.97,0.12020105,2869.8877,0.010416667,11, J,,,,,
231905144,254.10655,-28.159674,12.835,26.478582,2855.3377,0.052127542,11, J,,,,,
231907935,257.2653,-28.147971,12.778,2.4330525,2869.7669,0.53433652,11, J,,,,,
231915743,257.36006,-28.114481,11.965,31.072913,2857.1448,0.52984015,11, J,,,,,
231919304,254.06723,-28.099438,8.4359999,21.579116,2869.324,0.11024759,11, J,,,,,
231919755,255.83952,-28.097536,11.886,0.10630282,2869.9121,0.010416667,11, J,,,,,
231920113,254.24284,-28.095965,15.483,0.36769611,2869.9297,0.008824707,11, J,,,,,
231925619,257.6291,-28.07235,14.471,0.73565511,2869.3189,0.010416667,11, J,,,,,
231942501,254.33674,-27.999892,14.63,0.2451525,2869.7919,0.00588366,11, J,,,,,
231944412,254.89502,-27.991954,12.36,30.612342,2860.4173,0.30528829,11, J,,,,,
231945190,254.35985,-27.988427,11.568,2.4454872,2869.0411,0.51926331,11, J,,,,,
231945319,257.02107,-27.98781,15.118,0.12256178,2869.9118,0.005882965,11, J,,,,,
231945580,257.58251,-27.986715,14.33,0.2451525,2869.7905,0.00588366,11, J,,,,,
231949773,255.03783,-27.968279,8.4040003,25.95584,2864.6692,0.024217686,11, J,,,,,
231950842,256.8974,-27.963687,9.4610004,23.520389,2849.7112,0.052870759,11, J,,,,,
231963454,257.3624,-27.908813,16.316999,25.509866,2850.3109,0.16162459,11, J,,,,,
231967248,254.15748,-27.892036,13.527,0.24545315,2869.8256,0.005890876,11, J,,,,,
231975505,257.52988,-27.856507,10.332,1.1240706,2869.709,0.18679511,11, J,,,,,
231985509,255.12107,-27.812914,12.981,0.59124137,2869.6549,0.11014407,11, E,,,,,
231990311,255.16871,-27.792278,8.1239996,5.4337977,2869.1631,0.036489843,11, J,,,,,
231993562,254.947,-27.778342,13.812,22.247234,2848.4184,0.010416667,11, J,,,,,
231997025,256.54115,-27.763733,11.248,0.13326036,2869.9727,0.010416667,11, J,,,,,
232005023,254.50014,-27.728658,11.201,25.509886,2850.2823,0.18078199,11, J,,,,,
232005287,255.82883,-27.727502,11.5,29.185833,2855.343,0.042835506,11, J,,,,,
232006543,254.13252,-27.72183,13.197,29.187163,2855.3391,0.070381352,11, J,,,,,
232009322,256.75648,-27.70956,14.419,0.11747899,2869.9124,0.002819496,11, J,,,,,
232010876,254.20929,-27.702826,15.66,0.22477321,2869.9877,0.005394557,11, J,,,,,
232011005,256.91912,-27.702217,8.8719997,22.144682,2868.845,0.074701629,11, J,,,,,
232012004,257.02727,-27.697868,15.903,0.24523835,2869.8258,0.00588572,11, J,,,,,
232016001,254.36086,-27.680724,15.1,0.24528123,2869.8142,0.010422034,11, J,,,,,
232020320,254.23238,-27.661568,15.509,0.23497209,2869.9536,0.00563933,11, J,,,,,
232026490,255.27651,-27.634001,13.59,0.2451525,2869.792,0.00588366,11, J,,,,,
232031620,254.47466,-27.610938,7.9089999,0.10637287,2869.9648,0.010416667,11, J,,,,,
232049958,257.26233,-27.52943,14.97,0.24528142,2869.8134,0.012592812,11, J,,,,,
232050212,254.3614,-27.528296,12.765,35.977391,2849.4074,0.99383276,11, J,,,,,
232055096,257.05803,-27.506141,11.476,0.13732002,2869.9993,0.010416667,11, J,,,,,
232063132,257.35215,-27.469098,12.297,0.45575605,2869.9053,0.081619109,11, J,,,,,
232064344,254.28822,-27.463585,15.737,0.24510945,2869.7776,0.010487568,11, J,,,,,
232070049,255.4212,-27.436175,12.162,0.53841335,2869.925,0.095839447,11, E,,,,,
232070434,255.55246,-27.434362,10.78,0.12285165,2869.984,0.010416667,11, J,,,,,
232073648,257.82196,-27.418941,14.945,21.629142,2849.2203,0.63069326,11, J,,,,,
232081284,255.68434,-27.382002,10.694,0.82984518,2869.4779,0.142138,11, J,,,,,
232089088,256.51229,-27.345623,13.422,32.767928,2858.4723,0.38024361,11, J,,,,,
232099042,254.60547,-27.299611,14.667,0.12256178,2869.9113,0.008824448,11, J,,,,,
232099478,254.34506,-27.297551,14.627,0.10215991,2869.9008,0.002451838,11, J,,,,,
232106498,255.25109,-27.265468,15.095,0.12259585,2869.9017,0.0029423,11, J,,,,,
232109654,255.33016,-27.251079,7.7290001,33.335133,2857.2722,0.087957456,11, J,,,,,
232116858,254.67707,-27.218635,10.658,0.32693386,2869.8735,0.007846413,11, J,,,,,
232117989,255.32411,-27.213592,15.29,0.24510969,2869.7874,0.005882633,11, J,,,,,
232121330,254.88571,-27.198921,11.783,0.24515261,2869.9865,0.005883663,11, J,,,,,
232124598,254.85477,-27.184077,11.369,25.531054,2850.2906,0.26884069,11, J,,,,,
232125895,254.8507,-27.178208,8.618,2.8437958,2869.7852,0.65014981,11, J,,,,,
232135387,254.05701,-27.13558,15.894,0.24510961,2869.7782,0.011627449,11, J,,,,,
232138436,254.71688,-27.12208,14.968,0.10213319,2869.9933,0.00735359,11, J,,,,,
232144691,257.94823,-27.094147,9.8929996,0.12235742,2869.9178,0.012894068,11, J,,,,,
232146959,255.7149,-27.08365,13.532,0.10215991,2869.9827,0.002451838,11, J,,,,,
232156460,256.56794,-27.040643,14.998,0.12256178,2869.9935,0.005882966,11, J,,,,,
232172024,257.32742,-26.969703,12.123,8.6689617,2866.3521,0.21571996,11, C,,,,,
232174310,257.59294,-26.959473,16.285999,0.16348295,2869.968,0.003923591,11, J,,,,,
232175483,255.03821,-26.954082,9.3559999,9.065108,2863.5535,0.28121774,11, E,,,,,
232180954,255.57084,-26.929359,9.9099998,35.065345,2868.7717,0.15727532,11, J,,,,,
232185234,256.90068,-26.909918,14.282,0.12256178,2869.9114,0.008824448,11, J,,,,,
232187223,257.28506,-26.900788,11.777,1.3797326,2869.813,0.21082263,11, J,,,,,
232188384,254.0938,-26.895628,13.271,0.20910545,2869.9114,0.015267002,11, J,,,,,
232198324,255.44919,-26.85036,12.339,25.49338,2850.3409,0.42994382,11, J,,,,,
232198374,254.27045,-26.850106,15.258,2.3574065,2868.4511,0.15749651,11, C,,,,,
232198949,255.15558,-26.847656,14.48,0.26566896,2869.7476,0.006376055,11, J,,,,,
232203972,254.24545,-26.824719,10.155,2.3574375,2868.4543,0.19710427,11, E,,,,,
232209166,255.48356,-26.801889,14.609,0.11578938,2869.8955,0.002778945,11, J,,,,,
232209956,254.53522,-26.798297,14.208,25.572798,2850.2716,0.24652255,11, J,,,,,
232210666,256.83835,-26.795296,15.229,0.20435309,2869.9666,0.004904474,11, J,,,,,
232218396,254.80197,-26.759997,13.607,0.14304277,2869.905,0.006866053,11, J,,,,,
232218434,255.36309,-26.759825,10.017,0.17119307,2869.9828,0.029301817,11, J,,,,,
232219615,257.49306,-26.754238,15.728,0.74603325,2869.6993,0.12450265,11, J,,,,,
232220768,257.20075,-26.749146,14.351,0.3886474,2869.9283,0.089873103,11, J,,,,,
232221298,256.94493,-26.746647,10.865,0.16410933,2869.9728,0.012312866,11, J,,,,,
232222624,256.90988,-26.740556,10.137,3.599265,2868.4924,0.52045206,11, J,,,,,
232223035,255.33309,-26.738746,11.992,0.12580217,2869.8939,0.010700973,11, J,,,,,
232228491,255.12095,-26.713635,10.868,16.96313,2865.161,0.46748134,11, J,,,,,
232231384,254.902,-26.700239,11.177,16.810924,2859.9815,0.21776844,11, E,,,,,
232237455,257.48355,-26.672207,16.125999,0.16340795,2869.9522,0.007843582,11, J,,,,,
232238745,254.7902,-26.666328,16.841,0.24519552,2869.7933,0.005884693,11, J,,,,,
232239108,254.12554,-26.664634,10.216,0.17807252,2869.8418,0.028645396,11, J,,,,,
232242645,254.10777,-26.647975,10.517,0.14354612,2869.8825,0.010416667,11, J,,,,,
232245772,257.81793,-26.63333,13.132,22.609966,2853.2398,0.17969343,11, C,,,,,
232247110,257.23896,-26.626733,13.736,1.3896568,2868.6669,0.26692242,11, E,,,,,
232262079,257.17438,-26.557642,10.276,8.8413771,2863.1516,0.21897438,11, C,,,,,
232275832,257.35385,-26.492163,17.195,2.3084363,2869.0953,0.040683713,11, C,,,,,
232281395,255.59404,-26.465486,14.739,0.12256178,2869.9113,0.008824448,11, J,,,,,
232284414,256.94192,-26.451053,14.907,0.24523845,2869.8062,0.005885723,11, J,,,,,
232293896,256.72271,-26.405029,14.685,0.12257881,2869.9986,0.002941892,11, J,,,,,
232307798,256.59598,-26.337249,14.082,25.721095,2850.1144,0.269731,11, J,,,,,
232307987,256.89215,-26.336354,15.483,0.24515261,2869.7921,0.005883663,11, J,,,,,
232311067,255.5711,-26.320846,14.885,29.670047,2849.7267,0.14673678,11, J,,,,,
232316637,256.79748,-26.293491,13.548,5.4579698,2869.3994,0.68133788,11, J,,,,,
232324192,256.66605,-26.257143,15.796,29.49105,2849.6847,0.11240945,11, J,,,,,
232327664,256.62533,-26.24069,14.244,0.10218663,2869.9097,0.004904958,11, J,,,,,
233119444,257.53181,-31.128149,11.719,0.24510938,2869.7816,0.012266815,11, J,,,,,
233120850,257.62592,-31.122694,11.413,0.24506646,2869.7804,0.010863871,11, J,,,,,
233138172,257.08827,-31.055437,10.536,24.990508,2847.7185,0.68848106,11, J,,,,,
233140475,257.83172,-31.046387,11.889,26.476914,2846.5181,0.050232634,11, J,,,,,
233141325,257.69964,-31.043053,17.084,0.24510975,2869.7803,0.010995047,11, J,,,,,
233153568,257.69342,-30.994885,10.49,0.10769522,2869.9995,0.010416667,11, J,,,,,
233160016,257.59126,-30.969497,9.7220001,0.10732194,2869.9628,0.010416667,11, J,,,,,
233166716,257.10397,-30.942842,17.281,0.68726244,2869.6437,0.12511148,11, J,,,,,
233171174,257.96505,-30.924757,12.474,26.118518,2852.8446,0.57958585,11, E,,,,,
233187842,257.55835,-30.858417,14.578,23.539092,2849.6719,0.06859042,11, J,,,,,
233193088,257.52345,-30.837817,7.9050002,0.14134005,2869.8949,0.010416667,11, J,,,,,
233208643,257.58959,-30.775503,14.441,20.383605,2866.9071,0.053832107,11, J,,,,,
233225270,257.91971,-30.707948,8.9390001,7.9280833,2867.2577,0.060243976,11, J,,,,,
233239023,257.50468,-30.65196,12.348,0.33650068,2869.9293,0.047648854,11, C,,,,,
233293908,257.993,-30.427895,17.697001,33.67605,2867.2944,0.20625656,11, J,,,,,
233302109,257.58429,-30.394784,10.459,0.12880882,2869.8841,0.015466277,11, J,,,,,
233313223,257.42246,-30.349803,15.096,30.668108,2846.5293,0.0682042,11, J,,,,,
233352615,256.92154,-30.189693,14.791,0.47018453,2869.8631,0.024309993,11, J,,,,,
233353566,256.92226,-30.185665,15.271,0.11919202,2869.8862,0.002860609,11, J,,,,,
233360027,256.9396,-30.159635,12.459,1.0815782,2869.377,0.18753653,11, E,,,,,
233384944,257.39268,-30.062012,15.542,0.24515238,2869.7905,0.005883657,11, J,,,,,
233388992,257.75583,-30.045829,10.124,25.488704,2850.2884,0.15641302,11, J,,,,,
233404113,259.25241,-17.979073,8.6359997,22.057961,2868.8162,0.06373976,11, J,,,,,
233404307,260.01693,-17.978002,12.152,35.920391,2862.0605,0.057627181,11, J,,,,,
233405750,258.72226,-17.969742,13.171,0.117479,2869.9124,0.002819496,11, J,,,,,
233409109,258.48493,-17.951584,10.891,0.17153918,2869.9042,0.030182162,11, J,,,,,
233415690,259.18429,-17.914671,7.1719999,35.329021,2855.3187,0.048837337,11, J,,,,,
233416516,260.01835,-17.910215,16.648001,0.28615293,2869.8043,0.00686767,11, J,,,,,
233426774,258.69557,-17.852353,13.042,3.1283414,2868.4632,0.12816263,11, C,,,,,
233430404,259.41852,-17.82899,9.257,1.9620383,2869.3111,0.039629856,11, J,,,,,
233437637,260.27638,-17.782228,15.807,6.1888824,2867.609,0.023539149,11, J,,,,,
233440049,261.59661,-17.765546,11.48,36.086798,2865.147,0.15781122,11, J,,,,,
233445016,258.65249,-17.731575,16.195,9.8646424,2868.3551,0.061008301,11, J,,,,,
233452467,261.91404,-17.681126,14.945,33.760035,2857.1979,0.24776947,11, J,,,,,
233454600,260.16329,-17.666505,12.768,5.3939235,2868.8238,0.04970493,11, J,,,,,
233457072,261.23653,-17.650108,12.938,10.701844,2862.5877,0.14996229,11, C,,,,,
233465073,259.42022,-17.594579,9.9449997,0.14842626,2869.8791,0.010416667,11, J,,,,,
233465336,258.17327,-17.592746,8.6219997,31.854,2862.9832,0.095203679,11, J,,,,,
233465878,261.63092,-17.588776,10.972,0.10066506,2869.9561,0.010416667,11, J,,,,,
233466131,261.63188,-17.587074,10.092,0.10066509,2869.9561,0.010416667,11, J,,,,,
233467346,258.84317,-17.578615,12.772,29.136961,2846.5674,0.069232655,11, J,,,,,
233467743,259.64233,-17.575808,17.105,2.2658526,2869.0722,0.34053117,11, E,,,,,
233468238,261.04585,-17.572212,15.686,22.231711,2855.3288,0.053053319,11, J,,,,,
233471802,261.01441,-17.547768,11.132,22.962531,2855.2182,0.31292736,11, C,,,,,
233473719,259.59645,-17.533837,13.268,22.058488,2868.8213,0.055110384,11, J,,,,,
233476775,259.31789,-17.512444,13.283,3.0965545,2869.9698,0.47996569,11, E,,,,,
233481312,260.09445,-17.479693,10.912,34.817068,2840.9649,0.19750545,11, J,,,,,
233484570,258.68376,-17.456141,16.231001,0.10218663,2869.9496,0.002452479,11, J,,,,,
233491458,260.98476,-17.40743,10.988,2.5088256,2868.2743,0.32663592,11, J,,,,,
233491885,261.17692,-17.404408,11.337,6.4928508,2866.1121,0.21048525,11, J,,,,,
233492499,258.02533,-17.399879,16.423,0.24523835,2869.8258,0.00588572,11, J,,,,,
233497660,259.51054,-17.362461,18.801001,3.4459091,2868.4649,0.44865092,11, E,,,,,
233500525,258.74658,-17.341546,14.833,0.24523835,2869.8259,0.00588572,11, J,,,,,
233501065,261.79084,-17.337477,11.207,7.6014117,2866.865,0.051463856,11, J,,,,,
233501440,260.21963,-17.334822,11.228,3.0585806,2867.5186,0.43503185,11, E,,,,,
233511840,260.27873,-17.259863,12.355,26.366733,2855.2136,0.15431735,11, C,,,,,
233517904,260.03713,-17.215937,15.057,0.12259584,2869.8816,0.0029423,11, J,,,,,
233525157,260.21926,-17.162042,13.176,36.186923,2857.2537,0.16443837,11, J,,,,,
233525939,260.39056,-17.156263,14.049,2.4154866,2869.8357,0.31431133,11, E,,,,,
233530157,261.21316,-17.124839,13.572,0.24528125,2869.8159,0.00588675,11, J,,,,,
233553924,261.62156,-16.943908,10.674,0.20563785,2869.9015,0.010416667,11, J,,,,,
233555298,261.01954,-16.933471,10.929,6.6222782,2869.5721,0.22991441,11, E,,,,,
233563389,261.53516,-16.870976,9.8409996,0.1225788,2869.9563,0.002941891,11, J,,,,,
233569811,261.8494,-16.822249,13.584,0.74730338,2869.8467,0.14286293,11, E,,,,,
233576495,261.82389,-16.770945,16.138,0.49026488,2869.5391,0.010416667,11, J,,,,,
233916282,258.98368,-21.948048,9.4820004,22.197104,2857.2561,0.095449725,11, J,,,,,
233921840,259.789,-21.919255,13.748,0.10218663,2869.9702,0.007357437,11, J,,,,,
233931134,259.74486,-21.872339,11.572,34.628606,2863.2465,0.36969184,11, J,,,,,
233933903,259.09956,-21.85795,7.401,1.9599834,2869.079,0.017779708,11, J,,,,,
233960822,260.1321,-21.720596,16.187,26.042227,2853.3793,0.093074061,11, J,,,,,
233981895,260.16574,-21.612295,14.155,0.18385498,2869.8528,0.00441252,11, J,,,,,
234005779,260.8682,-21.485037,13.059,35.886474,2857.0925,0.37290527,11, J,,,,,
234007197,258.70377,-21.47757,14.285,0.10215991,2869.9216,0.002451838,11, J,,,,,
234016292,260.55295,-21.42959,16.068001,0.25381264,2869.9569,0.033239815,11, C,,,,,
234023160,260.4898,-21.393031,13.26,21.132804,2863.2249,0.36173433,11, E,,,,,
234023324,260.25718,-21.392023,9.21,24.348422,2848.9258,0.28967542,11, J,,,,,
234037799,260.17803,-21.316155,10.477,0.12072363,2869.9215,0.010416667,11, J,,,,,
234045233,258.63464,-21.27843,11.639,1.5934407,2869.0861,0.4015254,11, J,,,,,
234047086,260.22449,-21.268912,13.748,2.7403273,2868.0053,0.031663456,11, C,,,,,
234071485,258.9433,-21.144127,13.609,29.162308,2846.5966,0.081122073,11, J,,,,,
234082387,259.77617,-21.089222,15.734,0.51791532,2869.6573,0.1263562,11, J,,,,,
234098072,259.5573,-21.009094,10.34,2.6336452,2868.9669,0.66066581,11, J,,,,,
234106229,260.66505,-20.967327,10.549,16.046846,2869.7909,0.8243735,11, J,,,,,
234107125,259.05778,-20.962626,13.333,6.9545992,2865.4979,0.46076111,11, J,,,,,
234138507,259.6309,-20.805452,9.4569998,0.10917017,2869.958,0.010416667,11, J,,,,,
234139416,261.09253,-20.800919,12.045,24.587712,2849.175,0.33341972,11, J,,,,,
234151618,260.51649,-20.741409,9.1269999,1.1543851,2869.9943,0.16133529,11, E,,,,,
234185483,259.62428,-20.578698,15.59,22.110075,2868.7915,0.080529445,11, J,,,,,
234187349,259.99449,-20.569626,10.623,35.953555,2854.8664,0.42469449,11, J,,,,,
234195690,259.22463,-20.529783,15.928,3.2944287,2867.9577,0.43564468,11, E,,,,,
234196429,258.92161,-20.52608,13.58,0.16340797,2869.9523,0.007843582,11, J,,,,,
234197079,259.00948,-20.523036,10.874,1.3428112,2869.5096,0.27009428,11, J,,,,,
234204668,259.7357,-20.48546,11.274,0.24493816,2869.7972,0.005878516,11, J,,,,,
234233987,259.47463,-20.342838,16.521999,3.9874233,2868.3758,0.48933151,11, J,,,,,
234243648,258.82805,-20.294755,9.165,18.256485,2855.2748,0.098028208,11, J,,,,,
234244743,259.48799,-20.28923,11.006,35.520678,2857.124,0.53286911,11, J,,,,,
234246880,260.60102,-20.278276,11.449,0.10368441,2869.99,0.010416667,11, J,,,,,
234247882,258.8237,-20.273342,9.4230003,0.1039027,2869.9714,0.010416667,11, J,,,,,
234254505,260.41321,-20.240788,8.4890003,9.3123792,2866.6409,0.055660401,11, J,,,,,
234279119,260.4907,-20.118759,17.57,22.927799,2847.6595,0.14628566,11, J,,,,,
234327751,261.44014,-19.868994,13.089,3.16959,2867.5983,0.32883321,11, E,,,,,
234426962,260.14296,-19.33375,6.3959999,19.654594,2858.4176,0.056004914,11, J,,,,,
234440875,259.45687,-19.254487,10.884,1.5684898,2868.4833,0.25073869,11, E,,,,,
234441334,259.70923,-19.25184,9.2670002,2.2793477,2869.7268,0.36909719,11, J,,,,,
234441378,259.70941,-19.251602,9.2670002,2.2794566,2869.7266,0.40848543,11, J,,,,,
234455940,261.37539,-19.168281,11.476,24.388581,2848.9742,0.57268045,11, J,,,,,
234459608,261.32798,-19.147794,10.858,25.488814,2850.3197,0.22003706,11, J,,,,,
234462429,259.16089,-19.132199,14.904,0.12261289,2869.9278,0.002942709,11, J,,,,,
234470509,260.3437,-19.086308,16.809,0.10218663,2869.9293,0.007357437,11, J,,,,,
234482951,260.36413,-19.016632,14.595,2.9007535,2869.8401,0.083401304,11, J,,,,,
234489916,258.42146,-18.977497,8.7639999,0.1104202,2869.9141,0.010416667,11, J,,,,,
234497065,259.68585,-18.937565,12.906,0.93698678,2869.4265,0.22733291,11, E,,,,,
234503205,260.22325,-18.903369,10.193,6.1509356,2867.5758,0.05361541,11, J,,,,,
234506926,260.7154,-18.883177,14.599,14.823367,2860.1215,0.082627521,11, J,,,,,
234511775,259.06197,-18.856373,10.368,0.17113968,2869.9098,0.02607056,11, J,,,,,
234514630,259.57,-18.840286,15.612,0.24528124,2869.811,0.012578023,11, J,,,,,
234528067,261.49915,-18.764562,11.101,1.6421673,2869.8324,0.33818343,11, J,,,,,
234529644,258.25333,-18.755726,17.086,0.29624727,2869.7215,0.007109935,11, J,,,,,
234531105,258.75345,-18.747667,13.991,0.12261289,2869.8861,0.002942709,11, J,,,,,
234539589,260.08535,-18.700745,10.209,20.967476,2867.7294,0.33054134,11, J,,,,,
234541521,261.32802,-18.68979,10.52,34.97643,2857.4612,0.2084587,11, E,,,,,
234550163,261.78065,-18.642019,10.393,22.815336,2847.9528,0.37097701,11, J,,,,,
234551418,259.05124,-18.63462,14.109,0.117479,2869.9125,0.002819496,11, J,,,,,
234556705,259.52381,-18.605371,10.35,0.13122492,2869.9839,0.010416667,11, J,,,,,
234562665,259.38526,-18.57079,13.072,0.6708441,2869.4631,0.079223627,11, E,,,,,
234563958,259.83856,-18.563827,13.615,1.5644444,2868.8492,0.126907,11, C,,,,,
234567723,258.43429,-18.543005,11.822,25.934595,2849.8904,0.27363042,11, J,,,,,
234569113,258.42496,-18.535292,16.375,0.12254476,2869.9763,0.002941074,11, J,,,,,
234576833,261.76353,-18.494143,11.004,0.12324498,2869.9569,0.010416667,11, J,,,,,
234582589,259.85804,-18.462285,16.538,4.3553925,2868.6687,0.42795345,11, E,,,,,
234584012,261.66384,-18.45447,12.476,26.412344,2849.6448,0.18398259,11, J,,,,,
234587103,260.27892,-18.437894,10.777,0.17325611,2869.9532,0.027198627,11, J,,,,,
234589736,261.41593,-18.423435,14.072,1.9434039,2868.5548,0.34253627,11, E,,,,,
234590278,260.30662,-18.420305,13.474,1.6057957,2869.7478,0.23653578,11, E,,,,,
234590670,259.8588,-18.418224,15.673,0.15665336,2869.9643,0.003759681,11, J,,,,,
234596044,258.17436,-18.389021,14.453,26.501288,2852.6722,0.034985791,11, J,,,,,
234615151,261.24371,-18.284068,10.968,0.14526271,2869.9193,0.018457193,11, J,,,,,
234629311,258.61522,-18.206838,10.666,21.068295,2867.2944,0.12522677,11, J,,,,,
234634096,258.93054,-18.180772,9.0710001,0.11707748,2869.9292,0.011476505,11, J,,,,,
234634121,258.93021,-18.180641,9.0710001,0.1170775,2869.9292,0.011325352,11, J,,,,,
234634662,259.97188,-18.177828,16.608999,1.4760193,2868.7295,0.21900007,11, E,,,,,
234644126,258.95857,-18.125198,15.027,0.12256178,2869.9115,0.008824448,11, J,,,,,
234645813,258.8366,-18.115927,12.319,1.8190191,2869.1807,0.33081778,11, E,,,,,
234648492,259.98398,-18.100661,15.732,0.81867786,2869.6387,0.1558372,11, E,,,,,
234650179,261.32828,-18.091025,13.8,0.11747899,2869.9126,0.002819496,11, J,,,,,
234664085,259.33529,-18.013346,15.819,17.397273,2867.6949,0.18739846,11, J,,,,,
234664873,260.05981,-18.009118,16.441,7.9412766,2865.6174,0.62201175,11, E,,,,,
234668905,259.62442,-25.990764,13.471,0.23944853,2869.8731,0.043933631,11, C,,,,,
234676005,258.79299,-25.964184,14.974,0.10218663,2869.9906,0.007357437,11, J,,,,,
234696687,260.76336,-25.88552,11.464,1.6928591,2868.7443,0.098609448,11, C,,,,,
234707374,260.13488,-25.844955,12.729,8.3839185,2868.3627,0.23726823,11, E,,,,,
234715465,261.50574,-25.813564,16.523001,1.2451432,2868.7571,0.15368997,11, J,,,,,
234722526,261.36664,-25.786369,13.516,1.0429465,2869.4533,0.2578449,11, E,,,,,
234730868,260.76665,-25.754155,13.74,2.3093804,2868.0691,0.28853134,11, E,,,,,
234731759,261.35821,-25.750664,10.37,0.29763227,2869.8902,0.024825658,11, J,,,,,
234792108,258.00487,-25.516362,13.48,24.647722,2868.4085,0.12623689,11, J,,,,,
234804607,258.0145,-25.466441,12.962,20.134631,2866.0437,0.19585786,11, E,,,,,
234832915,258.73101,-25.353261,16.195999,0.14300095,2869.9536,0.003432023,11, J,,,,,
234854390,258.13768,-25.265197,8.9840002,0.10498965,2869.9769,0.010416667,11, J,,,,,
234863736,258.25545,-25.227144,16.511999,0.29624733,2869.9053,0.007109936,11, J,,,,,
234876533,258.25032,-25.173604,8.4919996,0.14633575,2869.9141,0.020944322,11, J,,,,,
234911671,258.59212,-25.025719,15.687,0.10213319,2869.9527,0.00735359,11, J,,,,,
234925998,260.37615,-24.965168,13.561,0.12261289,2869.9071,0.005885419,11, J,,,,,
234928899,260.51818,-24.952845,15.048,0.28109013,2869.7342,0.056719929,11, J,,,,,
234936857,260.28371,-24.918648,13.948,0.10218663,2869.9907,0.007357437,11, J,,,,,
234939606,261.87619,-24.907133,11.713,0.10213319,2869.9529,0.00735359,11, J,,,,,
234939891,260.66525,-24.905974,14.066,0.77506243,2869.9792,0.10895678,11, E,,,,,
234949071,260.07398,-24.867065,14.009,0.10218663,2869.9477,0.002452479,11, J,,,,,
234950486,259.55507,-24.861126,14.201,1.0347028,2869.4401,0.18388903,11, J,,,,,
234952603,260.33914,-24.851867,13.619,0.12259585,2869.8817,0.0029423,11, J,,,,,
234955122,260.25387,-24.841338,13.961,0.20435309,2869.9668,0.004904474,11, J,,,,,
234962562,261.17603,-24.809562,10.883,0.10855978,2869.9885,0.010416667,11, J,,,,,
234963090,260.03228,-24.80739,13.858,0.16343294,2869.956,0.003922391,11, J,,,,,
234964614,258.52401,-24.801034,10.898,0.15215884,2869.8619,0.010416667,11, J,,,,,
234969865,260.18041,-24.778956,13.85,19.099211,2856.904,0.45150132,11, E,,,,,
234970408,260.36763,-24.77648,15.177,0.8522568,2869.2721,0.13375586,11, J,,,,,
234974005,259.70837,-24.761271,11.291,0.10390265,2869.9839,0.010416667,11, J,,,,,
234974962,261.43397,-24.756936,10.986,0.26212859,2869.8068,0.051101453,11, J,,,,,
234977656,258.43144,-24.745563,14.43,0.18385498,2869.8527,0.00441252,11, J,,,,,
234984245,261.64191,-24.716807,13.566,0.11086626,2869.998,0.010416667,11, J,,,,,
234986673,260.96499,-24.70627,13.178,0.81908454,2869.2061,0.12953538,11, J,,,,,
234987568,260.30856,-24.702498,11.33,0.39515494,2869.8998,0.12317972,11, E,,,,,
234991897,260.28185,-24.68355,8.6420002,3.9177377,2868.3424,0.024636309,11, J,,,,,
234992837,261.12973,-24.679539,13.948,0.12257881,2869.9989,0.002941892,11, J,,,,,
234993919,259.91507,-24.674693,11.502,0.11085079,2869.957,0.010416667,11, J,,,,,
234997881,260.76727,-24.656851,12.657,0.79851373,2869.5487,0.18346148,11, C,,,,,
235003564,259.33235,-24.632542,13.216,0.14304279,2869.9075,0.003433027,11, J,,,,,
235006420,260.68999,-24.619958,14.23,0.14304277,2869.9054,0.006866053,11, J,,,,,
235009762,261.29478,-24.605213,8.4040003,1.6940736,2869.5975,0.28051612,11, E,,,,,
235011691,259.95227,-24.596524,13.983,0.28610036,2869.8876,0.006866409,11, J,,,,,
235012083,260.10112,-24.594859,13.77,2.282085,2868.3689,0.29057785,11, E,,,,,
235021414,259.54991,-24.553013,13.711,0.24506681,2869.8191,0.005881603,11, J,,,,,
235032398,259.80726,-24.503414,9.1230001,0.11208181,2869.9653,0.002689964,11, J,,,,,
235048958,259.67343,-24.425933,13.673,0.36784378,2869.9702,0.008828251,11, J,,,,,
235050305,260.78952,-24.419585,9.7720003,1.368819,2869.1277,0.2478966,11, J,,,,,
235051930,261.32753,-24.411446,13.889,0.12232363,2869.9776,0.010416667,11, J,,,,,
235052078,261.32504,-24.410705,13.681,0.12232361,2869.9774,0.010416667,11, J,,,,,
235057273,261.71409,-24.385504,9.3509998,14.286717,2864.9214,0.22047909,11, J,,,,,
235064156,261.31032,-24.352315,13.743,0.10218663,2869.909,0.007357437,11, J,,,,,
235068785,261.28753,-24.330181,13.697,1.9599809,2868.3629,0.010416667,11, J,,,,,
235069419,259.54776,-24.326922,12.416,33.606875,2840.7043,0.68264691,11, J,,,,,
235076528,261.66134,-24.291883,10.546,0.157435,2869.971,0.010416667,11, J,,,,,
235078168,261.38102,-24.284029,13.912,0.24515261,2869.8742,0.005883663,11, J,,,,,
235079265,258.14466,-24.278804,15.909,5.807702,2869.1846,0.16025025,11, J,,,,,
235080804,260.17743,-24.271286,8.8730001,1.2465034,2869.0383,0.22690931,11, J,,,,,
235090110,261.43714,-24.225294,15.734,0.2451525,2869.8742,0.00588366,11, J,,,,,
235090284,258.1812,-24.224443,10.68,24.468554,2848.6888,0.17987253,11, J,,,,,
235091186,259.15243,-24.220172,11.326,0.17582179,2869.8997,0.01372055,11, J,,,,,
235093031,259.55183,-24.210658,14.258,0.10217327,2869.9868,0.002452159,11, J,,,,,
235094159,258.2555,-24.205244,12.36,0.21483259,2869.8666,0.038554656,11, J,,,,,
235095838,260.74896,-24.197025,11.363,0.15755445,2869.9204,0.010416667,11, J,,,,,
235097342,259.67907,-24.189498,13.358,1.4480565,2869.0663,0.22705347,11, C,,,,,
235101239,259.97789,-24.17014,13.854,0.46987353,2869.8091,0.01428178,11, J,,,,,
235101886,261.13374,-24.166702,12.842,17.341293,2854.9804,0.55238557,11, J,,,,,
235103452,260.5275,-24.158361,13.962,0.24515261,2869.8741,0.005883663,11, J,,,,,
235118211,260.07574,-24.083289,14.142,0.10213319,2869.912,0.00735359,11, J,,,,,
235124353,258.31497,-24.052403,11.645,0.13749892,2869.9936,0.018484832,11, J,,,,,
235124375,258.44163,-24.052321,8.9049997,19.833614,2850.9618,0.036958422,11, J,,,,,
235125598,260.5634,-24.045905,13.353,12.816533,2860.8577,0.064396586,11, C,,,,,
235128966,259.45168,-24.028406,14.127,0.16340797,2869.9932,0.003921791,11, J,,,,,
235134519,258.43764,-24.000491,12.09,22.885842,2856.0288,0.60739514,11, J,,,,,
235143753,261.04906,-23.957879,12.431,2.2001715,2869.2861,0.25403167,11, C,,,,,
235146310,259.80858,-23.946655,13.699,19.101456,2868.778,0.14352078,11, J,,,,,
235151005,261.21512,-23.926099,8.8009996,0.88726158,2869.7431,0.15142844,11, J,,,,,
235153502,259.9229,-23.914956,13.659,2.3186562,2868.205,0.61202523,11, J,,,,,
235158887,261.53373,-23.891641,9.1990004,0.11113351,2869.9973,0.01281344,11, J,,,,,
235161142,259.04549,-23.881848,13.578,0.10213319,2869.9527,0.00735359,11, J,,,,,
235163331,260.67225,-23.872519,11.8,0.52727532,2869.62,0.058830467,11, J,,,,,
235163644,258.36582,-23.871208,9.2589998,0.47902955,2869.7159,0.11881488,11, J,,,,,
235169226,258.101,-23.847507,15.507,0.13598124,2869.9562,0.010416667,11, J,,,,,
235173829,260.47257,-23.826947,13.726,0.11236951,2870,0.002696868,11, J,,,,,
235176383,260.47131,-23.815756,9.9890003,29.262672,2849.6005,0.22257741,11, E,,,,,
235180844,259.70738,-23.796637,11.995,1.5366055,2868.7733,0.33249774,11, J,,,,,
235181751,259.02313,-23.79269,14.387,0.10213319,2869.9527,0.00735359,11, J,,,,,
235184861,259.76164,-23.779173,14.169,0.24510972,2869.9103,0.005882633,11, J,,,,,
235206705,259.54414,-23.685682,10.94,0.99631237,2869.2056,0.12364357,11, E,,,,,
235213666,260.33608,-23.655552,11.819,28.158096,2860.5878,0.24709106,11, J,,,,,
235225903,259.61187,-23.603749,13.331,2.661384,2867.461,0.37478557,11, E,,,,,
235229930,260.27101,-23.586207,13.757,0.20435309,2869.8851,0.004904474,11, J,,,,,
235231827,258.43816,-23.578188,11.382,0.14705004,2869.9241,0.01050147,11, J,,,,,
235232598,261.25879,-23.574908,10.177,23.882237,2847.4043,0.17828769,11, J,,,,,
235234358,260.96274,-23.567351,13.961,0.14984214,2869.8891,0.003596211,11, J,,,,,
235234498,261.06144,-23.566761,12.311,0.17590427,2869.8881,0.027115883,11, J,,,,,
235237255,260.62121,-23.554977,14.064,0.10218663,2869.9703,0.007357437,11, J,,,,,
235240266,261.04404,-23.542201,12.276,27.427422,2849.5815,0.37485986,11, J,,,,,
235241207,261.23264,-23.538141,13.89,0.10218663,2869.909,0.007357437,11, J,,,,,
235246470,259.66951,-23.516016,11.828,1.0222108,2869.4666,0.13690536,11, E,,,,,
235255963,260.74081,-23.475593,15.084,0.10218663,2869.9713,0.004904958,11, J,,,,,
235256715,260.32941,-23.472264,13.838,3.8984665,2867.8581,0.18971797,11, C,,,,,
235260310,260.41487,-23.456797,14.444,0.10218663,2869.9079,0.004904958,11, J,,,,,
235260970,260.59389,-23.453912,14.391,3.3008613,2868.484,0.30210017,11, E,,,,,
235263502,261.20593,-23.442848,11.421,0.1018133,2869.9271,0.010416667,11, J,,,,,
235264653,260.84345,-23.438111,13.65,0.10218663,2869.909,0.007357437,11, J,,,,,
235267860,260.48214,-23.424505,14.361,0.30653271,2869.9887,0.007356785,11, J,,,,,
235269619,259.93404,-23.417266,13.584,0.10213319,2869.9528,0.00735359,11, J,,,,,
235271298,260.24682,-23.410221,14.004,0.14300095,2869.9551,0.006864045,11, J,,,,,
235275911,260.86346,-23.390702,14.061,0.12939562,2869.9317,0.003105495,11, J,,,,,
235282453,260.96894,-23.362531,14.28,0.12261289,2869.9881,0.005885419,11, J,,,,,
235288951,260.29624,-23.335064,13.462,5.1727043,2868.0609,0.52021154,11, J,,,,,
235289229,258.20864,-23.333805,10.54,13.838558,2864.4008,0.30065228,11, E,,,,,
235292031,259.83401,-23.321942,12.393,1.2408062,2868.8905,0.19504597,11, C,,,,,
235294926,260.99385,-23.309787,13.135,0.15284247,2869.9821,0.022380994,11, J,,,,,
235297590,260.66667,-23.298368,14.013,0.12261289,2869.9881,0.005885419,11, J,,,,,
235299960,260.9895,-23.28819,14.248,0.10218663,2869.9703,0.007357437,11, J,,,,,
235303441,259.7407,-23.273121,12.551,5.9687967,2866.7121,0.48239415,11, J,,,,,
235305127,260.66656,-23.265535,14.219,0.18385497,2869.8528,0.004412519,11, J,,,,,
235305255,259.94475,-23.264976,15.553,0.3881717,2869.9351,0.009316121,11, J,,,,,
235306355,261.13325,-23.260336,13.813,0.12256178,2869.9742,0.005882966,11, J,,,,,
235309280,260.12664,-23.247785,13.765,22.692923,2864.859,0.36384953,11, J,,,,,
235310882,260.94437,-23.240525,13.822,0.66200738,2869.8069,0.11680102,11, J,,,,,
235314539,261.02424,-23.224822,13.122,2.7760846,2869.7451,0.40052163,11, E,,,,,
235314719,260.79569,-23.224036,9.7419996,34.504664,2841.3111,0.25940237,11, J,,,,,
235319315,260.80993,-23.204047,14.196,0.14306369,2869.9091,0.006867057,11, J,,,,,
235323777,258.1801,-23.184745,10.516,1.5707715,2868.8849,0.39924864,11, J,,,,,
235328435,260.40445,-23.164807,13.504,0.96989028,2869.3017,0.16415269,11, J,,,,,
235334233,260.19692,-23.140467,12.517,0.38377343,2869.858,0.10944891,11, E,,,,,
235341438,260.79092,-23.109013,14.062,0.75397669,2869.3404,0.18466682,11, J,,,,,
235343672,260.50002,-23.099268,15.385,24.012132,2854.2346,0.39627039,11, E,,,,,
235348136,259.4461,-23.07966,14.985,0.10213319,2869.9528,0.00735359,11, J,,,,,
235355142,259.25498,-23.048635,12.921,0.57701538,2869.8901,0.064956346,11, C,,,,,
235356385,261.2217,-23.042966,14.938,0.12257881,2869.9376,0.002941892,11, J,,,,,
235365471,260.54787,-23.001855,9.8780003,22.092624,2868.8034,0.069001908,11, J,,,,,
235371715,259.35074,-22.973541,11.622,0.12555571,2869.8846,0.010416667,11, J,,,,,
235374538,259.61364,-22.961051,10.058,21.509344,2862.7471,0.4575331,11, E,,,,,
235383427,261.09463,-22.921001,14.331,0.12261289,2869.9881,0.005885419,11, J,,,,,
235389004,259.96803,-22.896351,14.584,0.12256179,2869.9116,0.008824449,11, J,,,,,
235409850,261.09951,-22.800882,8.5839996,16.603096,2855.328,0.029449268,11, J,,,,,
235444765,258.0745,-22.637148,11.423,7.7155473,2868.2478,0.24760229,11, E,,,,,
235503885,259.45008,-22.347991,14.462,8.0264432,2867.5309,0.21514582,11, E,,,,,
235518151,258.05565,-22.278857,15.672,0.96328391,2869.4218,0.16352646,11, J,,,,,
235540496,259.08057,-22.171136,9.6440001,13.028514,2859.1692,0.14573545,11, J,,,,,
235544892,258.86888,-22.149879,15.259,1.1335637,2869.0736,0.18209101,11, E,,,,,
235554000,259.2642,-22.106304,17.118,4.4202388,2868.4283,0.44569809,11, E,,,,,
235560108,258.92931,-22.07693,12.948,1.9530921,2868.433,0.24811979,11, E,,,,,
235567005,260.28782,-22.043757,14.506,0.18385498,2869.8528,0.00441252,11, J,,,,,
235567171,260.40124,-22.042995,16.445,2.3710074,2869.1136,0.34384994,11, E,,,,,
235573029,260.72641,-22.015212,14.714,0.18385497,2869.8528,0.004412519,11, J,,,,,
235584935,259.48633,-29.973767,10.845,4.1294536,2867.2298,0.36357824,11, E,,,,,
235593220,258.472,-29.949547,11.339,27.220004,2853.3782,0.0572082,11, J,,,,,
235595700,261.66309,-29.942205,11.731,0.24515235,2869.7908,0.005883657,11, J,,,,,
235620353,261.08209,-29.870423,7.7249999,35.558203,2855.3442,0.052034523,11, J,,,,,
235623076,258.30241,-29.862569,11.965,22.584901,2848.7268,0.043179726,11, J,,,,,
235629235,261.82912,-29.844366,10.783,0.24528114,2869.816,0.005886748,11, J,,,,,
235629390,259.0634,-29.843941,13.842,0.24515238,2869.7906,0.005883657,11, J,,,,,
235631020,258.95223,-29.838988,15.06,0.24515238,2869.7923,0.005883657,11, J,,,,,
235640127,261.10785,-29.810702,10.133,28.435183,2859.5467,0.088129213,11, J,,,,,
235641996,259.07524,-29.805009,10.234,4.2668102,2868.7635,0.58558034,11, J,,,,,
235654653,259.18463,-29.766545,11.281,0.12210271,2869.964,0.010416667,11, J,,,,,
235656941,259.43476,-29.759607,16.615,0.24510947,2869.773,0.005882627,11, J,,,,,
235663114,261.39383,-29.740712,10.223,0.12017509,2869.9046,0.010870907,11, J,,,,,
235674698,258.26751,-29.704492,16.252001,35.864615,2862.031,0.056405498,11, J,,,,,
235676003,261.84825,-29.700415,13.863,0.24515235,2869.7908,0.005883657,11, J,,,,,
235676379,261.53154,-29.699207,10.5,0.14794314,2869.9192,0.010416667,11, J,,,,,
235682994,261.38481,-29.679167,15.488,0.16994942,2869.832,0.010416667,11, J,,,,,
235690013,260.3512,-29.657579,11.98,4.1227763,2866.4392,0.17396848,11, E,,,,,
235690807,258.78524,-29.655095,13.573,0.17366275,2869.9371,0.004167906,11, J,,,,,
235692279,261.8683,-29.650648,11.473,10.303039,2867.3728,0.042666388,11, J,,,,,
235697749,258.04043,-29.633856,13.669,0.24528147,2869.8152,0.010416667,11, J,,,,,
235697792,261.9496,-29.633756,10.74,14.632849,2861.1877,0.29741277,11, E,,,,,
235713374,260.50604,-29.58546,10.089,3.1946602,2868.3474,0.46643598,11, E,,,,,
235724416,261.41946,-29.5513,9.5740004,1.4264444,2869.5442,0.38153113,11, J,,,,,
235731004,258.68563,-29.530855,14.451,0.76304945,2869.9003,0.18314029,11, J,,,,,
235733234,260.92725,-29.524245,10.911,10.735389,2869.1229,0.077007782,11, J,,,,,
235744858,259.52752,-29.489025,14.317,30.479763,2867.3013,0.1842181,11, J,,,,,
235747315,261.668,-29.481501,11.699,25.509566,2850.3045,0.2233108,11, J,,,,,
235759047,260.21522,-29.446303,8.8299999,25.742057,2845.2559,0.081331079,11, J,,,,,
235761587,261.64447,-29.438568,17.150999,0.50550087,2869.7024,0.13259483,11, E,,,,,
235766017,261.18399,-29.425098,17.215,0.24523821,2869.8261,0.005885717,11, J,,,,,
235766877,261.28402,-29.422486,13.644,21.868574,2855.3304,0.018052562,11, J,,,,,
235774713,260.14826,-29.398592,9.1280003,1.9606593,2869.31,0.020816387,11, J,,,,,
235777493,258.82044,-29.389917,16.379,1.0464956,2869.6915,0.18051386,11, J,,,,,
235779952,261.33108,-29.382223,13.371,0.98320443,2869.4097,0.14478416,11, J,,,,,
235783809,258.85154,-29.370632,14.842,18.295547,2863.4018,0.23036589,11, J,,,,,
235784069,259.48848,-29.369816,14.011,0.24528142,2869.8153,0.014225852,11, J,,,,,
235785614,260.11502,-29.36502,7.072,7.6139372,2869.1844,0.036642736,11, J,,,,,
235793500,261.00954,-29.341126,11.385,15.333703,2863.8089,0.10693538,11, J,,,,,
235795621,259.1682,-29.334558,15.724,6.6210311,2869.5686,0.045150092,11, J,,,,,
235796767,258.15563,-29.330969,14.951,0.17026582,2869.8608,0.00408638,11, J,,,,,
235801170,259.48668,-29.317191,12.075,18.016472,2853.2227,0.28080661,11, J,,,,,
235803155,260.94602,-29.310745,15.896,0.99838464,2869.0114,0.23359229,11, J,,,,,
235810215,258.16516,-29.288954,15.96,0.70059123,2869.6956,0.18803077,11, J,,,,,
235814318,261.65122,-29.276165,12.48,0.11747897,2869.9127,0.002819495,11, J,,,,,
235817603,258.34522,-29.2658,15.609,0.12256178,2869.9115,0.008824448,11, J,,,,,
235823722,258.86299,-29.246544,16.527,0.94776719,2869.4589,0.1567084,11, J,,,,,
235834356,259.16982,-29.213833,16.403,0.5174143,2869.645,0.12913156,11, J,,,,,
235842809,258.53221,-29.187522,12.254,0.66414533,2869.869,0.11029195,11, J,,,,,
235856575,261.99004,-29.145442,13.665,0.18385488,2869.9342,0.004412517,11, J,,,,,
235860202,260.94371,-29.134385,13.624,0.16348289,2869.969,0.007847179,11, J,,,,,
235867549,261.92621,-29.111954,13.563,4.7748895,2867.9013,0.57422521,11, E,,,,,
235872385,260.05765,-29.097131,15.945,1.2287371,2869.8793,0.24804852,11, J,,,,,
235886376,258.99052,-29.053281,13.901,1.1537537,2869.0015,0.2455774,11, E,,,,,
235887661,261.8818,-29.049015,11.218,0.81569166,2869.7767,0.11452483,11, J,,,,,
235894776,258.25211,-29.026694,9.691,33.758322,2857.2068,0.15972575,11, J,,,,,
235894995,261.22708,-29.026039,11.26,5.1932153,2867.2069,0.42534722,11, C,,,,,
235913621,260.13687,-28.966989,13.212,13.512562,2864.0387,0.10898692,11, C,,,,,
235932414,261.04219,-28.90915,11.022,0.1033852,2869.987,0.010416667,11, J,,,,,
235934957,259.12843,-28.901206,11.284,25.184592,2855.2169,0.29271493,11, J,,,,,
235941351,259.1419,-28.881488,11.1,1.4389675,2868.9093,0.2181761,11, C,,,,,
235976670,261.81877,-28.770157,7.849,22.818473,2855.3268,0.032981686,11, J,,,,,
235980144,259.33289,-28.758865,16.146,31.514552,2844.2711,0.08485443,11, J,,,,,
235987074,261.39977,-28.736666,13.351,2.8431578,2868.0738,0.29941389,11, C,,,,,
236013710,261.09711,-28.653284,8.1260004,32.220455,2858.3967,0.065143636,11, J,,,,,
236048293,261.52829,-28.543596,7.5739999,16.602965,2855.3301,0.022851691,11, J,,,,,
236065508,261.97244,-28.48755,12.053,0.24515237,2869.7925,0.005883657,11, J,,,,,
236111350,258.44241,-28.338392,16.570999,0.50543748,2869.8554,0.12222387,11, J,,,,,
236157481,258.55914,-28.18835,11.873,31.130678,2849.4979,0.72239525,11, E,,,,,
236161711,258.41852,-28.174198,11.003,32.918614,2868.6496,0.27152195,11, J,,,,,
236172194,259.17427,-28.140541,13.426,1.4718897,2868.6194,0.16181007,11, J,,,,,
236176880,259.12284,-28.125127,13.254,0.67327531,2869.4244,0.080997838,11, C,,,,,
236183886,258.31347,-28.102187,13.325,5.2323318,2865.8512,0.54567866,11, E,,,,,
236187077,259.90695,-28.092146,13.615,0.10213319,2869.913,0.004902393,11, J,,,,,
236203280,259.1787,-28.039398,13.249,25.5309,2850.2767,0.23740668,11, J,,,,,
236214482,260.57015,-28.002203,8.8109999,0.24515247,2869.8005,0.005883659,11, J,,,,,
236223407,258.31817,-27.972517,13.286,29.62102,2858.4727,0.1064919,11, J,,,,,
236224056,258.84254,-27.970413,8.3190002,29.385603,2861.2561,0.15177744,11, J,,,,,
236225131,260.82379,-27.966917,9.1759996,16.40323,2863.9436,0.056594104,11, J,,,,,
236235077,259.77652,-27.933408,12.293,0.32555161,2869.6982,0.038852098,11, C,,,,,
236238333,260.03628,-27.922517,14.755,0.17026582,2869.8472,0.00408638,11, J,,,,,
236251089,258.43734,-27.88018,16.839001,1.5708987,2869.1227,0.26963356,11, J,,,,,
236275020,260.95324,-27.801675,13.014,0.14160852,2869.8739,0.021190619,11, J,,,,,
236276571,258.50842,-27.79657,6.6040001,17.872068,2856.6092,0.011894101,11, J,,,,,
236278753,260.61598,-27.789309,9.7229996,0.11336107,2869.9414,0.011012733,11, J,,,,,
236281893,260.87123,-27.778899,9.0760002,20.571737,2849.4581,0.090291694,11, J,,,,,
236284014,260.55447,-27.771733,14.352,0.20431937,2869.8409,0.004903665,11, J,,,,,
236285338,258.00505,-27.76727,12.345,8.5905425,2865.1247,0.050775136,11, J,,,,,
236288081,258.52285,-27.757812,11.881,3.1763573,2868.551,0.16390971,11, E,,,,,
236300845,260.85675,-27.715651,16.267,0.7789997,2869.3954,0.11578596,11, C,,,,,
236303531,261.20563,-27.706459,16.164,1.5277907,2868.8205,0.16583933,11, E,,,,,
236304122,260.62118,-27.704491,16.011999,0.12996481,2869.9592,0.018773613,11, J,,,,,
236311085,261.99484,-27.680465,11.668,0.1042862,2869.9413,0.010416667,11, J,,,,,
236312447,258.74438,-27.675823,12.833,33.916192,2851.904,0.78020406,11, J,,,,,
236312601,260.69307,-27.675299,10.602,35.201184,2855.754,0.091303511,11, J,,,,,
236313519,261.42784,-27.671947,10.675,0.17587581,2869.9762,0.030199555,11, J,,,,,
236344753,260.16661,-27.564949,10.261,33.850986,2869.6872,0.23281551,11, C,,,,,
236346924,258.19317,-27.557734,12.07,25.721048,2850.0855,0.2661259,11, J,,,,,
236348363,258.57775,-27.552785,15.109,0.20435305,2869.8441,0.004904473,11, J,,,,,
236362338,258.82984,-27.504881,10.202,23.728903,2846.5922,0.062798196,11, J,,,,,
236372479,258.47613,-27.469552,13.742,0.17366278,2869.9371,0.004167907,11, J,,,,,
236402850,260.09174,-27.359044,10.426,2.7330186,2868.3382,0.30288116,11, E,,,,,
236403878,258.57878,-27.355318,11.278,0.110643,2869.965,0.010470665,11, J,,,,,
236494511,258.23688,-27.029242,12.828,17.397407,2867.6859,0.21144238,11, J,,,,,
236543395,258.63829,-26.846352,13.832,29.187227,2846.5662,0.073875754,11, J,,,,,
236583131,260.56678,-26.692253,17.292,2.9393896,2867.6024,0.37394113,11, J,,,,,
236597151,260.95873,-26.640846,12.6,35.342743,2849.7705,0.12482006,11, J,,,,,
236605921,260.0039,-26.609312,8.7950001,0.1058954,2869.9178,0.010416667,11, J,,,,,
236606112,261.37825,-26.608548,10.043,25.636203,2850.1812,0.076173998,11, J,,,,,
236610068,261.05638,-26.59399,15.671,0.10213319,2869.9304,0.002451197,11, J,,,,,
236622338,260.12794,-26.549776,8.0170002,30.748078,2845.101,0.03430263,11, J,,,,,
236623016,258.18906,-26.547185,13.653,29.187248,2846.5637,0.078622426,11, J,,,,,
236624316,258.81031,-26.542517,11.321,35.689796,2855.2604,0.10323337,11, J,,,,,
236633402,258.77333,-26.509432,16.011999,30.607668,2856.6549,0.21402666,11, J,,,,,
236640047,259.86776,-26.485315,11.226,0.10173351,2869.9426,0.010416667,11, J,,,,,
236643738,258.66794,-26.47166,14.834,0.10218663,2869.9088,0.007357437,11, J,,,,,
236647192,260.99661,-26.459145,12.756,1.1868096,2869.6044,0.1612088,11, E,,,,,
236649680,259.78543,-26.449771,12.192,1.0698841,2869.7435,0.27229833,11, E,,,,,
236666529,260.80604,-26.386959,11.882,1.0598182,2869.9421,0.13952307,11, C,,,,,
236667716,261.69143,-26.382573,10.969,0.1439041,2869.8737,0.018923888,11, J,,,,,
236675501,258.17004,-26.354165,13.056,1.0651398,2869.9112,0.059391938,11, C,,,,,
236679969,260.37568,-26.337771,8.5670004,30.060588,2868.8127,0.080945919,11, J,,,,,
236689395,260.36688,-26.302919,13.815,0.14300092,2869.9351,0.006864044,11, J,,,,,
236691192,261.60242,-26.296286,15.997,0.98610898,2869.8066,0.2227181,11, J,,,,,
236691229,260.89567,-26.296165,17.698999,0.16343291,2869.9348,0.00392239,11, J,,,,,
236734946,261.01935,-26.132955,13.529,0.13225615,2869.9365,0.012426395,11, J,,,,,
236750722,261.13412,-26.072534,15.588,2.9193487,2868.255,0.092432161,11, C,,,,,
236755859,261.62358,-26.053158,14.645,0.14304276,2869.8854,0.006866052,11, J,,,,,
236760358,261.90432,-26.036348,15.16,30.910036,2867.3727,0.027009112,11, J,,,,,
236760622,258.38678,-26.035331,9.9200001,1.6127941,2869.3209,0.64953275,11, J,,,,,
236762715,258.34146,-26.027271,9.0080004,7.576442,2869.0188,0.055522575,11, J,,,,,
237664590,258.62629,-31.175752,10.513,13.244644,2868.5892,0.058214922,11, J,,,,,
237679404,258.3609,-31.131906,11.457,0.12164664,2869.9554,0.010416667,11, J,,,,,
237684575,258.90383,-31.11564,10.08,0.11021311,2869.9668,0.010416667,11, J,,,,,
237688560,258.33801,-31.103334,16.711,3.7111082,2866.9867,0.17107689,11, J,,,,,
237692853,258.20187,-31.090108,11.459,30.562903,2845.2538,0.35294127,11, J,,,,,
237711874,259.31662,-31.032494,11.14,0.11396166,2869.9461,0.010416667,11, J,,,,,
237738989,259.73598,-30.950881,12.655,0.24510936,2869.7814,0.013067879,11, J,,,,,
237751311,260.42406,-30.914715,14.52,0.24506645,2869.7802,0.015874228,11, J,,,,,
237753553,260.6382,-30.907991,10.66,0.14853552,2869.9244,0.010416667,11, J,,,,,
237761690,258.15987,-30.884072,13.644,19.506682,2865.1424,0.075525067,11, J,,,,,
237765595,259.58768,-30.872327,12.213,20.368042,2866.8804,0.040926008,11, J,,,,,
237769100,260.41657,-30.861868,15.102,0.11747897,2869.9126,0.002819495,11, J,,,,,
237780335,258.46585,-30.828001,11.675,0.24515237,2869.7906,0.005883657,11, J,,,,,
237782924,260.33737,-30.820312,12.756,21.800646,2868.7946,0.074633833,11, J,,,,,
237787299,259.32394,-30.807001,12.803,0.24506635,2869.7798,0.014953237,11, J,,,,,
237812093,258.27994,-30.733262,11.089,12.714194,2866.3245,0.10797586,11, C,,,,,
237823499,259.05717,-30.699373,11.485,24.97143,2851.1183,0.03979017,11, J,,,,,
237830158,261.51746,-30.680076,10.839,0.12431518,2869.8965,0.012865215,11, J,,,,,
237831658,259.28479,-30.675604,10.941,29.262497,2846.6024,0.18492253,11, J,,,,,
237832617,261.4437,-30.672913,10.994,0.54158464,2869.7954,0.076028528,11, J,,,,,
237846669,258.78565,-30.631491,12.005,0.11747897,2869.9534,0.002819495,11, J,,,,,
237854705,261.78327,-30.608056,11.28,3.1037738,2869.0225,0.21098688,11, E,,,,,
237859928,261.7533,-30.592148,12.477,25.094175,2850.1213,0.087284565,11, J,,,,,
237862008,258.93115,-30.585955,12.149,0.32523461,2869.7454,0.076726962,11, C,,,,,
237862198,261.30664,-30.585355,10.366,1.3627588,2869.7384,0.21990979,11, E,,,,,
237864933,258.98188,-30.577121,10.684,0.32831925,2869.8663,0.062512008,11, J,,,,,
237865410,261.75129,-30.575658,11.498,0.146029,2869.9534,0.02489431,11, J,,,,,
237881546,258.54911,-30.526806,16.184,0.24528116,2869.8158,0.005886748,11, J,,,,,
237882176,258.80982,-30.524916,10.211,25.605575,2849.8791,0.085112066,11, J,,,,,
237885369,258.71622,-30.515386,13.291,0.2452813,2869.8146,0.010416667,11, J,,,,,
237890148,260.53801,-30.50135,7.2800002,1.1434406,2869.4178,0.29118742,11, J,,,,,
237902232,261.14491,-30.46591,11.884,0.14316808,2869.9895,0.010416667,11, J,,,,,
237908617,258.28903,-30.447268,13.433,0.24523819,2869.8035,0.010416667,11, J,,,,,
237909565,258.96331,-30.444334,12.114,0.24515237,2869.7906,0.005883657,11, J,,,,,
237911727,259.56046,-30.43808,9.4750004,0.46493197,2869.9352,0.11988391,11, J,,,,,
237913302,261.83102,-30.433598,10.481,0.28149225,2869.8311,0.036959999,11, J,,,,,
237913403,258.49494,-30.433328,13.518,0.24515237,2869.7922,0.005883657,11, J,,,,,
237923446,258.68572,-30.403651,13.054,0.24528116,2869.8158,0.005886748,11, J,,,,,
237923607,259.54984,-30.403208,14.932,0.24510914,2869.7808,0.010416667,11, J,,,,,
237936482,259.42477,-30.364923,11.123,0.21595573,2869.9899,0.038740144,11, J,,,,,
237936542,258.8776,-30.364732,13.544,0.24515237,2869.7906,0.005883657,11, J,,,,,
237937212,261.18801,-30.362837,12.541,0.14711514,2869.9671,0.010416667,11, J,,,,,
237941060,258.4398,-30.351208,11.217,0.19824858,2869.8954,0.036610662,11, J,,,,,
237942657,259.08006,-30.346439,15.292,0.65984261,2869.8034,0.16786045,11, J,,,,,
237944026,258.76056,-30.342381,17.059,25.572706,2850.263,0.267837,11, J,,,,,
237955450,259.23641,-30.307934,16.569,0.24515197,2869.7829,0.010416667,11, J,,,,,
237955961,261.10662,-30.306362,11.534,22.040417,2858.4925,0.066280798,11, J,,,,,
237961494,260.38788,-30.28977,10.943,0.1558293,2869.9825,0.023096085,11, J,,,,,
237963300,259.35411,-30.284375,11.242,25.53066,2850.2613,0.22403431,11, J,,,,,
237967922,259.36502,-30.270445,16.792999,0.2451094,2869.78,0.011943851,11, J,,,,,
237969415,258.87171,-30.265739,8.3859997,0.1044236,2869.9622,0.010416667,11, J,,,,,
237986673,259.32844,-30.214492,10.311,18.624344,2868.3756,0.099900394,11, J,,,,,
237993258,258.52027,-30.194872,12.433,0.17590389,2869.853,0.026321492,11, J,,,,,
237997948,261.36452,-30.181011,10.783,0.28441703,2869.9658,0.066628229,11, J,,,,,
238002379,259.17252,-30.167774,17.105,2.3349927,2867.8859,0.30976644,11, J,,,,,
238010960,261.70938,-30.143046,11.556,3.4909581,2866.5882,0.1814778,11, E,,,,,
238016307,259.09116,-30.127386,12.574,0.98157173,2869.3106,0.13604731,11, J,,,,,
238024811,260.54772,-30.101906,12.297,9.8352001,2868.3291,0.12104679,11, J,,,,,
238041636,261.53494,-30.051157,15.883,0.24510913,2869.7788,0.010416667,11, J,,,,,
238053643,260.57146,-30.014462,16.455999,2.0643742,2869.6889,0.049219119,11, J,,,,,
238088151,262.00198,-17.842627,15.806,0.24515246,2869.7908,0.005883659,11, J,,,,,
238115165,262.05252,-17.692335,9.3470001,30.058303,2868.8037,0.070777492,11, J,,,,,
238196437,262.50641,-17.24084,13.813,25.910161,2868.4426,0.42515253,11, E,,,,,
238206295,262.25927,-17.186538,10.701,5.1253078,2868.1217,0.065744024,11, C,,,,,
238215857,262.52526,-17.133371,11.654,0.19844294,2869.8844,0.032884483,11, J,,,,,
238217065,262.49701,-17.126437,12.461,35.590969,2855.3099,0.071865895,11, J,,,,,
238243113,262.38988,-16.982863,10.467,25.551642,2850.2758,0.27854612,11, J,,,,,
238247519,262.93851,-16.958494,16.261999,0.80337451,2869.7503,0.24770817,11, E,,,,,
238284488,262.53539,-16.749869,11.133,16.060892,2855.3341,0.089419716,11, J,,,,,
238288283,262.57654,-16.728357,11.129,9.3507394,2868.7501,0.13033046,11, J,,,,,
238816878,262.71814,-21.622459,17.931,1.4230114,2868.7125,0.11087788,11, E,,,,,
238825311,262.65678,-21.576519,17.823,0.17706719,2869.9304,0.004249613,11, J,,,,,
238827293,262.71366,-21.565796,17.489,1.4393853,2869.598,0.065038109,11, C,,,,,
238832940,262.48011,-21.535892,16.899,0.17366278,2869.9374,0.004167907,11, J,,,,,
238882117,262.74723,-21.26941,16.004999,35.953641,2862.0572,0.18782626,11, J,,,,,
238932751,263.31835,-21.001835,16.08,2.7232573,2869.7966,0.11325105,11, E,,,,,
239167943,263.53778,-19.741755,17.995001,0.2452383,2869.8263,0.005885719,11, J,,,,,
239191087,263.42433,-19.614092,15.644,0.2452383,2869.8262,0.005885719,11, J,,,,,
239356109,263.3167,-18.695547,18.1,21.480054,2869.1007,0.10173298,11, J,,,,,
239778626,264.68182,-24.441032,17.521999,0.71431571,2869.6337,0.1749289,11, J,,,,,
239878658,264.61785,-23.906984,16.761,25.699597,2850.1331,0.16532002,11, J,,,,,
239943411,263.1433,-23.58139,16.679001,0.63990223,2869.7515,0.16142362,11, J,,,,,
240079057,264.10131,-22.904282,16.424999,1.9613467,2869.5095,0.1091569,11, J,,,,,
240082594,264.24205,-22.886751,16.851999,2.4913363,2868.9054,0.28523636,11, E,,,,,
240102464,264.0175,-22.787411,16.497,21.800361,2868.808,0.010416667,11, J,,,,,
240115883,264.27599,-22.719604,16.551001,0.72837517,2869.6431,0.18106571,11, J,,,,,
240144093,264.25167,-22.572294,16.747999,0.69177198,2869.6719,0.17004083,11, J,,,,,
240175406,264.11396,-22.40432,16.621,0.84638577,2869.3898,0.14263616,11, J,,,,,
240253681,263.71876,-29.992042,10.674,2.430755,2868.0666,0.37797195,11, E,,,,,
240256177,264.20281,-29.983788,15.209,0.24515229,2869.791,0.005883655,11, J,,,,,
240261672,264.12295,-29.965379,11.438,33.819106,2857.258,0.16542883,11, J,,,,,
240266590,264.45016,-29.948905,13.728,5.4437415,2866.2035,0.22911842,11, J,,,,,
240267335,262.3646,-29.946423,11.668,0.72918708,2869.9308,0.12463893,11, E,,,,,
240268693,262.25422,-29.941883,10.815,0.13225596,2869.9738,0.01223512,11, J,,,,,
240269745,265.78977,-29.938274,8.2309999,35.297349,2861.4505,0.075319027,11, J,,,,,
240270768,264.32253,-29.934771,14.538,0.24523814,2869.8671,0.005885715,11, J,,,,,
240272367,262.33344,-29.929198,12.309,1.8021297,2869.2654,0.22253962,11, E,,,,,
240272601,265.33896,-29.928413,13.644,0.24519521,2869.8839,0.005884685,11, J,,,,,
240273375,262.14443,-29.925847,10.586,1.7886901,2869.1959,0.46194333,11, J,,,,,
240274270,265.75673,-29.923002,11.432,0.11663006,2869.9265,0.012748448,11, J,,,,,
240274553,265.88512,-29.922068,15.586,21.051401,2860.3309,0.035967415,11, J,,,,,
240275082,265.8657,-29.920187,15.7,0.24528106,2869.8048,0.005886745,11, J,,,,,
240277781,262.31372,-29.911056,11.309,0.16937081,2869.9164,0.010416667,11, J,,,,,
240280022,265.58587,-29.903328,14.696,0.224773,2869.9884,0.005394552,11, J,,,,,
240288689,264.836,-29.874563,11.981,4.0496174,2868.7314,0.095861799,11, C,,,,,
240291558,264.30601,-29.865217,11.304,25.697274,2850.1296,0.31642768,11, J,,,,,
240292657,264.43238,-29.86172,11.09,0.18731904,2869.9674,0.032971993,11, J,,,,,
240292856,264.83965,-29.861091,10.702,0.12157874,2869.8926,0.010416667,11, J,,,,,
240294332,265.33061,-29.856337,14.873,35.361872,2855.2864,0.057593142,11, J,,,,,
240296875,265.06787,-29.848016,10.791,0.16017416,2869.931,0.025400204,11, J,,,,,
240299518,264.29785,-29.839299,12.458,2.7058574,2868.7965,0.33712771,11, E,,,,,
240300432,264.31351,-29.836198,13.623,0.16345787,2869.9027,0.003922989,11, J,,,,,
240301276,265.30319,-29.833275,13.659,0.24515229,2869.791,0.005883655,11, J,,,,,
240307726,265.34583,-29.811927,11.356,10.191289,2866.9831,0.77280538,11, J,,,,,
240307867,265.47639,-29.811491,14.324,11.598464,2869.0139,0.20174507,11, E,,,,,
240308779,265.24481,-29.808551,12.945,34.002734,2857.3632,0.082238524,11, J,,,,,
240313093,265.24309,-29.794091,14.7,0.13865643,2869.9234,0.014714856,11, J,,,,,
240313455,265.55577,-29.792904,14.088,0.16348287,2869.9685,0.007847178,11, J,,,,,
240315625,264.90108,-29.785604,11.933,0.24523814,2869.8263,0.005885715,11, J,,,,,
240315826,265.80558,-29.784889,11.339,1.5679242,2869.0075,0.27137781,11, E,,,,,
240317900,262.47211,-29.77758,10.975,1.9847258,2868.644,0.17627748,11, E,,,,,
240321307,264.52414,-29.765995,13.053,13.635437,2863.733,0.16957862,11, J,,,,,
240322738,264.61742,-29.761115,14.543,2.0377039,2869.4562,0.44509185,11, J,,,,,
240323152,264.65025,-29.759621,14.618,34.585251,2841.3013,0.24390398,11, J,,,,,
240323979,265.27761,-29.75689,11.279,25.93268,2856.6448,0.53629548,11, J,,,,,
240331280,263.79913,-29.731607,12.162,0.11747897,2869.9537,0.002819495,11, J,,,,,
240335021,265.49914,-29.71887,14.229,0.24519521,2869.794,0.005884685,11, J,,,,,
240335618,265.24177,-29.716936,14.081,0.12384787,2869.9846,0.010416667,11, J,,,,,
240338884,263.83938,-29.705902,10.134,1.5038172,2869.9425,0.153925,11, C,,,,,
240339573,264.47124,-29.70364,13.66,12.567898,2862.8547,0.19351909,11, J,,,,,
240342453,265.67042,-29.693827,14.079,4.8582579,2865.7402,0.053768139,11, J,,,,,
240343703,264.55977,-29.689739,15.374,4.3686599,2869.3571,0.36510819,11, E,,,,,
240345300,265.21101,-29.684292,14.119,2.7703946,2867.5265,0.24577639,11, J,,,,,
240347574,263.8386,-29.676682,15.514,0.24523818,2869.8263,0.005885716,11, J,,,,,
240349827,264.95773,-29.668844,13.38,10.963057,2869.9976,0.047759418,11, J,,,,,
240357514,264.85843,-29.642866,11.996,36.052545,2854.5767,0.089433071,11, J,,,,,
240358625,264.07713,-29.639233,13.51,1.9613438,2869.3254,0.021668139,11, J,,,,,
240359232,262.72561,-29.637229,9.7390003,0.10217327,2869.9768,0.002452159,11, J,,,,,
240360607,264.29319,-29.632592,13.937,0.22477305,2869.925,0.005394553,11, J,,,,,
240361137,265.70355,-29.630783,15.782,7.1040048,2863.8279,0.13220078,11, C,,,,,
240361759,265.55229,-29.628757,15.87,0.28599447,2869.8493,0.006863867,11, J,,,,,
240362400,265.09142,-29.626613,14.41,28.985488,2843.8243,0.49439168,11, C,,,,,
240364153,264.53105,-29.620785,10.63,0.63867386,2869.6812,0.14026414,11, J,,,,,
240365653,265.02848,-29.615746,14.145,5.0274694,2867.9957,0.15516961,11, E,,,,,
240367687,264.86907,-29.608889,14.385,1.3125975,2869.3545,0.08593862,11, E,,,,,
240368493,264.59217,-29.606279,13.789,0.50857783,2869.8893,0.084492442,11, J,,,,,
240371357,264.73353,-29.596672,12.088,5.2611846,2869.0266,0.040909492,11, J,,,,,
240371579,264.67032,-29.59593,14.785,1.2905841,2869.8287,0.26789988,11, E,,,,,
240374142,264.37084,-29.587281,11.708,0.10993291,2869.9872,0.010416667,11, J,,,,,
240377569,264.51772,-29.575522,13.465,3.0165328,2867.0997,0.13355963,11, C,,,,,
240378036,262.26015,-29.573878,10.822,0.12992789,2869.9344,0.010416667,11, J,,,,,
240383205,264.77852,-29.556012,13.278,31.991448,2856.0298,0.08570745,11, J,,,,,
240385695,262.42818,-29.547308,14.964,32.306502,2868.7822,0.094247329,11, J,,,,,
240386920,265.7667,-29.54325,10.491,0.12663469,2869.9075,0.016684303,11, J,,,,,
240388515,264.85087,-29.537699,13.223,2.8685812,2869.9815,0.045428333,11, J,,,,,
240391344,264.05839,-29.527845,10.133,0.11735019,2869.992,0.010416667,11, J,,,,,
240393953,264.53613,-29.518542,14.461,7.5805326,2869.0562,0.048290226,11, J,,,,,
240394045,264.29747,-29.518248,12.578,18.229373,2857.6176,0.06954165,11, J,,,,,
240399637,265.44118,-29.499216,14.167,25.510913,2850.2992,0.34470451,11, J,,,,,
240404218,264.71885,-29.483408,12.394,5.6033051,2867.5536,0.35525437,11, J,,,,,
240406905,263.65881,-29.473983,15.699,21.026821,2859.7556,0.091755551,11, J,,,,,
240407498,264.1596,-29.471835,14.181,0.10218663,2869.9092,0.007357437,11, J,,,,,
240408259,264.62888,-29.469086,14.683,0.2349719,2869.8933,0.005639326,11, J,,,,,
240410076,265.31481,-29.463007,15.441,0.17801241,2869.927,0.029767019,11, J,,,,,
240412380,264.7462,-29.454773,14.999,34.626475,2853.3662,0.018462158,11, J,,,,,
240415872,264.63138,-29.442822,11.88,0.24510977,2869.7976,0.010416667,11, J,,,,,
240417554,264.62136,-29.436922,13.074,1.2252471,2869.5447,0.022071736,11, J,,,,,
240417819,264.18989,-29.436043,13.989,0.24510942,2869.8076,0.005882626,11, J,,,,,
240417979,264.68435,-29.435499,15.555,15.812581,2865.1364,0.038372772,11, J,,,,,
240421165,263.88418,-29.424382,10.28,2.0053935,2869.7259,0.62263573,11, E,,,,,
240423060,263.74894,-29.417343,14.431,8.7723616,2869.7416,0.2131002,11, J,,,,,
240423398,263.63054,-29.416121,14.498,0.10218663,2869.9081,0.004904958,11, J,,,,,
240425339,262.14321,-29.409409,11.041,0.14051977,2869.9983,0.01886942,11, J,,,,,
240428350,264.44533,-29.398468,14.079,0.24515231,2869.8547,0.005883655,11, J,,,,,
240431429,263.75345,-29.387091,14.037,0.10213319,2869.9326,0.00735359,11, J,,,,,
240433201,262.12916,-29.380777,14.482,4.510036,2869.3288,0.019238667,11, J,,,,,
240438167,264.07364,-29.362927,14.039,0.10213319,2869.9735,0.00735359,11, J,,,,,
240442067,265.39304,-29.348811,14.286,0.12278341,2869.9881,0.012561893,11, J,,,,,
240443030,264.39791,-29.345499,13.882,0.10217327,2869.9054,0.002452159,11, J,,,,,
240444058,263.55879,-29.341769,11.298,9.8536264,2860.3097,0.39985047,11, E,,,,,
240444452,263.70101,-29.340375,14.701,0.24523818,2869.8263,0.005885716,11, J,,,,,
240445252,263.87615,-29.33758,12.724,24.687822,2851.1402,0.11657938,11, J,,,,,
240447391,265.42295,-29.329769,11.106,0.19922197,2869.8434,0.033316074,11, J,,,,,
240447502,264.60588,-29.329334,12.085,31.991559,2856.0279,0.096341259,11, J,,,,,
240450435,263.6422,-29.318692,11.5,0.12686604,2869.9667,0.010416667,11, J,,,,,
240460071,264.59389,-29.283113,13.67,0.24510954,2869.8032,0.012295836,11, J,,,,,
240460592,264.36537,-29.281289,13.653,0.49048171,2869.815,0.019129097,11, J,,,,,
240462126,264.51651,-29.275645,11.165,24.547622,2848.4926,0.16525775,11, J,,,,,
240463660,264.47301,-29.270071,13.799,0.12861165,2869.8883,0.010416667,11, J,,,,,
240463777,265.14183,-29.269608,11.339,0.63427315,2869.5122,0.15449897,11, C,,,,,
240469322,264.15588,-29.249222,13.32,0.77728921,2869.2977,0.13400594,11, C,,,,,
240470570,264.68982,-29.244772,14.487,0.23631537,2869.8928,0.010416667,11, J,,,,,
240471963,265.94642,-29.239759,15.596,0.10217327,2869.9075,0.002452159,11, J,,,,,
240486713,265.19137,-29.186256,13.879,30.61317,2869.3488,0.079730833,11, J,,,,,
240491071,264.87793,-29.170299,12.461,31.45839,2844.3009,0.075614961,11, J,,,,,
240492619,264.88009,-29.164813,9.3570004,8.0939678,2867.8148,0.50440062,11, J,,,,,
240505583,265.05307,-29.120403,14.04,1.5729779,2869.6583,0.23376295,11, E,,,,,
240506899,262.10751,-29.116065,12.664,0.1242282,2869.986,0.010416667,11, J,,,,,
240509301,264.79381,-29.107922,13.695,0.9763504,2869.5536,0.213838,11, E,,,,,
240510648,264.88011,-29.103171,13.291,29.186369,2855.3447,0.04009746,11, J,,,,,
240526534,262.63538,-29.047602,11.283,4.8629221,2869.7376,0.12533471,11, C,,,,,
240532161,265.5533,-29.027649,15.59,0.7354679,2869.8063,0.011972342,11, J,,,,,
240538527,265.91733,-29.005104,16.459,7.9636189,2863.2363,0.058298071,11, J,,,,,
240540871,262.35597,-28.996996,13.246,17.703131,2864.2535,0.071132791,11, J,,,,,
240544726,264.42183,-28.983326,12.11,0.24523818,2869.8083,0.005885716,11, J,,,,,
240545661,264.08241,-28.980047,13.444,0.24523818,2869.8263,0.005885716,11, J,,,,,
240547251,264.50713,-28.974476,13.565,0.24523818,2869.8083,0.005885716,11, J,,,,,
240547706,262.29943,-28.972912,8.8769999,0.12640334,2869.9059,0.010416667,11, J,,,,,
240561540,264.46533,-28.922684,13.544,0.24523818,2869.8263,0.005885716,11, J,,,,,
240561604,263.64492,-28.922471,13.583,0.12257879,2869.9173,0.002941891,11, J,,,,,
240563294,263.96605,-28.916301,13.131,0.16348279,2869.9004,0.012468587,11, J,,,,,
240565375,263.74499,-28.908561,13.808,0.15662971,2869.9921,0.003759113,11, J,,,,,
240569011,264.24015,-28.89477,14.564,0.24523818,2869.8263,0.005885716,11, J,,,,,
240569118,263.30186,-28.894314,10.816,3.3023003,2867.5773,0.18991543,11, E,,,,,
240570839,264.42144,-28.887943,14.497,0.24523818,2869.8263,0.005885716,11, J,,,,,
240572579,264.73679,-28.881244,13.468,0.80890979,2869.5243,0.16473992,11, J,,,,,
240572865,264.29011,-28.880129,14.944,0.24523818,2869.8263,0.005885716,11, J,,,,,
240575686,264.22938,-28.869379,11.928,2.7640489,2868.8139,0.1756168,11, J,,,,,
240577898,263.90387,-28.861217,12.237,0.1226299,2869.9909,0.002943118,11, J,,,,,
240579919,263.74666,-28.853677,13.558,0.10210649,2869.9576,0.002450556,11, J,,,,,
240582120,262.24151,-28.845207,9.3920002,2.1511054,2868.3968,0.53221169,11, J,,,,,
240582386,262.50803,-28.844238,16.315001,0.11802802,2869.9876,0.010416667,11, J,,,,,
240582936,263.50826,-28.842128,11.291,0.40915302,2869.8342,0.10045382,11, J,,,,,
240594279,264.49989,-28.798964,13.826,0.24523818,2869.8263,0.005885716,11, J,,,,,
240597454,262.505,-28.787157,12.493,16.345034,2855.3207,0.058172351,11, J,,,,,
240603517,264.52963,-28.764117,13.705,0.16345789,2869.9436,0.003922989,11, J,,,,,
240609721,263.84644,-28.740202,14.343,0.18394263,2869.9705,0.004414623,11, J,,,,,
240610867,264.27785,-28.735681,14.399,23.839979,2855.3368,0.075531334,11, J,,,,,
240613416,264.40332,-28.725767,14.525,0.24523818,2869.8263,0.005885716,11, J,,,,,
240625364,264.07179,-28.67836,12.194,1.4710774,2869.1264,0.14623598,11, E,,,,,
240628052,263.72029,-28.66705,13.888,0.10215991,2869.9015,0.002451838,11, J,,,,,
240633023,264.42819,-28.64662,9.165,33.91088,2865.0393,0.024242469,11, J,,,,,
240635339,264.48043,-28.637111,14.07,0.55171343,2869.6652,0.013845131,11, J,,,,,
240636477,264.09226,-28.632525,14.719,0.38817099,2869.9353,0.009316104,11, J,,,,,
240642822,262.17297,-28.606557,11.076,0.19517739,2869.9789,0.031677299,11, J,,,,,
240650038,263.47723,-28.576536,14.192,22.074965,2853.8589,0.10734027,11, J,,,,,
240652332,263.85876,-28.566993,14.113,0.14078585,2869.9873,0.010416667,11, J,,,,,
240655789,264.12129,-28.552088,13.778,0.11747897,2869.9129,0.002819495,11, J,,,,,
240657956,264.20759,-28.543033,14.069,0.12256176,2869.9941,0.005882965,11, J,,,,,
240666194,263.99919,-28.508312,13.441,7.3879555,2867.8343,0.10276664,11, J,,,,,
240667560,265.65184,-28.502628,15.399,0.11747897,2869.9538,0.002819495,11, J,,,,,
240670380,264.32807,-28.490357,10.347,35.362549,2849.5575,0.41552259,11, J,,,,,
240678451,262.1742,-28.455458,15.502,0.24523821,2869.8262,0.005885717,11, J,,,,,
240688721,262.59945,-28.410502,9.8629999,26.856479,2860.0804,0.37868153,11, J,,,,,
240690197,262.45728,-28.404104,12.998,3.0682766,2869.3451,0.35979137,11, E,,,,,
240697224,264.00379,-28.373625,13.777,0.10217327,2869.9074,0.002452159,11, J,,,,,
240708684,264.01701,-28.322687,13.715,0.21946802,2869.9491,0.010416667,11, J,,,,,
240710887,262.2978,-28.312614,11.673,1.4597294,2868.9918,0.13543237,11, C,,,,,
240715775,263.63537,-28.290535,10.649,7.852714,2865.735,0.40504773,11, E,,,,,
240729265,263.13523,-28.227547,11.697,1.737396,2869.4365,0.38640075,11, J,,,,,
240747306,265.12626,-28.139931,15.462,0.24523818,2869.8264,0.005885716,11, J,,,,,
240751244,265.03153,-28.120367,15.65,0.24510937,2869.8022,0.019111427,11, J,,,,,
240844099,262.22959,-27.642058,12.533,25.446836,2849.5906,0.32316875,11, J,,,,,
240980793,262.27706,-26.892426,14.895,9.2035891,2862.9702,0.062691996,11, J,,,,,
241011563,262.20813,-26.72971,8.4469995,30.058528,2868.8112,0.085007246,11, J,,,,,
241094995,262.15204,-26.305601,12.336,0.10213319,2869.9101,0.002451197,11, J,,,,,
242050989,262.56268,-30.59932,11.385,29.566677,2858.4631,0.15430645,11, J,,,,,
242079308,262.47381,-30.493893,12.633,0.26557308,2869.9726,0.006373754,11, J,,,,,
242088649,263.07379,-30.461166,9.2419996,0.10374499,2869.998,0.010416667,11, J,,,,,
242088762,263.07421,-30.460823,8.8170004,0.10374499,2869.998,0.010416667,11, J,,,,,
242099103,262.12579,-30.424692,11.372,0.21995062,2869.808,0.025922926,11, J,,,,,
242103669,262.77476,-30.40925,11.677,25.67824,2850.1251,0.19184537,11, J,,,,,
242110059,262.58712,-30.387573,15.488,0.68307967,2869.4046,0.12212049,11, J,,,,,
242115745,262.01494,-30.367258,10.108,27.776691,2850.3024,0.17767169,11, J,,,,,
242129599,262.67929,-30.317637,11.697,0.11814098,2869.9541,0.013671262,11, J,,,,,
242138878,263.82764,-30.283687,10.978,0.11757511,2869.9079,0.010416667,11, J,,,,,
242156391,264.61536,-30.223801,14.161,0.12257879,2869.9174,0.002941891,11, J,,,,,
242161069,262.05568,-30.207883,12.327,1.4981743,2869.2395,0.17250606,11, J,,,,,
242162901,262.27853,-30.201849,14.802,0.57687856,2869.7806,0.10546745,11, J,,,,,
242170470,264.91949,-30.176596,14.637,34.998999,2858.5139,0.1856421,11, J,,,,,
242171743,264.38531,-30.172529,9.7749996,0.21194175,2869.9553,0.017369241,11, J,,,,,
242173075,264.47764,-30.168327,13.658,3.4568133,2868.2202,0.095801737,11, C,,,,,
242173604,262.73821,-30.166646,13.553,0.23497194,2869.9951,0.005639327,11, J,,,,,
242177201,262.87378,-30.155488,14.486,0.24523818,2869.8262,0.005885716,11, J,,,,,
242177649,262.108,-30.154051,11.471,25.572727,2850.2697,0.34896704,11, J,,,,,
242184026,264.48919,-30.133825,15.977,2.3471664,2869.9376,0.20953563,11, E,,,,,
242184803,264.69756,-30.131391,8.6569996,22.109493,2868.8521,0.068019371,11, J,,,,,
242185116,265.01443,-30.13043,14.326,23.313876,2847.4315,0.053686692,11, J,,,,,
242186303,264.18107,-30.126746,11.424,12.740112,2864.9799,0.22644576,11, E,,,,,
242192008,262.63671,-30.108618,11.721,30.855466,2867.3071,0.089415641,11, J,,,,,
242192230,262.41606,-30.107933,13.741,0.24515234,2869.7925,0.005883656,11, J,,,,,
242193677,262.68413,-30.103095,14.432,2.4440463,2868.8289,0.2329313,11, J,,,,,
242195866,262.51787,-30.095871,9.323,27.729686,2849.498,0.1611313,11, J,,,,,
242199832,265.54937,-30.083134,14.325,35.886493,2862.046,0.074249548,11, J,,,,,
242203436,262.36193,-30.071224,13.092,1.6785735,2869.802,0.45042344,11, E,,,,,
242205462,265.38639,-30.064533,13.809,0.16340786,2869.9511,0.003921789,11, J,,,,,
242207545,265.45658,-30.057392,14.192,0.14297998,2869.9332,0.00343152,11, J,,,,,
242211957,264.92081,-30.042357,10.377,2.9695446,2869.6705,0.29084336,11, E,,,,,
242213436,264.59844,-30.037242,14.012,2.2283783,2868.7059,0.060274727,11, C,,,,,
242213707,262.48847,-30.036255,15.115,25.699442,2850.128,0.17373927,11, J,,,,,
243758508,266.08968,-25.996412,15.968,0.61562019,2869.9002,0.083216993,11, C,,,,,
244401004,266.09646,-29.777416,11.05,1.4872072,2868.9318,0.079801742,11, E,,,,,
244437603,266.04213,-29.010426,15.505,0.26566857,2869.9731,0.006376046,11, J,,,,,
251248324,265.55733,-28.498139,12.608,1.0120073,2869.5899,0.10501154,11, E,,,,,
251248325,259.54171,-17.263,12.785,1.6668543,2868.7204,0.25590649,11, E,,,,,
251248333,253.89533,-27.913083,13.503,2.7919797,2868.9069,0.34357333,11, E,,,,,
251248335,265.66629,-29.088778,14.672,33.394244,2854.5922,0.090971899,11, J,,,,,
251248337,265.73279,-29.726167,16.83,19.462425,2863.1688,0.044847749,11, J,,,,,
251248346,265.7485,-29.958306,17.886,0.71670372,2869.6747,0.17381793,11, E,,,,,
251248365,266.95583,-25.629169,14.44,6.8631689,2868.8148,0.034353022,11, J,,,,,
251248371,257.3908,-26.665,20.15,0.20435309,2869.9666,0.004904474,11, J,,,,,
251248375,263.81102,-29.122217,18.736,0.24510958,2869.8009,0.016639462,11, J,,,,,
251248380,263.90711,-29.722292,19.325001,5.8816568,2865.3861,0.039117175,11, J,,,,,
251248392,263.64703,-30.089989,20.051001,6.8668137,2864.1848,0.023081281,11, J,,,,,
251248403,267.59837,-24.984619,17.716,0.24327372,2869.8699,0.016718359,11, J,,,,,
251248405,264.64027,-29.589844,17.865,0.24523814,2869.8263,0.005885715,11, J,,,,,
251248409,266.34168,-26.01605,18.500999,29.312693,2846.5409,0.087663401,11, J,,,,,
251248410,266.59995,-26.938686,18.604,30.613234,2869.3548,0.080949123,11, J,,,,,
251248411,266.71232,-25.667889,18.698,0.88146327,2869.5657,0.084285372,11, J,,,,,
251248413,263.88986,-29.374847,18.773001,0.24515185,2869.7854,0.010416667,11, J,,,,,
251248415,261.51337,-26.814247,18.983,25.05342,2849.4576,0.57961159,11, J,,,,,
251248423,265.08131,-28.750378,19.476999,0.24506628,2869.8024,0.014763701,11, J,,,,,
251248436,258.00667,-29.625831,20.5,0.24506682,2869.7781,0.010416667,11, J,,,,,
251248449,258.6775,-29.729167,17.1,0.11921814,2869.9984,0.010416667,11, J,,,,,
251248450,256.25958,-18.991389,17.9,0.16453418,2869.8678,0.018070318,11, J,,,,,
251248454,264.24358,-28.371556,21.389,0.24506638,2869.8012,0.01494982,11, J,,,,,
251248504,264.07125,-22.288919,14,0.2452383,2869.8263,0.005885719,11, J,,,,,
251248505,264.09417,-21.520061,14,0.22477318,2869.9054,0.005394556,11, J,,,,,
251248509,257.18708,-27.517211,14,0.2451525,2869.7905,0.00588366,11, J,,,,,
251248517,258.2225,-30.668989,14,0.24515237,2869.7906,0.005883657,11, J,,,,,
251248521,258.94208,-29.084489,14,0.24528091,2869.7753,0.011759185,11, J,,,,,
251248529,259.54542,-30.944419,14,0.24528119,2869.8143,0.012740364,11, J,,,,,
251248531,259.67833,-24.690269,14,2.7031102,2868.4275,0.30973326,11, C,,,,,
251248532,259.69458,-30.92475,14,27.800159,2850.2887,0.16343849,11, J,,,,,
251248536,260.12833,-27.327739,14,0.12256178,2869.9938,0.005882965,11, J,,,,,
251248548,261.24292,-30.717769,14,0.24515234,2869.7908,0.005883656,11, J,,,,,
251248550,261.34833,-26.198061,14,0.19007364,2869.9457,0.01306832,11, E,,,,,
251248551,261.38917,-30.565831,14,0.36762208,2869.6491,0.00882293,11, J,,,,,
251248553,261.43083,-26.198739,14,0.12257881,2869.9989,0.002941891,11, J,,,,,
251248554,261.47708,-29.252269,14,28.500018,2842.5633,0.071704126,11, J,,,,,
251248557,261.74917,-29.25885,14,0.70505071,2869.8939,0.13878144,11, E,,,,,
251248559,261.79417,-27.732631,14,15.104336,2858.9202,0.24397465,11, E,,,,,
251248561,262.03208,-30.638369,14,2.3603045,2868.8908,0.24219748,11, E,,,,,
251248562,262.03708,-29.615039,14,0.2452382,2869.8065,0.005885717,11, J,,,,,
251248568,262.47208,-29.9529,14,0.24523818,2869.8262,0.005885716,11, J,,,,,
251248580,263.50708,-29.909761,14,21.463085,2869.0953,0.049121831,11, J,,,,,
251248583,263.62083,-29.741381,14,0.24523818,2869.8262,0.005885716,11, J,,,,,
251248589,263.75375,-29.371019,14,0.24506637,2869.803,0.021392387,11, J,,,,,
251248590,263.8,-28.158581,14,0.24510943,2869.7973,0.010416667,11, J,,,,,
251248596,263.96792,-28.9743,14,0.24523818,2869.8263,0.005885716,11, J,,,,,
251248597,263.97417,-22.3338,14,0.18385491,2869.8534,0.004412518,11, J,,,,,
251248601,264.23667,-28.078331,14,9.4954091,2869.9834,0.047510337,11, J,,,,,
251248603,264.33417,-24.0582,14,1.3617503,2868.8997,0.19873761,11, E,,,,,
251248604,264.33625,-28.168631,14,0.24523818,2869.8263,0.005885716,11, J,,,,,
251248606,264.46958,-29.220281,14,21.585715,2867.6125,0.14897184,11, J,,,,,
251248607,264.54917,-28.002,14,0.11747897,2869.9129,0.002819495,11, J,,,,,
251248611,264.68958,-29.14935,14,0.27580768,2869.7938,0.006619384,11, J,,,,,
251248617,265.09583,-27.82,14,0.15662971,2869.8763,0.003759113,11, J,,,,,
251248619,265.14542,-28.693111,14,0.12256176,2869.9095,0.002941482,11, J,,,,,
251248624,265.60458,-27.92665,14,0.24523816,2869.8264,0.005885716,11, J,,,,,
251248626,265.88917,-28.312089,14,0.24523814,2869.8264,0.005885715,11, J,,,,,
251248635,266.40542,-27.021561,14,0.2451095,2869.7969,0.010416667,11, J,,,,,
251248642,266.67875,-25.744719,14,0.12259582,2869.9025,0.0029423,11, J,,,,,
251248654,268.03583,-25.463311,14,10.410306,2867.3267,0.063892196,11, J,,,,,
251248656,260.7166,-30.5185,11.2,0.24510834,2869.7807,0.010416667,11, J,,,,,
251248660,264.45417,-28.253331,12.8,1.9613447,2869.3256,0.022062379,11, J,,,,,
251248661,257.1546,-21.5367,15.8,1.4614338,2869.1719,0.21689768,11, E,,,,,
251248662,262.90899,-30.426233,10.269,8.6883543,2868.6988,0.37648868,11, E,,,,,
251248669,261.20658,-26.06625,17.610001,0.65338433,2869.7423,0.16291677,11, J,,,,,
251248702,258.33908,-29.125639,16.823,0.51276134,2869.7762,0.13160897,11, J,,,,,
251248704,258.724,-29.083472,16.858999,0.93041049,2869.7094,0.14009958,11, J,,,,,
251248713,263.68967,-22.6255,17.344999,0.50983145,2869.8278,0.11982916,11, J,,,,,
251248715,258.92271,-29.825417,17.379999,0.65749788,2869.6934,0.17095746,11, J,,,,,
251248716,258.67608,-29.708333,17.459,0.64553041,2869.4424,0.15811537,11, J,,,,,
251248720,263.456,-22.270361,17.559999,0.98551325,2869.9079,0.16151109,11, J,,,,,
251248736,261.12963,-29.922222,17.780001,0.62743403,2869.794,0.15963665,11, J,,,,,
251248743,260.87983,-29.341583,17.820999,0.54593107,2869.4774,0.12921048,11, J,,,,,
251248754,260.53838,-26.170389,18.002001,1.120195,2868.9696,0.1354011,11, J,,,,,
251248769,264.50575,-24.482278,18.143999,0.66919577,2869.9297,0.15998879,11, J,,,,,
251248771,264.31621,-23.922472,18.157,25.137835,2849.6836,0.38580282,11, E,,,,,
251248795,264.41633,-22.990944,18.320999,0.62820296,2869.4287,0.14820303,11, J,,,,,
251248811,261.53254,-29.304556,18.402,0.24523821,2869.8261,0.005885717,11, J,,,,,
251248816,263.4925,-23.036583,18.455,25.699673,2868.8388,0.090257199,11, J,,,,,
251248833,261.51587,-29.764222,16.34,0.28599453,2869.9921,0.006863869,11, J,,,,,
251248854,259.10954,-29.157444,17.334,1.2225742,2869.539,0.3226352,11, J,,,,,
251248894,261.36442,-29.419833,17.737,1.0847207,2868.9869,0.25102484,11, J,,,,,
251248912,259.29162,-29.272,17.870001,1.1280064,2869.776,0.26374801,11, J,,,,,
251248913,261.52158,-27.652083,17.875,0.10213319,2869.9733,0.00735359,11, J,,,,,
251248970,264.34496,-22.300667,18.200001,1.263631,2868.8333,0.30223926,11, J,,,,,
251248987,261.9155,-29.963389,18.271999,1.589495,2869.379,0.37910224,11, J,,,,,
251248995,262.62821,-28.507,18.302,0.11747897,2869.9536,0.002819495,11, J,,,,,
251249006,261.69292,-29.641028,18.358999,1.4890163,2869.3592,0.22190555,11, J,,,,,
251249041,259.61296,-30.307417,18.451,2.2616999,2869.7123,0.26842178,11, J,,,,,
251249047,261.36288,-29.235722,18.466999,14.711884,2859.2621,0.06037188,11, J,,,,,
212394734,205.72342,-15.03525,8.5799999,31.8393,2844.374,0.10381403,17, J,,,ROW 4687,CAMP 17 HARVARD LIST,
212406350,203.48895,-14.768737,13.923,0.83364483,2869.8797,0.090283874,17, E,,,,,
212407115,203.56949,-14.751392,13.274,28.441052,2851.6335,0.19420407,17, J,,,,,
212408263,205.01721,-14.726185,18.367001,23.628675,2865.7391,0.22615947,17, J,,,,,
212408691,204.30287,-14.715765,14.29,0.24518578,2869.7891,0.005884459,17, J,,,,,
212409856,204.2283,-14.689996,13.446,0.53169659,2869.9063,0.09273582,17, E,,,,,
212410961,202.57031,-14.665711,12.513,22.658087,2847.539,0.14833418,17, J,,,,,
212412728,204.40642,-14.624723,13.597,28.487223,2850.7713,0.15492421,17, J,,,,,
212412803,203.72766,-14.622809,17.063999,25.072828,2845.4599,0.05258958,17, J,,,,,
212412814,203.9384,-14.622657,14.492,22.648437,2848.4228,0.2061299,17, J,,,,,
212414104,204.94727,-14.59369,12.661,1.9340223,2868.1028,0.38650759,17, J,,,,,
212415221,202.61366,-14.569828,9.3590002,9.860669,2863.0147,0.012725868,17, J,,,,,
212415397,205.32333,-14.56579,16.815001,0.49022758,2869.9663,0.011765462,17, J,,,,,
212417093,205.72089,-14.526899,14.51,17.137188,2868.0907,0.4517092,17, E,,,,,
212417585,205.5403,-14.51529,13.79,24.270079,2859.5953,0.11208881,17, J,,,,,
212418399,202.50075,-14.498712,12.787,22.648117,2848.4364,0.23093494,17, J,,,,,
212419379,201.23473,-14.47641,13.145,24.359041,2859.5824,0.14748672,17, J,,,,,
212419553,204.74416,-14.472591,15.249,30.441256,2858.3786,0.05837985,17, J,,,,,
212419731,202.10333,-14.468795,14.87,1.0067305,2869.3043,0.17365442,17, J,,,,,
212421214,204.20186,-14.435923,14.688,0.32700744,2869.9824,0.007848179,17, J,,,,,
212421319,203.44632,-14.433414,16.407,5.5262726,2868.4231,0.33675825,17, C,,,,,
212421673,201.65256,-14.425781,13.172,28.246952,2846.5518,0.58084768,17, E,,,,,
212422209,204.36407,-14.414056,9.1639996,25.981515,2849.8545,0.068049589,17, J,,,,,
212422838,202.56989,-14.400289,13.505,27.313123,2860.7422,0.080707573,17, J,,,,,
212424011,205.46234,-14.373106,13.19,22.747167,2868.8211,0.1361645,17, J,,,,,
212424046,201.41693,-14.372349,14.139,31.870418,2840.4369,0.024316057,17, J,,,,,
212427534,205.55255,-14.293138,9.7709999,23.797673,2848.0527,0.2185072,17, J,,,,,
212428509,203.62849,-14.271621,12.483,2.667134,2869.8968,0.12411114,17, C,,,,,
212429710,199.55542,-14.245379,17.377001,24.012396,2865.1826,0.076053575,17, J,,,,,
212431156,202.77875,-14.213409,16.466999,24.054525,2864.3433,0.044308494,17, J,,,,,
212433514,199.6389,-14.161123,13.963,30.799053,2862.0682,0.072740398,17, J,,,,,
212433623,200.44096,-14.159058,17.847,22.788092,2867.9239,0.056475576,17, J,,,,,
212434252,204.0872,-14.144062,13.935,28.684658,2864.8139,0.089708715,17, J,,,,,
212435087,203.40015,-14.125322,17.167999,9.8082978,2865.8568,0.010416667,17, J,,,,,
212435537,200.60425,-14.115555,18.155001,26.63761,2863.9102,0.086250455,17, J,,,,,
212435964,205.00337,-14.106461,14.08,25.187538,2856.3561,0.20178737,17, E,,,,,
212436267,201.08838,-14.100858,9.0290003,0.24518621,2869.8082,0.005884469,17, J,,,,,
212436272,204.91055,-14.100751,13.835,21.570276,2867.0699,0.064765621,17, J,,,,,
212436460,199.24751,-14.09675,13.873,22.788307,2867.9239,0.093383794,17, J,,,,,
212436963,201.44325,-14.08662,16.278999,9.8606738,2862.9687,0.13622164,17, J,,,,,
212437071,202.2888,-14.084212,16.584999,22.588325,2849.9002,0.084459882,17, J,,,,,
212437099,205.1638,-14.083655,18.256001,19.661549,2866.6396,0.087132088,17, J,,,,,
212437226,202.2605,-14.080662,14.791,22.647938,2848.4577,0.37146744,17, J,,,,,
212437268,202.66039,-14.079786,18.584,29.57276,2853.2792,0.044522017,17, J,,,,,
212438824,198.77068,-14.044346,18.138,32.187435,2868.2992,0.076368501,17, J,,,,,
212438874,204.66121,-14.043142,14.32,22.647593,2848.4407,0.22847296,17, J,,,,,
212439083,200.72617,-14.03816,14.298,22.785044,2867.9983,0.10169552,17, J,,,,,
212439737,205.66774,-14.024163,18.148001,14.048091,2865.7778,0.13126433,17, J,,,,,
212439778,205.0087,-14.023226,13.088,22.679445,2847.6928,0.21985456,17, J,,,,,
212440178,205.0527,-14.014866,17.791,24.981917,2847.604,0.017460233,17, J,,,,,
212440228,201.17436,-14.01392,13.835,11.875001,2858.6476,0.070366946,17, J,,,,,
212440372,200.46754,-14.010518,16.944,25.692033,2855.9685,0.095212854,17, J,,,,,
212441823,199.39168,-13.978487,15.089,22.748276,2868.7963,0.13902273,17, J,,,,,
212442107,204.22244,-13.972267,15.821,0.273028,2869.7754,0.069161696,17, E,,,,,
212442408,198.35074,-13.965706,11.778,0.45484859,2869.828,0.11379131,17, E,,,,,
212442601,200.42731,-13.961241,15.329,22.782703,2868.0457,0.11537117,17, J,,,,,
212443152,202.5052,-13.949152,18.738001,0.97833692,2869.6031,0.039165605,17, J,,,,,
212443374,197.5853,-13.944467,13.021,24.272418,2859.5563,0.030222485,17, J,,,,,
212444939,198.35048,-13.91166,14.088,22.788643,2867.911,0.11779179,17, J,,,,,
212445173,197.89656,-13.906425,13.711,22.788432,2867.9071,0.075401433,17, J,,,,,
212446026,202.23061,-13.888364,18.198999,22.391707,2866.1929,0.10772388,17, J,,,,,
212446586,198.85693,-13.87627,14.27,0.24513906,2869.9151,0.005883338,17, J,,,,,
212447349,198.01195,-13.859343,11.185,27.779848,2845.8521,0.074954731,17, J,,,,,
212447364,202.17732,-13.859059,13.978,11.274221,2862.1528,0.059041862,17, J,,,,,
212447788,197.80072,-13.849619,15.577,22.609135,2849.3681,0.27062969,17, J,,,,,
212447858,197.47368,-13.848033,18.445,28.201673,2856.226,0.0695343,17, J,,,,,
212449074,199.72177,-13.821841,13.933,22.790179,2867.88,0.09944673,17, J,,,,,
212449604,205.78598,-13.810753,17.547001,0.60160389,2869.5747,0.15609516,17, J,,,,,
212449982,201.64001,-13.803043,15.205,12.384831,2860.9922,0.054633556,17, J,,,,,
212453473,199.44443,-13.727593,13.957,2.7561543,2869.4047,0.16347358,17, E,,,,,
212454160,203.63727,-13.712618,12.682,0.87741735,2869.9198,0.14927495,17, J,,,,,
212454161,198.95671,-13.712599,15.225,22.299068,2857.3217,0.69997472,17, E,,,,,
212454422,198.55315,-13.706878,16.899,3.269783,2867.65,0.052399104,17, C,,,,,
212455068,198.51894,-13.693263,13.456,15.062016,2869.0397,0.067973868,17, J,,,,,
212455592,197.73193,-13.681998,13.189,22.789192,2867.9007,0.1147335,17, J,,,,,
212455656,201.12573,-13.680967,15.463,22.787848,2867.9263,0.09642097,17, J,,,,,
212455982,201.20601,-13.673671,14.14,1.6197122,2869.8652,0.30491776,17, E,,,,,
212456583,201.94745,-13.659195,13.429,2.8774687,2868.6374,0.18968485,17, E,,,,,
212456672,205.56491,-13.657243,14.825,29.37586,2854.6723,0.18438451,17, J,,,,,
212456707,199.61446,-13.656222,16.368999,22.748207,2868.7912,0.17067156,17, J,,,,,
212457061,202.75558,-13.64886,13.748,15.224225,2861.198,0.077688943,17, J,,,,,
212458220,205.49721,-13.624744,17.948,31.681971,2847.1214,0.057654589,17, J,,,,,
212458505,201.80449,-13.618858,16.749001,22.747721,2868.8108,0.13962496,17, J,,,,,
212459140,204.13078,-13.60656,13.127,22.787358,2867.9303,0.072500517,17, J,,,,,
212459439,198.57651,-13.599973,13.42,15.062021,2869.0485,0.050616841,17, J,,,,,
212459454,201.36559,-13.599698,14.077,27.831268,2868.2764,0.066905119,17, J,,,,,
212460039,197.995,-13.587462,9.0200005,0.1903245,2869.9277,0.031437926,17, J,,,,,
212460493,197.75284,-13.577541,13.663,24.270255,2859.5952,0.073536267,17, J,,,,,
212460520,201.58098,-13.576924,14.515,11.34514,2858.7843,0.19346657,17, J,,,,,
212460680,198.02592,-13.573993,13.431,0.2451392,2869.9149,0.005883341,17, J,,,,,
212461484,204.61569,-13.556056,7.9759998,31.838451,2844.3849,0.087425593,17, J,,,,,
212462511,199.46883,-13.534132,14.996,12.385069,2860.981,0.055589208,17, J,,,,,
212462742,200.88956,-13.529284,17.479,4.1301133,2867.1578,0.010416667,17, J,,,,,
212464171,200.83463,-13.50018,15.11,22.780986,2868.0893,0.089555547,17, J,,,,,
212466127,198.03842,-13.458536,14.3,22.790544,2867.869,0.10607829,17, J,,,,,
212466341,198.32582,-13.45438,14.4,15.218637,2861.3826,0.068850821,17, J,,,,,
212466613,199.4659,-13.449004,12.404,23.693072,2864.3341,0.069506357,17, J,,,,,
212466854,201.63359,-13.444056,13.815,24.268763,2859.6299,0.049952073,17, J,,,,,
212467280,203.625,-13.434857,8.7049999,31.838534,2844.3854,0.077787798,17, J,,,,,
212467403,197.57793,-13.432155,18.1,23.483564,2857.0155,0.040018584,17, J,,,,,
212468149,203.85109,-13.415718,14.814,0.22945457,2869.8309,0.064314939,17, E,,,,,
212468498,198.63335,-13.408089,13.545,0.24513911,2869.915,0.005883339,17, J,,,,,
212468549,198.27487,-13.407089,11.06,12.537659,2864.0226,0.54508197,17, J,,,,,
212470907,199.05475,-13.357106,13.94,22.788307,2867.9197,0.05896937,17, J,,,,,
212471351,203.61736,-13.346996,8.5930004,0.1077989,2869.9813,0.010416667,17, J,,,,,
212471592,197.97389,-13.342219,12.561,18.252744,2851.8265,0.055047071,17, J,,,,,
212471604,202.46307,-13.341982,17.674999,27.161959,2847.1023,0.077872851,17, J,,,,,
212471605,199.84402,-13.341967,14.54,22.786676,2867.9515,0.14386902,17, J,,,,,
212472903,202.82144,-13.316088,15.549,31.129743,2862.828,0.075835751,17, J,,,,,
212473154,201.92004,-13.31029,8.9799995,1.8173999,2868.4328,0.13636752,17, C,,,,,
212473713,201.62401,-13.298432,16.238001,22.081423,2861.6002,0.073995372,17, J,,,,,
212474098,202.89601,-13.290664,9.8599997,27.261494,2850.2646,0.12178886,17, J,,,,,
212474397,205.6772,-13.283897,13.667,29.658789,2857.7046,0.011126207,17, J,,,,,
212476423,205.71153,-13.242244,14.945,17.986341,2856.5479,0.066551597,17, J,,,,,
212476617,198.81142,-13.238336,14.139,22.78736,2867.9408,0.1062546,17, J,,,,,
212476859,199.64389,-13.232997,12.467,15.886776,2855.3616,0.03621146,17, J,,,,,
212477395,201.67162,-13.221311,13.589,28.441496,2851.6293,0.17482454,17, J,,,,,
212477441,203.67285,-13.220339,12.866,28.414165,2852.1086,0.18961146,17, J,,,,,
212478598,199.70671,-13.195824,8.8669996,21.552615,2854.711,0.021372178,17, J,,,,,
212478953,201.52104,-13.188311,14.085,25.690685,2855.9985,0.073939989,17, J,,,,,
212479216,200.68605,-13.182956,10.874,0.2452817,2869.8672,0.005886761,17, J,,,,,
212479483,205.57935,-13.176679,13.772,25.764068,2856.3037,0.25735221,17, J,,,,,
212480208,205.36349,-13.160896,10.892,10.100405,2866.4014,0.13813312,17, C,,,,,
212480474,205.6244,-13.155099,12.45,0.10222134,2869.999,0.002453312,17, J,,,,,
212481276,201.39745,-13.13857,14.791,27.883713,2869.0904,0.084914213,17, J,,,,,
212481323,202.17842,-13.137617,13.98,32.182873,2867.576,0.038228746,17, J,,,,,
212481328,198.47247,-13.137588,13.09,3.4173108,2868.1317,0.12098321,17, E,,,,,
212481461,204.70645,-13.134914,16.788,17.027247,2856.583,0.1206436,17, J,,,,,
212482472,201.73836,-13.113138,16.031,0.62370758,2869.7432,0.15920853,17, J,,,,,
212484359,202.57066,-13.073538,18.077,0.12258337,2869.9454,0.002942001,17, J,,,,,
212484426,201.88791,-13.072109,15.467,31.838863,2844.3664,0.071631018,17, J,,,,,
212484638,198.31583,-13.067453,15.305,24.272072,2859.552,0.056103409,17, J,,,,,
212485732,198.44127,-13.042325,13.321,24.983187,2863.9201,0.089419941,17, J,,,,,
212486262,205.60748,-13.03052,13.083,22.318069,2855.9428,0.11796263,17, J,,,,,
212486938,198.40614,-13.015589,14.219,24.271982,2859.5529,0.074596213,17, J,,,,,
212488008,197.73428,-12.992513,10.633,5.6659333,2869.2784,0.19089064,17, C,,,,,
212488143,202.32797,-12.98957,17.921,7.8269563,2869.21,0.0621932,17, C,,,,,
212489389,205.27699,-12.961796,13.356,22.687194,2847.5038,0.1961273,17, J,,,,,
212489494,205.2451,-12.959674,13.397,16.759019,2860.7183,0.26799095,17, J,,,,,
212490654,198.07692,-12.934836,16.65,32.442252,2858.0904,0.74497927,17, J,,,,,
212493229,202.88441,-12.878226,13.211,3.4314914,2867.0458,0.02091663,17, J,,,,,
212494508,205.01569,-12.850684,13.517,22.92786,2853.8132,0.037352556,17, J,,,,,
212494888,199.90625,-12.842052,13.516,22.708032,2869.7254,0.23605679,17, J,,,,,
212495141,202.55782,-12.836768,14.341,26.637148,2860.7923,0.081257313,17, J,,,,,
212495185,198.65807,-12.835694,17.962999,22.788397,2867.9131,0.077469266,17, J,,,,,
212495871,200.1162,-12.821694,11.7,28.042084,2848.3594,0.070690673,17, J,,,,,
212496481,198.51228,-12.809291,13.957,24.272792,2859.5332,0.083368394,17, J,,,,,
212496592,201.63918,-12.806568,12.966,2.858713,2869.6222,0.08803216,17, C,,,,,
212497267,201.93056,-12.792311,12.282,3.7450778,2869.6353,0.18368029,17, E,,,,,
212497693,205.24873,-12.782946,7.9720001,31.868995,2843.888,0.066248766,17, J,,,,,
212498912,199.19769,-12.756752,14.012,22.788583,2867.915,0.11284911,17, J,,,,,
212499440,205.85388,-12.745968,13.939,23.672982,2847.8676,0.042476101,17, J,,,,,
212499716,199.59653,-12.740341,13.748,0.43740892,2869.8482,0.053292365,17, E,,,,,
212499991,202.48877,-12.734723,13.236,15.365555,2854.818,0.056451166,17, C,,,,,
212500606,197.91019,-12.721496,18.539,19.097568,2862.2178,0.11161492,17, J,,,,,
212500685,197.84764,-12.719879,13.754,0.24513924,2869.9149,0.005883342,17, J,,,,,
212501158,200.86646,-12.709425,16.483999,22.648577,2848.4504,0.17830101,17, J,,,,,
212501277,202.23077,-12.706608,13.672,18.252137,2851.836,0.069494667,17, J,,,,,
212501326,198.15721,-12.705545,17.099001,11.56162,2861.0221,0.016505141,17, J,,,,,
212501462,199.55064,-12.702784,15.291,22.786988,2867.949,0.059002938,17, J,,,,,
212502472,202.13199,-12.68195,18.031,28.067803,2852.9746,0.066792441,17, J,,,,,
212502557,203.65921,-12.680268,13.661,16.745892,2861.1931,0.047826305,17, J,,,,,
212503342,203.103,-12.663091,8.3240004,0.11137814,2869.908,0.010429659,17, J,,,,,
212503378,199.88051,-12.662387,14.832,28.04209,2845.6109,0.035329909,17, J,,,,,
212503566,197.9193,-12.658441,13.209,11.917396,2868.7058,0.061208776,17, J,,,,,
212503630,199.88197,-12.656964,12.447,18.237676,2852.2592,0.060195626,17, J,,,,,
212503962,198.01791,-12.650088,16.218,4.9028235,2867.418,0.11492684,17, J,,,,,
212504189,199.19048,-12.645266,13.876,22.788262,2867.9096,0.073705452,17, J,,,,,
212504385,199.57152,-12.640657,13.842,0.4134455,2869.8047,0.12861136,17, E,,,,,
212504617,198.216,-12.635909,13.389,13.087292,2865.6559,0.29509293,17, C,,,,,
212505325,197.86717,-12.620526,14.703,18.237877,2852.2508,0.065795908,17, J,,,,,
212505650,204.39973,-12.614167,14.798,10.553765,2862.2629,0.031578561,17, C,,,,,
212505935,198.58047,-12.608723,14.858,22.749479,2868.781,0.19611246,17, J,,,,,
212507566,202.49783,-12.573094,16.195999,27.391121,2860.7185,0.078306756,17, J,,,,,
212508401,202.25706,-12.555339,15.178,19.25885,2861.1651,0.099969828,17, J,,,,,
212508547,203.06433,-12.55236,18.288,29.014645,2845.7947,0.04823437,17, J,,,,,
212509737,203.66795,-12.526129,11.997,2.342714,2868.6938,0.086811797,17, E,,,,,
212509747,199.30074,-12.525958,8.3100004,0.21796845,2869.9703,0.005231243,17, J,,,,,
212510099,201.02104,-12.518035,10.888,32.028215,2861.1666,0.31576052,17, J,,,,,
212511802,208.21832,-12.48218,15.581,22.687124,2847.4957,0.19532265,17, J,,,,,
212512024,200.7025,-12.478122,17.605,11.774866,2865.6408,0.06521976,17, J,,,,,
212512252,201.52141,-12.473132,13.906,17.75479,2864.3856,0.064237907,17, J,,,,,
212514499,202.17503,-12.425239,10.611,11.438301,2869.7579,0.36644816,17, J,,,,,
212514698,202.59795,-12.421627,15.956,22.789182,2867.9045,0.085658632,17, J,,,,,
212514921,198.82205,-12.417174,15.964,22.648075,2848.4699,0.31822279,17, J,,,,,
212515603,198.00754,-12.402663,8.4680004,19.878142,2856.8382,0.056178989,17, J,,,,,
212516207,207.89238,-12.389715,9.0620003,0.10220651,2869.9435,0.002452956,17, J,,,,,
212516464,199.69005,-12.384456,9.7019997,20.683674,2858.2587,0.68865225,17, J,,,,,
212516916,208.44687,-12.375263,12.629,30.587114,2865.7255,0.18542546,17, J,,,,,
212516935,208.44794,-12.374925,14.029,30.587305,2865.7226,0.18274004,17, J,,,,,
212517180,198.97002,-12.370064,13.844,10.44003,2861.0975,0.014622664,17, J,,,,,
212521166,207.34953,-12.284491,11.59,13.862758,2858.271,0.13484751,17, C,,,,,
212521353,202.21442,-12.280514,13.581,22.787306,2867.9436,0.066842147,17, J,,,,,
212522542,200.94321,-12.255985,13.565,30.798758,2857.5812,0.050889272,17, J,,,,,
212523277,198.38484,-12.240139,17.547001,13.536925,2859.4357,0.13822893,17, E,,,,,
212523972,198.36838,-12.225748,14.612,13.737921,2869.5379,0.043464533,17, J,,,,,
212525174,205.91075,-12.201292,13.65,3.4477476,2868.0518,0.055070406,17, C,,,,,
212525830,208.76663,-12.187589,17.386,24.20535,2860.9634,0.093806963,17, J,,,,,
212526011,198.86789,-12.183742,11.027,18.925265,2860.3607,0.29590883,17, J,,,,,
212526256,205.64558,-12.17768,13.46,30.542355,2857.6016,0.6471544,17, J,,,,,
212527595,199.68715,-12.148797,16.077,29.403323,2863.7371,0.054699892,17, J,,,,,
212527774,205.93797,-12.145174,13.83,17.233265,2864.1545,0.05762964,17, J,,,,,
212529057,208.62575,-12.118791,14.204,0.4902266,2869.967,0.011650439,17, J,,,,,
212529696,199.53519,-12.103997,9.3240004,12.25276,2866.6613,0.014465784,17, J,,,,,
212532636,205.72542,-12.038586,14.046,0.31480812,2869.8231,0.013602928,17, C,,,,,
212533100,197.78021,-12.028677,17.056999,22.549872,2850.7616,0.26323312,17, J,,,,,
212533450,204.7623,-12.021073,17.115999,0.1021028,2869.9512,0.002450467,17, J,,,,,
212533708,199.70831,-12.015487,8.2069998,32.091387,2868.7716,0.080003129,17, J,,,,,
212534109,207.53484,-12.006643,17.224001,3.0350428,2868.8326,0.17291539,17, J,,,,,
212534284,208.5569,-12.00296,18.278,29.970677,2867.4766,0.095256472,17, J,,,,,
212534302,208.56181,-12.002592,16.601,23.586794,2850.3457,0.075123867,17, J,,,,,
212535959,207.91817,-11.969144,13.803,17.731409,2860.888,0.2933822,17, E,,,,,
212536262,207.98505,-11.962589,11.188,29.345898,2864.6659,0.16209983,17, J,,,,,
212537106,205.20244,-11.945396,12.982,4.6315422,2866.6859,0.28957586,17, E,,,,,
212537186,199.39584,-11.943829,11.666,10.597258,2862.8861,0.052868502,17, J,,,,,
212537690,208.30942,-11.933374,16.566999,0.15142999,2869.9321,0.01962842,17, J,,,,,
212537936,208.87399,-11.928717,13.601,24.274869,2859.4874,0.064227998,17, J,,,,,
212540235,207.3175,-11.882924,17.448999,28.2262,2860.5859,0.072356104,17, J,,,,,
212540442,207.94339,-11.878767,16.778,24.205439,2860.9333,0.16695869,17, J,,,,,
212540956,206.08644,-11.868239,10.567,18.26764,2867.5353,0.41438322,17, J,,,,,
212541386,203.86807,-11.859354,14.231,3.6305083,2869.5216,0.098428792,17, E,,,,,
212545451,205.50301,-11.770904,15.672,1.1339025,2869.4144,0.17497992,17, E,,,,,
212545602,205.58694,-11.767352,16.209,1.7568553,2869.7443,0.23454986,17, E,,,,,
212546824,208.66779,-11.741271,18.58,24.270685,2859.5914,0.035996506,17, J,,,,,
212546999,208.67,-11.737837,15.136,22.827078,2867.0282,0.0947381,17, J,,,,,
212548507,207.1167,-11.705526,13.976,22.927871,2853.8117,0.031779348,17, J,,,,,
212548964,208.83952,-11.695784,16.396999,22.332263,2855.5912,0.083375048,17, J,,,,,
212549584,205.98149,-11.682215,12.45,0.12474313,2869.8988,0.010416667,17, J,,,,,
212550007,206.86815,-11.672497,18.365999,16.772254,2869.6163,0.061952722,17, J,,,,,
212550805,207.72937,-11.656508,13.493,7.4212,2868.9159,0.31939715,17, J,,,,,
212550912,206.70732,-11.654043,13.479,11.815688,2865.6846,0.16120816,17, J,,,,,
212552996,208.18533,-11.609847,10.991,0.13243225,2869.9956,0.016208378,17, J,,,,,
212553012,208.18306,-11.609579,13.634,0.1987142,2869.9556,0.017477305,17, J,,,,,
212553364,201.40727,-11.602813,16.447001,0.19554673,2869.9728,0.0307109,17, J,,,,,
212554013,207.07838,-11.588979,14.733,3.5881449,2868.1599,0.094280628,17, C,,,,,
212554372,206.83205,-11.580998,11.406,14.132934,2862.6007,0.55779918,17, J,,,,,
212554938,207.10689,-11.569723,13.768,22.138481,2860.0579,0.062865049,17, J,,,,,
212555289,208.25606,-11.562406,14.694,28.875507,2843.4226,0.079676903,17, J,,,,,
212555642,208.59499,-11.555447,16.441,22.687932,2847.4843,0.21510069,17, J,,,,,
212556058,208.75363,-11.546951,15.334,22.647422,2848.4435,0.24196831,17, J,,,,,
212556221,207.33844,-11.543068,18.087999,31.342385,2868.5427,0.058758525,17, J,,,,,
212556255,207.33711,-11.54236,17.031,31.342385,2868.5427,0.058758451,17, J,,,,,
212556444,207.47699,-11.538199,18.229,31.960758,2839.9701,0.094621877,17, J,,,,,
212559680,207.12202,-11.467665,12.883,18.829926,2868.6103,0.081135752,17, J,,,,,
212559694,206.10719,-11.467062,10.559,16.314369,2856.9649,0.60419196,17, J,,,,,
212559866,203.04561,-11.462827,11.864,19.702283,2858.4472,0.39992528,17, E,,,,,
212559919,208.38942,-11.461716,16.566999,24.270646,2859.5778,0.076664683,17, J,,,,,
212562565,201.67697,-11.403037,18.193001,27.649065,2865.8547,0.20235742,17, J,,,,,
212562715,202.16792,-11.39933,13.046,13.535476,2860.3405,0.1134481,17, C,,,,,
212562732,208.14177,-11.39903,13.994,22.678946,2847.6881,0.20181247,17, J,,,,,
212563172,203.81166,-11.389346,17.612,31.313129,2851.4288,0.065559784,17, J,,,,,
212563571,203.85963,-11.381309,13.14,27.390934,2853.5423,0.067380845,17, J,,,,,
212563850,200.84853,-11.374752,13.172,14.314607,2861.7811,0.060570942,17, C,,,,,
212563954,200.84775,-11.372244,14.601,14.314593,2861.7845,0.058433801,17, C,,,,,
212563967,203.86339,-11.37189,16.691,22.119673,2867.1534,0.066809108,17, J,,,,,
212566147,207.28415,-11.32512,17.958,0.102088,2869.9428,0.002450112,17, J,,,,,
212566769,205.0663,-11.312142,13.331,14.300731,2869.9082,0.35365305,17, E,,,,,
212567045,207.13054,-11.306542,8.7399998,19.876961,2856.8633,0.062528035,17, J,,,,,
212567163,207.97578,-11.304363,13.734,22.927808,2853.8098,0.065035917,17, J,,,,,
212567468,205.29832,-11.298195,9.2080002,0.21796775,2869.9714,0.005231226,17, J,,,,,
212567766,209.09903,-11.291151,13.183,32.472712,2861.8174,0.36219037,17, J,,,,,
212567829,199.29544,-11.290032,18.076,0.84177611,2869.8171,0.12745044,17, E,,,,,
212568087,206.95905,-11.28445,8.8219995,23.502906,2856.8441,0.085311851,17, J,,,,,
212569187,207.47005,-11.262003,14.185,22.677824,2847.7244,0.23802557,17, J,,,,,
212570257,204.3829,-11.239128,12.523,22.654324,2848.2864,0.24073753,17, J,,,,,
212570259,208.16377,-11.239067,14.113,27.961306,2855.4677,0.084002574,17, J,,,,,
212570977,205.9014,-11.22357,13.928,8.8530498,2868.9608,0.17985764,17, C,,,,,
212572439,204.44008,-11.192573,12.835,2.5815104,2867.592,0.079377144,17, C,,,,,
212572452,204.44176,-11.192224,14.769,2.5815121,2867.5916,0.080675698,17, C,,,,,
212574343,199.38055,-11.150483,17.233999,25.745441,2848.6438,0.051320273,17, J,,,,,
212574776,201.89098,-11.140374,11.061,21.440647,2861.088,0.29678697,17, J,,,,,
212574892,209.10461,-11.137897,12.918,22.329475,2855.6708,0.095353638,17, C,,,,,
212575828,205.1597,-11.117092,15.508,2.0604837,2868.9988,0.057666616,17, C,,,,,
212576504,208.19429,-11.103641,15.744,22.786883,2867.9409,0.08093701,17, J,,,,,
212579164,198.07477,-11.047655,13.632,18.155483,2859.4521,0.14251767,17, E,,,,,
212579225,202.07555,-11.046385,8.7930002,31.870444,2840.4597,0.042439687,17, J,,,,,
212579480,202.85928,-11.0415,9.2200003,21.552061,2854.7045,0.078348386,17, J,,,,,
212580081,204.44933,-11.027775,18.233,1.491866,2868.5252,0.092146061,17, E,,,,,
212580458,206.89328,-11.018987,12.818,32.375839,2840.1473,0.062661685,17, J,,,,,
212580872,205.23706,-11.009296,13.047,14.778841,2864.7775,0.21652017,17, C,,,,,
212581187,198.8981,-11.002364,9.3789997,31.840373,2844.3511,0.08571113,17, J,,,,,
212581983,208.42592,-10.984731,14.439,22.70704,2869.7325,0.16162624,17, J,,,,,
212582326,199.10809,-10.977246,15.357,31.252769,2843.784,0.04970654,17, J,,,,,
212583161,208.79292,-10.959165,15.702,22.687027,2847.5047,0.24733912,17, J,,,,,
212585823,204.23132,-10.900906,9.46,31.527551,2843.7128,0.073732525,17, J,,,,,
212585848,204.42595,-10.90051,17.146,22.46981,2864.4317,0.10486621,17, J,,,,,
212586030,205.85815,-10.896922,11.689,7.7884369,2862.5568,0.073022173,17, C,,,,,
212586717,208.81673,-10.883054,13.875,4.2949739,2867.6864,0.13079491,17, E,,,,,
212586799,199.66568,-10.881486,12.456,31.436451,2848.0995,0.079024823,17, J,,,,,
212587672,205.4447,-10.862431,12.188,23.233745,2868.5196,0.084157687,17, C,,,,,
212588330,201.34059,-10.849239,18.211,20.849968,2855.6077,0.065885457,17, J,,,,,
212589599,204.46956,-10.821831,18.382999,32.601345,2859.6269,0.11483899,17, J,,,,,
212590773,199.28163,-10.796599,12.854,17.499095,2854.1882,0.062833358,17, J,,,,,
212591516,203.18027,-10.780674,17.957001,29.20856,2861.645,0.011220807,17, J,,,,,
212592170,202.48224,-10.767483,11.84,0.12265898,2869.9964,0.002943816,17, J,,,,,
212592437,202.90421,-10.760335,13.987,25.027664,2846.5865,0.069208803,17, J,,,,,
212592494,207.36719,-10.758971,12.727,31.220173,2854.4781,0.084326538,17, J,,,,,
212592964,199.28746,-10.748069,18.233999,25.050413,2864.3156,0.029384911,17, J,,,,,
212594578,202.39961,-10.711955,8.8660002,19.877473,2856.856,0.053817792,17, J,,,,,
212595114,208.37355,-10.699795,13.858,28.333094,2851.901,0.011756614,17, J,,,,,
212595604,208.52278,-10.688842,14.467,0.49022671,2869.9669,0.011746031,17, J,,,,,
212595609,206.26358,-10.688792,14.697,28.152642,2864.7014,0.31475336,17, J,,,,,
212595716,204.96429,-10.686432,9.4250002,27.935423,2854.8652,0.043406856,17, J,,,,,
212595811,208.69379,-10.684109,17.399,0.10214723,2869.941,0.002451534,17, J,,,,,
212595823,204.04585,-10.683923,9.566,0.10220651,2869.9643,0.002452956,17, J,,,,,
212598065,208.78673,-10.632251,13.919,19.875755,2856.8925,0.058208927,17, J,,,,,
212599008,201.28476,-10.611409,10.515,13.912711,2864.2524,0.21861277,17, J,,,,,
212599014,206.1664,-10.611357,16.372,19.910412,2863.872,0.048922575,17, J,,,,,
212599045,198.00343,-10.610557,14.391,24.273076,2859.5274,0.1125316,17, J,,,,,
212600856,208.53401,-10.570181,11.565,0.10729129,2869.9964,0.002574991,17, J,,,,,
212601505,202.64166,-10.555388,14.486,0.72445832,2869.5487,0.035192182,17, E,,,,,
212602069,208.08475,-10.541949,13.033,24.270741,2859.578,0.063596468,17, J,,,,,
212602434,201.50812,-10.534273,9.1520004,31.683416,2847.0612,0.138584,17, J,,,,,
212605480,209.15918,-10.466124,14.101,23.029042,2862.6417,0.37004599,17, J,,,,,
212605892,208.70818,-10.457258,14.298,19.875498,2856.8987,0.061351615,17, J,,,,,
212606998,209.18175,-10.43151,12.548,19.87684,2856.8571,0.045890096,17, J,,,,,
212607178,208.39525,-10.427541,11.164,11.344832,2858.7768,0.17980403,17, J,,,,,
212607559,198.68428,-10.419056,12.06,22.828837,2864.5684,0.056831994,17, J,,,,,
212607713,208.75249,-10.415287,14.473,1.4292552,2868.6958,0.43008507,17, J,,,,,
212609826,199.67332,-10.367399,14.978,1.329797,2868.7309,0.23533338,17, J,,,,,
212609837,208.47034,-10.36716,10.239,18.396857,2863.8613,0.33729395,17, J,,,,,
212609851,208.81732,-10.366784,15.164,0.21426454,2869.8735,0.057109923,17, E,,,,,
212610819,202.03456,-10.344904,18.02,27.21304,2854.1539,0.022082437,17, J,,,,,
212612288,209.0287,-10.311305,17.627001,0.49034658,2869.8113,0.011076866,17, J,,,,,
212612453,202.51585,-10.30775,17.711,24.73497,2852.8961,0.06395792,17, J,,,,,
212612603,204.73296,-10.304199,14.243,9.8605674,2863.2365,0.32410265,17, J,,,,,
212612918,209.08173,-10.297366,13.476,22.786945,2867.9384,0.077229675,17, J,,,,,
212612947,204.23077,-10.296715,9.2559996,0.13745651,2869.9873,0.013762519,17, J,,,,,
212612989,204.23663,-10.295827,17.153,12.990283,2862.6218,0.065793974,17, J,,,,,
212613128,202.5466,-10.292908,13.861,0.37961167,2869.6393,0.06330408,17, E,,,,,
212613142,208.26244,-10.292548,12.32,22.686715,2847.5082,0.19929074,17, J,,,,,
212613363,204.27364,-10.287684,13.617,17.099447,2856.7705,0.4172161,17, C,,,,,
212613850,207.24461,-10.276398,15.01,0.10222134,2869.9581,0.002453312,17, J,,,,,
212614102,208.67064,-10.27041,13.866,24.271676,2859.5582,0.065430337,17, J,,,,,
212614418,207.65286,-10.263447,13.423,27.339221,2861.7108,0.053232236,17, J,,,,,
212615099,207.44769,-10.248141,15.66,16.40104,2867.165,0.11003064,17, E,,,,,
212615461,201.09901,-10.23992,12.659,0.18388407,2869.8836,0.004413218,17, J,,,,,
212616320,204.0629,-10.219601,14.373,4.1196469,2866.6282,0.11528302,17, C,,,,,
212617037,203.14961,-10.20259,8.7200003,31.651739,2847.6185,0.078383807,17, J,,,,,
212617605,208.28206,-10.189852,17.68,24.446225,2859.2293,0.051572123,17, J,,,,,
212617879,204.40685,-10.183896,12.316,2.2109353,2869.2823,0.1948422,17, E,,,,,
212617948,203.24176,-10.182325,10.643,0.24528131,2869.8924,0.005886751,17, J,,,,,
212618220,204.40376,-10.176958,18.438,2.2099124,2869.5015,0.11634043,17, C,,,,,
212618289,200.5024,-10.175515,13.895,2.8543059,2867.9112,0.4111109,17, C,,,,,
212619131,208.16986,-10.156566,14.975,22.321498,2855.8525,0.10487258,17, J,,,,,
212619190,205.70718,-10.155085,12.788,0.91190855,2869.438,0.031912327,17, C,,,,,
212620567,208.29202,-10.124845,15.478,22.332371,2855.602,0.097976161,17, J,,,,,
212621163,205.83122,-10.110287,9.3299999,13.943451,2869.7117,0.23136963,17, J,,,,,
212622333,204.57408,-10.081866,13.283,21.928224,2865.5745,0.26722009,17, J,,,,,
212622417,204.79095,-10.079922,12.351,0.10223617,2869.9073,0.002453668,17, J,,,,,
212622668,204.50246,-10.074262,14.062,0.96370789,2869.5641,0.026612366,17, C,,,,,
212625486,199.71335,-10.010858,13.698,17.79829,2863.1158,0.059654321,17, J,,,,,
212627093,199.80363,-9.9733992,8.71,0.24532953,2869.7643,0.005887909,17, J,,,,,
212627712,199.43227,-9.9585161,13.265,19.924152,2855.1023,0.15366789,17, E,,,,,
212628098,200.29056,-9.9491682,13.259,4.3513604,2869.2552,0.051998942,17, E,,,,,
212628254,205.37627,-9.9460783,9.7819996,16.973737,2855.0702,0.1407918,17, C,,,,,
212629506,201.06583,-9.9181414,17.617001,14.890107,2861.0249,0.068547665,17, J,,,,,
212630853,203.28091,-9.8881865,13.611,0.12258337,2869.9136,0.002942001,17, J,,,,,
212631757,204.04883,-9.867012,16.082001,0.35051608,2869.8796,0.084394575,17, J,,,,,
212633958,202.48532,-9.8158665,15.268,24.859122,2850.1682,0.047601569,17, J,,,,,
212634172,202.39069,-9.810173,14.831,2.8517395,2869.3742,0.029186718,17, C,,,,,
212634594,204.10651,-9.8014116,15.202,6.4019184,2864.7352,0.14023931,17, E,,,,,
212635015,199.90317,-9.7915812,9.3979998,32.091464,2868.7768,0.055811698,17, J,,,,,
212635318,204.97476,-9.7848034,13.046,22.627887,2849.5933,0.20980256,17, J,,,,,
212636654,202.81679,-9.7530012,13.653,11.088146,2865.4364,0.15031904,17, C,,,,,
212639262,202.72446,-9.693222,8.0290003,9.8803347,2861.962,0.017043574,17, J,,,,,
212640093,202.37292,-9.6740723,13.458,16.961213,2853.7309,0.082008136,17, J,,,,,
212640806,198.35785,-9.6587791,15.889,0.51002407,2869.852,0.13071234,17, J,,,,,
212642829,198.99211,-9.6105213,13.443,28.987752,2865.4178,0.078616305,17, J,,,,,
212643333,202.89301,-9.5987549,12.888,26.548279,2856.3227,0.28142693,17, J,,,,,
212644753,202.64714,-9.5653677,9.4219999,1.0496767,2869.3799,0.13617398,17, E,,,,,
212645003,208.94981,-9.5599089,6.349,31.837661,2844.3928,0.08787853,17, J,,,,,
212646583,208.88403,-9.523859,8.1859999,13.239431,2866.1445,0.04370047,17, J,,,,,
212646822,208.32841,-9.5181341,17.044001,25.049196,2862.8587,0.03796272,17, J,,,,,
212647158,208.78459,-9.5105162,17.306,19.943829,2862.9362,0.072891043,17, J,,,,,
212647171,199.32912,-9.5101805,13.204,0.10222135,2869.924,0.002453312,17, J,,,,,
212649659,202.74736,-9.4526901,17.974001,24.847165,2850.4333,0.053224043,17, J,,,,,
212650657,202.39175,-9.4312,16.532,32.602014,2859.6173,0.11522745,17, J,,,,,
212651213,208.93111,-9.4183102,10.796,2.5382253,2867.6361,0.20174415,17, E,,,,,
212651234,208.92818,-9.4177828,11.139,2.5382204,2867.6371,0.20154653,17, E,,,,,
212652191,208.81653,-9.3954639,17.615999,31.963218,2839.9369,0.10720647,17, J,,,,,
212652374,208.91898,-9.3918028,17.740999,22.687398,2848.9842,0.045986227,17, J,,,,,
212652508,201.76103,-9.3885612,13.46,30.22876,2844.8996,0.13273211,17, J,,,,,
212652545,208.86925,-9.3876982,10.219,4.4733814,2867.9007,0.53134728,17, J,,,,,
212652663,198.63115,-9.3849573,14.819,1.6697205,2868.5628,0.11202102,17, E,,,,,
212652817,208.93527,-9.3812637,16.150999,20.700426,2863.5923,0.081973611,17, J,,,,,
212653037,199.05382,-9.3766832,11.909,0.16322731,2869.9496,0.028666454,17, J,,,,,
212654816,206.15547,-9.3352976,9.2519999,31.838689,2844.3813,0.090930562,17, J,,,,,
212654836,207.78053,-9.3346882,9.0550003,31.869167,2843.8852,0.08439533,17, J,,,,,
212656547,208.96793,-9.2943907,17.837,17.782979,2865.504,0.10616303,17, J,,,,,
212656787,199.26538,-9.2886295,11.262,0.16392048,2869.8874,0.010416667,17, J,,,,,
212656968,198.93044,-9.2838707,16.676001,16.575011,2866.6785,0.012880973,17, J,,,,,
212658818,198.24284,-9.2409163,12.07,2.321485,2869.2587,0.14274992,17, E,,,,,
212660656,205.79402,-9.1980476,9.4239998,24.184142,2861.4592,0.15304675,17, J,,,,,
212661144,209.23334,-9.1876268,13.595,2.4592761,2867.7117,0.049331045,17, C,,,,,
212662287,199.79109,-9.1606216,9.3870001,30.004872,2859.173,0.075744192,17, J,,,,,
212662483,208.14133,-9.1556797,18.934,19.546702,2853.4595,0.093581704,17, J,,,,,
212664383,205.53,-9.1111269,8.6040001,31.838358,2844.3793,0.055378545,17, J,,,,,
212665222,204.58252,-9.0915852,8.8120003,23.838206,2856.7003,0.36864251,17, J,,,,,
212666481,207.72049,-9.0622301,14.275,1.2874668,2869.3198,0.20224562,17, J,,,,,
212666524,206.10858,-9.0613279,14.293,0.67056059,2869.4653,0.14137499,17, E,,,,,
212666845,209.15451,-9.0538387,18.110001,30.797751,2862.0764,0.023593789,17, J,,,,,
212667406,198.69029,-9.0406647,16.719,14.042062,2866.0048,0.20602634,17, J,,,,,
212668116,208.96924,-9.0242987,13.666,31.932088,2866.4299,0.11108312,17, J,,,,,
212670494,198.28531,-8.9692154,13.281,0.55614567,2869.8245,0.054190277,17, C,,,,,
212671687,208.87894,-8.9417057,17.966,31.373022,2858.2129,0.071009654,17, J,,,,,
212671857,209.36549,-8.9375486,13.697,0.24245874,2869.8419,0.063134844,17, E,,,,,
212675519,208.83208,-8.8483171,11.213,31.806408,2842.2713,0.42194272,17, J,,,,,
212676524,208.35078,-8.8245106,12.986,21.238411,2854.1442,0.059063073,17, J,,,,,
212677082,206.23711,-8.8119946,12.47,0.24528097,2869.8487,0.005886743,17, J,,,,,
212678081,202.71553,-8.7881413,9.6680002,27.962451,2868.3113,0.32232693,17, J,,,,,
212678241,204.76662,-8.7840986,9.3620005,26.687217,2847.5116,0.35881575,17, J,,,,,
212679181,201.73718,-8.7630129,12.011,1.0547025,2869.6168,0.023931335,17, C,,,,,
212679798,202.48563,-8.7496386,14.846,1.8347571,2868.2584,0.091945423,17, C,,,,,
212682254,203.63603,-8.6907606,13.565,10.705602,2860.7015,0.14819478,17, C,,,,,
212684557,201.8661,-8.6373539,9.9130001,24.469317,2857.1848,0.041576746,17, J,,,,,
212685104,208.77835,-8.6241169,12.837,0.24513797,2869.9166,0.005883311,17, J,,,,,
212685298,203.5739,-8.618926,8.3459997,1.962278,2869.6457,0.037649779,17, J,,,,,
212685307,203.57381,-8.6185694,8.3459997,1.962278,2869.6457,0.037700373,17, J,,,,,
212686205,204.43765,-8.597065,12.256,5.6776086,2865.0449,0.083736498,17, C,,,,,
212686211,203.63472,-8.5969238,9.0839996,19.320359,2855.1776,0.23376538,17, J,,,,,
212686312,202.95386,-8.59447,15.192,0.74762232,2869.7815,0.058556263,17, E,,,,,
212686943,209.16179,-8.5799513,13.774,1.5786637,2869.6886,0.20811042,17, E,,,,,
212687040,202.15228,-8.5776072,13.475,1.8530262,2869.193,0.10799097,17, E,,,,,
212688722,206.29364,-8.535964,14.494,5.7288653,2867.4775,0.20501521,17, C,,,,,
212688920,203.01357,-8.5314798,13.886,26.528963,2862.0494,0.092473425,17, E,,,,,
212689158,206.44778,-8.5260696,13.599,31.869502,2851.7436,0.072771407,17, J,,,,,
212689874,199.83151,-8.5094805,12.33,15.852974,2867.7814,0.18554363,17, C,,,,,
212690714,206.05382,-8.4883184,8.993,31.838466,2844.394,0.067049515,17, J,,,,,
212690867,203.31429,-8.4845095,14.936,25.849613,2862.1503,0.11650071,17, C,,,,,
212691030,205.0258,-8.4809752,13.546,24.84671,2850.4373,0.0203678,17, J,,,,,
212691727,200.1194,-8.4645262,12.657,12.862031,2862.4232,0.20808279,17, E,,,,,
212692096,209.38353,-8.4557381,17.739,24.936455,2847.5561,0.056005183,17, J,,,,,
212692494,208.55885,-8.445262,13.611,25.004904,2858.0777,0.052380572,17, J,,,,,
212694020,209.15321,-8.4076376,13.865,24.270966,2859.5736,0.064924035,17, J,,,,,
212694131,199.24377,-8.4051218,8.1309996,19.861434,2857.2505,0.06896347,17, J,,,,,
212694259,205.5211,-8.4023867,13.339,23.798506,2846.3794,0.47681643,17, E,,,,,
212694481,199.4873,-8.3965015,14.58,22.333841,2847.9841,0.033798192,17, J,,,,,
212695291,206.10884,-8.3764915,13.613,24.846547,2850.4424,0.022339359,17, J,,,,,
212695400,202.92766,-8.3734674,15.403,0.84858626,2869.4695,0.065902677,17, E,,,,,
212697116,202.33623,-8.3319502,12.695,2.8405262,2869.426,0.434339,17, J,,,,,
212697448,201.85292,-8.3238487,15.37,1.6460462,2868.9727,0.057028191,17, C,,,,,
212697709,201.6552,-8.3175602,12.193,3.9506412,2867.5108,0.089124798,17, C,,,,,
212697896,203.27925,-8.3132277,14.371,31.3435,2851.7023,0.3374672,17, J,,,,,
212697951,208.03299,-8.3117952,12.582,1.9124108,2869.1767,0.12407503,17, E,,,,,
212700115,201.54741,-8.2570763,10.511,31.71158,2838.7722,0.49230688,17, J,,,,,
212701118,205.28497,-8.2317762,12.691,2.4340495,2869.6518,0.14312399,17, E,,,,,
212702737,202.92281,-8.190238,14.034,29.014515,2845.7949,0.064780003,17, J,,,,,
212702889,203.41614,-8.1860685,14.558,0.31554109,2869.8346,0.070307178,17, E,,,,,
212703114,204.63315,-8.1809835,13.711,13.3079,2869.0579,0.11347723,17, J,,,,,
212703179,208.60773,-8.179204,11.251,1.3473046,2869.9354,0.32728774,17, J,,,,,
212704471,205.85014,-8.1474171,14.663,31.068745,2853.0341,0.07969403,17, J,,,,,
212704986,199.96037,-8.1350908,15.653,0.71268327,2869.9638,0.028899131,17, C,,,,,
212705190,209.26382,-8.1302938,17.802,23.628288,2847.6164,0.24096678,17, J,,,,,
212705192,202.60544,-8.1302624,11.728,2.2689026,2869.667,0.11473132,17, C,,,,,
212705508,199.84258,-8.123271,14.415,0.60388765,2869.9763,0.069235202,17, C,,,,,
212706861,198.8401,-8.0897551,9.5030003,0.18388425,2869.9459,0.004413222,17, J,,,,,
212707574,209.49245,-8.07271,13.861,22.748413,2868.7871,0.23364646,17, J,,,,,
212707624,199.72243,-8.0714436,13.179,3.6053847,2869.4925,0.28152669,17, E,,,,,
212707901,208.78386,-8.0643625,16.490999,7.8268505,2869.1165,0.068470047,17, J,,,,,
212708087,209.21367,-8.0591164,14.251,2.2541971,2869.0541,0.13416972,17, C,,,,,
212708236,209.21231,-8.0554762,13.566,2.2541992,2869.0438,0.073343813,17, C,,,,,
212708252,198.8782,-8.0551577,7.914,19.87778,2856.8449,0.011876047,17, J,,,,,
212708296,202.84393,-8.0538263,15.906,0.40161654,2869.7483,0.096622512,17, E,,,,,
212708783,209.2258,-8.0419912,10.386,2.2537688,2869.1544,0.1839,17, E,,,,,
212710103,201.67105,-8.0102024,13.737,31.652861,2867.3755,0.48555752,17, J,,,,,
212712328,207.88249,-7.9559851,18.165001,16.327608,2866.1978,0.078972865,17, J,,,,,
212713067,204.6358,-7.9384422,11.49,25.627212,2863.7905,0.20247774,17, J,,,,,
212713099,199.97406,-7.9376488,9.5209999,16.92044,2855.9448,0.18110257,17, J,,,,,
212713424,208.61806,-7.9301281,17.023001,16.263497,2856.7936,0.085046688,17, J,,,,,
212714972,204.821,-7.8905749,13.932,27.962091,2855.4602,0.089457188,17, J,,,,,
212715048,198.54584,-7.8889508,14.076,28.496584,2844.1126,0.41513906,17, J,,,,,
212716222,206.32855,-7.8594842,13.416,0.46509095,2869.6649,0.065116052,17, J,,,,,
212717833,200.69157,-7.8183579,12.4,0.10213242,2869.9601,0.002451178,17, J,,,,,
212719194,207.71175,-7.784287,6.6669998,20.930862,2865.3476,0.70146016,17, J,,,,,
212719450,209.20474,-7.7776618,13.686,30.118924,2843.5668,0.059095828,17, J,,,,,
212719986,206.00951,-7.765408,9.1809998,29.291654,2865.6257,0.31667841,17, J,,,,,
212720238,208.91542,-7.7588978,18.542,31.311816,2851.4475,0.055206582,17, J,,,,,
212720611,209.11082,-7.749651,17.774,30.647515,2856.292,0.21541893,17, J,,,,,
212721866,199.01256,-7.717494,18.257999,27.546651,2867.759,0.075321895,17, J,,,,,
212722087,200.69298,-7.711936,12.587,0.40960029,2869.654,0.06176205,17, J,,,,,
212722329,200.65388,-7.7056451,14.985,0.10210281,2869.9334,0.002450467,17, J,,,,,
212723069,199.72305,-7.686646,14.817,11.494952,2858.7764,0.26884703,17, E,,,,,
212725073,206.23698,-7.6343932,6.8470001,7.4224668,2865.7202,0.47332073,17, J,,,,,
212725348,205.18373,-7.6268191,14.392,0.10222134,2869.9788,0.002453312,17, J,,,,,
212726424,202.74309,-7.6006098,13.146,1.4923754,2869.1289,0.039532174,17, C,,,,,
212726497,207.63551,-7.5986142,7.0019999,31.839571,2844.3687,0.096927104,17, J,,,,,
212726924,202.9861,-7.587275,9.1549997,30.691472,2847.6784,0.52297313,17, J,,,,,
212727036,207.54094,-7.58459,16.266001,1.3937723,2869.5199,0.049191256,17, C,,,,,
212728878,200.52744,-7.537096,15.094,0.10220652,2869.9443,0.002452957,17, J,,,,,
212729329,205.76813,-7.5255952,13.687,25.072851,2845.4609,0.059191241,17, J,,,,,
212729726,203.66956,-7.5151582,11.986,2.1165158,2869.0824,0.38348843,17, J,,,,,
212729750,203.4305,-7.5146952,17.228001,25.510659,2865.6795,0.027484157,17, J,,,,,
212730483,200.58348,-7.4964008,13.142,3.4916085,2868.5013,0.060531711,17, C,,,,,
212730628,208.54546,-7.4930582,18.052999,29.601815,2846.8375,0.028862862,17, J,,,,,
212732284,209.47609,-7.4504528,13.973,22.787016,2867.9375,0.073066686,17, J,,,,,
212732378,199.89462,-7.4480271,14.665,30.715993,2855.6989,0.16523868,17, E,,,,,
212733214,205.89682,-7.4271598,7.8499999,24.984515,2846.8524,0.14588218,17, J,,,,,
212734205,209.55577,-7.4023452,17.587999,4.9704451,2865.948,0.5976954,17, E,,,,,
212735333,202.39366,-7.374002,11.977,8.3581312,2869.9197,0.14189625,17, C,,,,,
212737051,202.8674,-7.32899,14.044,31.436101,2841.4538,0.36478078,17, J,,,,,
212739934,208.162,-7.2525592,15.338,22.042713,2856.5391,0.22048535,17, J,,,,,
212740148,203.07581,-7.2467728,13.996,0.37056394,2869.8689,0.036614366,17, C,,,,,
212740922,207.26501,-7.2256432,14.603,31.651166,2844.7642,0.089807153,17, J,,,,,
212741359,203.35602,-7.214242,15.268,16.893129,2856.3554,0.089569745,17, J,,,,,
212744475,204.52733,-7.1303239,11.463,0.62637193,2869.5357,0.0376086,17, C,,,,,
212746198,203.75208,-7.0820889,13.839,0.10222134,2869.9565,0.002453312,17, J,,,,,
212747879,200.02637,-7.0384612,15.717,0.7057893,2869.8616,0.15857017,17, E,,,,,
212748031,199.20766,-7.0340819,15.678,0.44374978,2869.8845,0.063955896,17, E,,,,,
212750519,205.49857,-6.966897,16.972,0.15668222,2869.9465,0.003760373,17, J,,,,,
212751079,203.24834,-6.9509521,13.7,0.59509096,2869.9593,0.14366786,17, E,,,,,
212751084,199.40427,-6.9507589,12.406,0.1148393,2869.978,0.011712034,17, J,,,,,
212751170,199.3403,-6.948184,15.043,26.638263,2863.8971,0.048960475,17, J,,,,,
212751916,202.23643,-6.9274869,13.89,15.717263,2860.4076,0.14879438,17, E,,,,,
212752162,201.43266,-6.9206519,17.281,20.062812,2866.8085,0.093554412,17, J,,,,,
212752164,201.94769,-6.9204822,12.675,0.10213242,2869.9396,0.002451178,17, J,,,,,
212753343,204.95319,-6.8888178,11.005,20.008702,2860.2772,0.25674618,17, C,,,,,
212753609,209.01219,-6.881434,18.312,28.199632,2856.2617,0.07813464,17, J,,,,,
212754829,200.38756,-6.8450031,13.953,28.281544,2851.7346,0.41544154,17, J,,,,,
212755264,199.68402,-6.8322458,15.567,31.314166,2851.4083,0.072587963,17, J,,,,,
212757601,208.15465,-6.769382,16.825001,1.0182032,2869.4374,0.076819263,17, C,,,,,
212757721,208.32079,-6.766623,18.690001,21.851934,2869.5959,0.10432963,17, J,,,,,
212758700,200.0181,-6.7384338,12.658,0.12256453,2869.9679,0.002941549,17, J,,,,,
212759326,202.71403,-6.7197351,13.892,3.376304,2866.7157,0.14301845,17, E,,,,,
212760171,203.65938,-6.695508,18.072001,19.547266,2853.4341,0.12476739,17, J,,,,,
212760321,203.60893,-6.6914721,11.855,31.776658,2867.098,0.38918838,17, J,,,,,
212761856,208.82919,-6.6480198,11.685,0.18313728,2869.9988,0.013378002,17, J,,,,,
212761916,207.43607,-6.6461549,17.009001,12.402409,2858.73,0.05097903,17, J,,,,,
212761920,201.53699,-6.6460609,13.177,11.942657,2858.3209,0.12781851,17, C,,,,,
212765267,199.75464,-6.551115,13.398,11.750132,2864.1585,0.036349742,17, J,,,,,
212765914,208.70503,-6.5324168,12.147,2.123537,2868.2881,0.53664658,17, J,,,,,
212766768,206.74629,-6.5083542,10.752,24.271132,2865.4113,0.37439531,17, C,,,,,
212768333,198.84381,-6.4648862,11.022,17.047567,2865.671,0.13339522,17, J,,,,,
212769153,208.21071,-6.4416828,13.117,22.255418,2857.9074,0.077869341,17, J,,,,,
212769318,198.95067,-6.4371352,13.178,0.10213242,2869.9623,0.002451178,17, J,,,,,
212769857,208.06329,-6.4208822,17.688,22.177276,2859.7102,0.06611117,17, J,,,,,
212770129,209.09528,-6.4124198,8.8660002,5.5239873,2867.5734,0.5286698,17, J,,,,,
212770429,207.60611,-6.4033718,11.153,20.227608,2860.6587,0.3757372,17, E,,,,,
212770460,207.89749,-6.402492,13.55,23.110744,2861.3517,0.073892578,17, J,,,,,
212770689,199.40454,-6.3965912,8.9820004,31.84244,2844.3177,0.092064459,17, J,,,,,
212771092,199.16913,-6.3853388,17.554001,0.61377343,2869.5274,0.11698867,17, E,,,,,
212771522,208.28009,-6.3725529,14.105,0.48239747,2869.7951,0.032724274,17, C,,,,,
212771557,199.37778,-6.3715892,13.95,8.4890892,2865.6026,0.11659496,17, C,,,,,
212771745,208.68561,-6.3669519,12.128,23.049635,2860.9064,0.1284268,17, J,,,,,
212771987,207.57001,-6.3606138,17.576,22.548619,2851.1765,0.078590469,17, J,,,,,
212773249,208.93509,-6.3247452,14.514,22.687333,2847.4917,0.21508441,17, J,,,,,
212773272,207.38203,-6.3240991,14.965,4.681721,2867.2403,0.095980107,17, E,,,,,
212773309,207.38492,-6.322741,11.391,4.6817677,2867.2353,0.096506668,17, E,,,,,
212773957,208.13358,-6.3035789,13.752,0.12267787,2869.9298,0.002944269,17, J,,,,,
212774216,199.49745,-6.2957411,12.844,29.774919,2840.6582,0.054038449,17, J,,,,,
212776951,208.97353,-6.2132378,18.749001,0.24528092,2869.8683,0.005886742,17, J,,,,,
212777783,208.40886,-6.1880398,7.612,31.867976,2843.911,0.099191082,17, J,,,,,
212779048,204.8485,-6.1516428,17.577,0.10222134,2869.9012,0.002453312,17, J,,,,,
212779135,204.84761,-6.1493282,13.323,0.10222134,2869.9012,0.002453312,17, J,,,,,
212779563,206.84769,-6.1368742,9.9449997,6.0011287,2866.2689,0.061989052,17, C,,,,,
212779596,208.9017,-6.1361432,11.93,7.376645,2869.1245,0.11298346,17, C,,,,,
212780491,209.3916,-6.1106281,17.528999,0.92541804,2869.8194,0.24898415,17, J,,,,,
212781892,208.95425,-6.0687928,17.924,24.846406,2850.4446,0.039961573,17, J,,,,,
212782836,204.77972,-6.041594,11.574,7.1207817,2866.7003,0.1085085,17, C,,,,,
212783424,202.96863,-6.0226769,18.323999,0.10220651,2869.9033,0.002452956,17, J,,,,,
212783456,202.97044,-6.0218439,17.676001,8.4033318,2866.3421,0.041858209,17, J,,,,,
212783902,209.74017,-6.0094781,18.159,24.756655,2855.1648,0.084503945,17, C,,,,,
212784450,207.63315,-5.9948211,18.292999,30.857561,2850.92,0.143367,17, J,,,,,
212784562,209.36398,-5.9914551,17.316,31.312093,2851.4432,0.062180502,17, J,,,,,
212786239,203.12233,-5.945447,9.467,1.1657671,2869.2247,0.23983039,17, C,,,,,
212786474,203.82576,-5.93888,14.472,9.2711671,2864.4768,0.16419794,17, E,,,,,
212787209,209.10741,-5.9193611,13.37,22.687287,2847.5004,0.18641696,17, J,,,,,
212788431,202.41669,-5.884047,14.662,23.88226,2867.8751,0.059601775,17, J,,,,,
212788676,205.66023,-5.8776631,12.868,0.12264007,2869.9376,0.002943362,17, J,,,,,
212788738,208.73572,-5.8760929,7.6059999,31.403198,2849.8914,0.067269909,17, J,,,,,
212789135,208.64893,-5.8646679,18.302999,23.818976,2858.2153,0.010416667,17, J,,,,,
212789187,207.73936,-5.8631339,17.945,13.985208,2868.2014,0.062531911,17, J,,,,,
212789423,206.19604,-5.8563719,13.1,31.373779,2858.2055,0.068954637,17, J,,,,,
212789849,209.30652,-5.8439841,10.206,24.79387,2869.6324,0.38559772,17, J,,,,,
212791412,203.00917,-5.7994151,16.672001,1.5190931,2868.8526,0.28720658,17, J,,,,,
212792207,208.54222,-5.7732158,8.2469997,32.089567,2868.8168,0.045536903,17, J,,,,,
212792450,203.00064,-5.7661419,9.5959997,26.885886,2866.4462,0.17088861,17, J,,,,,
212792824,203.71513,-5.7550812,11.591,0.1651518,2869.9899,0.022525091,17, J,,,,,
212793335,208.67339,-5.7403221,18.032,30.382053,2859.47,0.0978675,17, J,,,,,
212793917,208.13751,-5.7229481,18.406,8.1436497,2864.1887,0.057080817,17, J,,,,,
212794412,208.03365,-5.709219,13.617,31.589241,2841.1666,0.079347694,17, J,,,,,
212795719,209.40845,-5.6722598,18.007,22.568202,2850.4087,0.074980853,17, J,,,,,
212796035,202.00731,-5.6629472,9.9280005,30.941861,2851.034,0.23191163,17, J,,,,,
212796050,203.37793,-5.6625228,14.48,29.917898,2854.9961,0.06482975,17, J,,,,,
212796092,203.37573,-5.6612949,9.3599997,0.147711,2869.9085,0.010416667,17, J,,,,,
212797028,207.81802,-5.6346002,13.097,29.99006,2847.0634,0.250154,17, C,,,,,
212798771,206.7691,-5.5814562,12.886,30.559702,2866.1061,0.24839664,17, J,,,,,
212801119,206.40845,-5.5088959,12.771,0.19714557,2869.8225,0.056454579,17, E,,,,,
212801473,207.98972,-5.496594,18.254999,23.274681,2864.6433,0.22316477,17, E,,,,,
212801667,207.9933,-5.491075,11.911,23.274649,2864.6437,0.2205417,17, E,,,,,
212803289,208.77374,-5.4424658,11.014,18.247201,2857.0362,0.45866295,17, C,,,,,
212804525,203.11707,-5.4042621,18.028999,28.755461,2846.5363,0.079014076,17, J,,,,,
212805198,201.93687,-5.3832078,14.422,3.2292703,2866.7993,0.099046433,17, E,,,,,
212805296,201.94029,-5.3802299,14.22,3.2292184,2866.8085,0.083857425,17, E,,,,,
212805396,209.41664,-5.3772178,13.208,22.786777,2867.9531,0.059115469,17, J,,,,,
212805678,205.13222,-5.3682299,13.692,31.208463,2853.1206,0.71676885,17, E,,,,,
212808375,202.6039,-5.2808461,14.088,19.710207,2861.7957,0.48252596,17, C,,,,,
212810655,207.57829,-5.2093759,17.361,22.681554,2847.6389,0.23164473,17, J,,,,,
212810660,209.5352,-5.2092061,18.433001,30.798423,2862.0666,0.030909761,17, J,,,,,
212810807,209.07755,-5.204556,14.219,22.827118,2867.0327,0.075449004,17, J,,,,,
212811006,206.9982,-5.1971998,17.801001,30.176954,2863.1527,0.056831805,17, J,,,,,
212812349,202.80777,-5.15488,13.712,8.1673015,2862.5916,0.2054281,17, E,,,,,
212813907,206.83266,-5.1060739,14.07,0.10211761,2869.9085,0.002450823,17, C,,,,,
212814042,202.71776,-5.1013899,11.034,24.66895,2854.6629,0.40400538,17, J,,,,,
212814630,209.16151,-5.0824032,12.882,21.403537,2850.4864,0.069046027,17, J,,,,,
212815000,206.18152,-5.071794,13.03,16.354004,2864.8403,0.32813607,17, J,,,,,
212815045,208.14673,-5.070447,9.0860004,0.10220651,2869.9029,0.002452956,17, J,,,,,
212815951,209.01289,-5.0411291,12.474,26.269808,2866.193,0.077956785,17, J,,,,,
212817071,206.20695,-5.004508,13.771,12.243733,2863.867,0.11689548,17, C,,,,,
212818670,209.88127,-4.9520621,10.988,22.332512,2855.5933,0.083854046,17, J,,,,,
212819759,202.3961,-4.916245,17.846001,31.467227,2854.7085,0.08966988,17, J,,,,,
212820001,206.49899,-4.9083109,13.81,2.3205144,2868.8719,0.54308638,17, J,,,,,
212820584,204.75462,-4.8892918,12.392,27.674518,2865.387,0.3127765,17, C,,,,,
212821101,208.5163,-4.8719039,12.918,22.329127,2855.6667,0.059653247,17, J,,,,,
212821675,209.86473,-4.8538818,8.8780003,21.570169,2856.2323,0.042637984,17, J,,,,,
212822491,206.08099,-4.8274899,11.078,14.319582,2866.2208,0.27296167,17, E,,,,,
212823316,206.16959,-4.799592,9.309,24.054782,2864.3337,0.056137272,17, J,,,,,
212825387,209.60582,-4.7290068,17.698999,30.707846,2853.6378,0.093628804,17, J,,,,,
212826475,206.80591,-4.6911459,12.293,22.489597,2851.41,0.04888911,17, J,,,,,
212826509,205.47777,-4.6899161,16.297001,0.98874549,2869.8567,0.12506108,17, E,,,,,
212826586,208.36649,-4.6872921,13.835,27.726248,2864.7887,0.071682192,17, J,,,,,
212827142,202.94791,-4.668786,8.4390001,29.48452,2856.0679,0.48453025,17, J,,,,,
212827749,208.61751,-4.64853,13.358,11.34545,2864.9133,0.19751101,17, E,,,,,
212828909,202.2516,-4.6102281,12.244,2.8496396,2867.3083,0.074124066,17, C,,,,,
212829397,209.72534,-4.5943098,14.619,22.787243,2867.9412,0.098549019,17, J,,,,,
212829418,205.60764,-4.5937281,12.964,0.12265898,2869.9153,0.002943816,17, J,,,,,
212829934,209.65662,-4.5758009,11.618,15.205074,2861.7985,0.22214214,17, J,,,,,
212829978,205.52753,-4.5738001,17.659,30.888187,2860.6273,0.023212666,17, J,,,,,
212830217,207.78459,-4.5658059,17.434999,28.876203,2843.411,0.072407179,17, J,,,,,
212830525,208.30434,-4.5552368,14.01,22.332728,2855.5904,0.083400135,17, J,,,,,
212831108,205.46011,-4.5354152,8.2709999,18.16309,2868.7671,0.06049978,17, J,,,,,
212831617,203.04532,-4.5165319,14.012,0.12256452,2869.9309,0.002941548,17, J,,,,,
212832304,204.17261,-4.4925342,16.233,25.073645,2845.4432,0.065431359,17, J,,,,,
212832331,202.26634,-4.4914889,9.8859997,9.8871552,2861.5984,0.03888313,17, J,,,,,
212832709,206.1046,-4.477212,17.427999,22.332989,2855.582,0.066998631,17, J,,,,,
212832921,205.24467,-4.468822,11.449,0.12258337,2869.9454,0.002942001,17, J,,,,,
212833217,202.68765,-4.4576912,9.2229996,31.839954,2844.3747,0.052208764,17, J,,,,,
212833804,206.45352,-4.4377871,12.414,27.831158,2857.8179,0.11681022,17, J,,,,,
212834326,204.21632,-4.4209371,15.554,0.3904929,2869.9222,0.078485399,17, E,,,,,
212834805,205.49741,-4.4039998,17.812,24.668086,2854.4525,0.035313693,17, J,,,,,
212835551,205.07211,-4.378655,12.676,0.56208059,2869.6074,0.13171457,17, E,,,,,
212835750,202.05984,-4.3718772,18.063999,29.632099,2844.0687,0.18865109,17, J,,,,,
212835805,202.5183,-4.370204,16.947001,0.12254564,2869.9507,0.002941096,17, J,,,,,
212836621,205.68306,-4.3420892,14.858,2.7943951,2867.3751,0.083757558,17, C,,,,,
212837009,202.3613,-4.3277001,15.858,22.15898,2859.7589,0.053785074,17, J,,,,,
212837432,202.16623,-4.311523,18.613001,32.345997,2867.2168,0.056479171,17, J,,,,,
212837770,202.36446,-4.2991939,16.663,0.42527817,2869.6404,0.054787944,17, E,,,,,
212838346,206.4084,-4.2794209,17.823999,25.050462,2855.212,0.061932141,17, J,,,,,
212838588,203.25046,-4.2697978,15.315,24.848136,2850.4125,0.044130616,17, J,,,,,
212839815,206.21277,-4.224359,12.874,4.4411466,2867.9565,0.21336707,17, E,,,,,
212840157,203.80894,-4.211956,12.673,0.16350429,2869.9075,0.003924103,17, J,,,,,
212840377,202.75679,-4.2033801,15.439,18.074916,2857.0732,0.079811132,17, J,,,,,
212840758,205.75403,-4.1895852,18.577999,28.200524,2856.2509,0.075173293,17, J,,,,,
212841062,201.9285,-4.1789169,13.082,25.816624,2854.9194,0.061544628,17, J,,,,,
212842049,203.80728,-4.1409202,16.893999,3.2881395,2868.4287,0.08728307,17, E,,,,,
212842366,205.27719,-4.1280198,12.081,1.088,2868.9539,0.086842794,17, E,,,,,
212844260,202.30475,-4.0554552,13.429,21.276393,2855.997,0.15828449,17, J,,,,,
212845984,203.29581,-3.9905131,9.7250004,24.987808,2847.0636,0.39215223,17, J,,,,,
212847895,202.5356,-3.9149859,10.618,3.043055,2867.56,0.12102179,17, J,,,,,
212848335,202.53728,-3.8961639,13.686,22.333673,2855.5661,0.08405708,17, J,,,,,
212848960,203.09148,-3.8729849,16.427,29.889463,2863.3337,0.11053813,17, J,,,,,
212848987,202.02725,-3.872097,13.156,32.314146,2866.654,0.076013253,17, J,,,,,
212852328,202.65036,-3.739799,13.67,22.68848,2847.4724,0.20800124,17, J,,,,,
212854472,206.66376,-3.651118,14.192,27.187363,2845.0963,0.089459354,17, E,,,,,
212863128,207.05106,-3.3936851,17.893999,28.876495,2843.4116,0.072597018,17, J,,,,,
212865590,206.29347,-3.315232,8.2320004,0.1507313,2869.8511,0.010716778,17, J,,,,,
212865746,206.29199,-3.3102469,11.287,0.10047663,2869.9071,0.010416667,17, J,,,,,
212866286,205.60291,-3.2921219,12.702,4.7175982,2866.3136,0.31132568,17, E,,,,,
212866416,206.4227,-3.2871881,18.111,28.414639,2852.1065,0.18748681,17, J,,,,,
212866692,204.32491,-3.2772019,18.146,25.210724,2867.7765,0.081012026,17, J,,,,,
212869892,206.98471,-3.165612,12.392,0.81477205,2869.5395,0.062980433,17, E,,,,,
212870083,203.45879,-3.1596711,11.613,22.887904,2865.1396,0.076883752,17, J,,,,,
212870185,203.57841,-3.1555359,13.149,6.1164383,2864.799,0.12054943,17, C,,,,,
212871068,202.62711,-3.1230321,18.318001,8.7449727,2868.7519,0.1818044,17, E,,,,,
212872008,206.56941,-3.088938,14.464,1.3118986,2868.9234,0.11532593,17, E,,,,,
212872519,204.35866,-3.069732,18.895,1.3619164,2868.9976,0.20715803,17, E,,,,,
212872709,203.49991,-3.063503,14.005,0.10222135,2869.9995,0.002453312,17, J,,,,,
212873074,202.71428,-3.0498281,8.2670002,31.844856,2844.2935,0.054252511,17, J,,,,,
212873304,207.15271,-3.0409181,13.747,27.674831,2865.7721,0.057509398,17, J,,,,,
212873497,207.14236,-3.0334671,12.067,31.404686,2849.8725,0.054249542,17, J,,,,,
212874490,206.94499,-2.9940081,17.264,0.92299424,2869.6735,0.1848103,17, J,,,,,
212874829,202.48549,-2.9788361,11.854,24.272166,2861.805,0.48643196,17, J,,,,,
212876344,207.04633,-2.9156411,18.009001,29.097152,2853.4903,0.051321831,17, J,,,,,
212876498,203.99268,-2.9081931,17.110001,0.1430859,2869.9766,0.003434062,17, J,,,,,
212876705,205.57675,-2.8995221,14.143,22.569073,2850.3896,0.058239994,17, J,,,,,
212878475,202.52333,-2.825516,17.941999,22.566199,2851.2072,0.21350362,17, J,,,,,
212878851,206.62157,-2.8085821,12.857,24.402641,2845.7477,0.02409929,17, J,,,,,
212879083,202.22633,-2.7979701,13.678,0.1020732,2869.9741,0.002449757,17, J,,,,,
212879143,203.0882,-2.7952759,17.981001,31.871301,2843.8577,0.095258527,17, J,,,,,
212880868,203.45876,-2.7125411,17.405001,22.333607,2855.5702,0.11198035,17, J,,,,,
212881627,203.99022,-2.673496,13.2,3.1545684,2867.0219,0.5306402,17, E,,,,,
212882863,203.62364,-2.608463,13.843,24.315394,2858.6046,0.057787069,17, J,,,,,
212883391,202.82883,-2.579428,13.864,9.6670727,2861.3749,0.09263499,17, C,,,,,
212883485,203.80565,-2.5733559,8.8100004,15.473048,2858.6307,0.053657471,17, J,,,,,
212883534,205.35451,-2.5704441,12.203,4.9835801,2865.023,0.061407762,17, C,,,,,
212883658,202.75713,-2.562114,17.201,22.688493,2847.4728,0.21270757,17, J,,,,,
212883959,203.7713,-2.5400491,17.521,28.201413,2856.2261,0.01237899,17, J,,,,,
212883986,205.47604,-2.537957,18.639,0.80949434,2869.9165,0.2053388,17, J,,,,,
212884583,203.08952,-2.4949911,14.084,28.20139,2856.2326,0.07153562,17, J,,,,,
212884586,204.35515,-2.4948089,17.700001,2.8833595,2868.5148,0.048403706,17, C,,,,,
212884624,203.51982,-2.491806,13.796,31.31382,2851.4143,0.044934688,17, J,,,,,
212885442,204.04308,-2.4181631,15.582,0.31346415,2869.8052,0.067757139,17, E,,,,,
212885675,203.61174,-2.395694,17.454,1.4045969,2868.7061,0.34735933,17, J,,,,,
229227150,209.06044,-6.840539,18.790001,29.86115,2848.1528,0.12901804,17, J,,,,,
229227271,201.37442,-8.33589,14.3,0.16314376,2869.9071,0.010416667,17, J,,,,,
229227612,201.97226,-4.618705,18.27,32.091587,2838.1828,0.048046155,17, J,,,,,
229227635,202.20328,-9.951867,18.32,25.210329,2867.7809,0.099698546,17, J,,,,,
229227839,202.06776,-11.256548,17.77,22.548965,2850.8435,0.18159817,17, J,,,,,
229227972,198.28409,-10.481197,18.27,21.367929,2850.7646,0.058378495,17, J,,,,,
229228043,202.15256,-12.740346,18.440001,23.692405,2864.3465,0.076022581,17, J,,,,,
251495343,197.89655,-5.27069,17.783001,32.187891,2868.2916,0.095288279,17, J,,,,,
251496207,197.02853,-5.164853,18.072001,19.098235,2862.2023,0.084493195,17, J,,,,,
251496660,198.15505,-5.109475,15.181,7.6096661,2868.9447,0.12368256,17, J,,,,,
251497609,198.03857,-4.997732,17.896,19.81207,2868.1664,0.06020214,17, J,,,,,
251498062,197.67653,-4.941847,8.2969999,31.85973,2844.0508,0.07916113,17, J,,,,,
251498994,196.61848,-4.833091,12.917,22.789333,2867.8857,0.072545852,17, J,,,,,
251499134,198.11754,-4.815891,14.926,7.6096753,2868.9687,0.064144529,17, J,,,,,
251499427,196.75568,-4.779991,18.021999,16.290523,2868.8011,0.075817268,17, J,,,,,
251499463,197.26984,-4.775089,17.916,0.22482471,2869.8246,0.005395793,17, J,,,,,
251500119,197.28733,-4.698238,17.761999,31.316932,2851.3632,0.067649337,17, J,,,,,
251503228,198.39638,-4.375077,16.594999,20.5444,2863.7304,0.054957225,17, J,,,,,
251504096,196.52915,-4.288562,18.451,17.698623,2866.1064,0.073581023,17, J,,,,,
251504690,197.42384,-4.23087,16.018999,21.609502,2867.0889,0.076093228,17, J,,,,,
251505087,196.83345,-4.194672,16.021,0.37231618,2869.7034,0.07010533,17, E,,,,,
251505989,197.60202,-4.112101,17.205,0.15566488,2869.8958,0.011203831,17, J,,,,,
251506018,198.03118,-4.10863,8.698,21.553469,2854.679,0.061549159,17, J,,,,,
251507777,196.1945,-3.9463,12.557,29.435679,2857.8045,0.089627994,17, J,,,,,
251508456,196.35368,-3.884455,15.216,0.77410236,2869.2857,0.15234424,17, E,,,,,
251509424,197.89839,-3.804423,11.904,25.22768,2867.5707,0.15998121,17, J,,,,,
251510715,196.50259,-3.703566,12.818,22.789527,2867.8926,0.047528644,17, J,,,,,
251511986,198.48813,-3.645611,10.687,0.1028317,2869.9159,0.010546261,17, J,,,,,
251512205,196.5479,-3.636482,12.782,31.873027,2843.8251,0.069396511,17, J,,,,,
251512213,196.55164,-3.636069,13.145,28.444081,2851.5664,0.15276382,17, J,,,,,
251512705,196.59279,-3.61421,12.606,22.789485,2867.8821,0.072062896,17, J,,,,,
251516045,196.32152,-3.47559,12.95,31.873129,2843.8295,0.084888486,17, J,,,,,
251516810,197.14495,-3.447503,17.885,28.788384,2851.8242,0.096999032,17, J,,,,,
251522926,197.85026,-3.212223,16.080999,22.531009,2851.292,0.067813331,17, J,,,,,
251524025,198.55927,-3.170136,16.805,0.31904038,2869.8379,0.080370218,17, E,,,,,
251529786,197.8636,-2.96415,17.709,29.355493,2848.5785,0.066891344,17, J,,,,,
251534065,201.46318,-2.821079,17.485001,31.466817,2854.701,0.011368737,17, J,,,,,
251538336,202.06732,-2.691742,11.33,0.10756043,2869.9509,0.010416667,17, J,,,,,
251539042,199.28338,-2.671176,15.597,0.28094869,2869.7604,0.071052976,17, E,,,,,
251539584,200.4695,-2.654811,10.763,1.0880834,2869.9761,0.073579879,17, U,,,,,
251539609,200.4723,-2.65382,11.016,1.0881224,2869.9581,0.071499464,17, U,,,,,
251540115,199.91285,-2.639312,17.712999,22.689001,2847.4664,0.22014651,17, J,,,,,
251543556,202.75076,-2.54223,13.596,0.49799698,2869.8878,0.05738503,17, E,,,,,
251544312,202.26532,-2.522066,11.953,16.786507,2860.2864,0.20777277,17, J,,,,,
251545799,202.79655,-2.484242,12.621,22.333725,2855.5609,0.054400943,17, J,,,,,
251547640,202.3199,-2.436499,16.568001,22.688636,2847.4676,0.20966851,17, J,,,,,
251548201,203.23419,-2.422362,11.692,6.8719054,2866.3933,0.030381965,17, J,,,,,
251548405,206.48148,-2.417215,13.907,28.441702,2851.6138,0.20043221,17, J,,,,,
251549082,201.51043,-2.399762,18.18,18.075119,2857.0636,0.049265627,17, J,,,,,
251551459,201.09522,-2.343206,16.525999,0.46938428,2869.8695,0.089068857,17, E,,,,,
251552068,199.32088,-2.329324,18.521,16.786917,2860.8484,0.10294507,17, J,,,,,
251552644,202.91644,-2.317416,8.3579998,31.840552,2844.3404,0.070755498,17, J,,,,,
251552647,202.91641,-2.31739,7.1550002,31.934127,2841.3625,0.077781922,17, J,,,,,
251552751,202.16886,-2.315157,12.553,2.7063933,2869.7255,0.14911788,17, C,,,,,
251553044,207.22895,-2.308748,18.177,9.6474159,2868.7684,0.013909953,17, J,,,,,
251553481,201.03844,-2.298803,18.093,17.097006,2868.0389,0.059644002,17, J,,,,,
251553505,207.29104,-2.29852,13.425,22.78775,2867.928,0.058520051,17, J,,,,,
251554101,199.72683,-2.285773,15.398,31.316812,2851.3662,0.062625475,17, J,,,,,
251554286,201.61703,-2.281889,12.091,15.465768,2861.9509,0.13015311,17, C,,,,,
251554681,201.51051,-2.27374,17.157,14.958812,2868.4509,0.053562247,17, J,,,,,
251555742,200.95942,-2.253529,18.482,32.603544,2859.5888,0.12176274,17, J,,,,,
251556381,203.02853,-2.240385,16.038,22.694034,2847.3314,0.18778354,17, J,,,,,
251557805,205.21763,-2.210857,14.154,29.405179,2864.2489,0.050409115,17, J,,,,,
251559112,202.40486,-2.184054,12.88,29.689469,2852.8927,0.24240467,17, J,,,,,
251561788,205.03328,-2.131452,13.69,21.608493,2853.3449,0.079692185,17, J,,,,,
251562877,201.0542,-2.108319,10.036,23.991567,2865.6751,0.069267309,17, J,,,,,
251562927,201.06106,-2.107378,8.493,5.3989357,2869.8386,0.052866674,17, J,,,,,
251563185,206.23186,-2.101906,13.925,0.24513884,2869.9153,0.005883332,17, J,,,,,
251563193,201.33486,-2.10174,12.022,32.187191,2866.2245,0.077286902,17, J,,,,,
251565059,200.29971,-2.062069,18.034,19.098083,2861.6731,0.024214879,17, J,,,,,
251566115,201.3972,-2.040211,12.519,11.850492,2863.6215,0.15315883,17, E,,,,,
251566508,204.03193,-2.031826,12.508,22.333642,2855.5718,0.08603627,17, J,,,,,
251567822,206.35543,-2.005041,18.43,31.312325,2851.4355,0.079625376,17, J,,,,,
251568217,205.85326,-1.996561,19.431999,15.212816,2861.5469,0.14658587,17, J,,,,,
251568963,199.37577,-1.980535,17.919001,0.49035349,2869.8073,0.019042917,17, J,,,,,
251569709,205.56689,-1.965051,17.400999,22.549386,2849.8817,0.060931979,17, J,,,,,
251569825,203.87705,-1.962408,17.716999,31.560022,2848.1202,0.090280911,17, J,,,,,
251571270,200.89749,-1.933814,17.339001,0.32285109,2869.7669,0.038421222,17, E,,,,,
251571702,200.55316,-1.925186,17.474001,30.829954,2859.1,0.073688938,17, J,,,,,
251572372,203.91732,-1.912222,13.686,32.091589,2838.1808,0.047317449,17, J,,,,,
251572919,202.82408,-1.901075,13.667,22.788455,2867.905,0.07451959,17, J,,,,,
251573340,202.84934,-1.892901,16.568001,5.9174766,2864.8778,0.042722478,17, J,,,,,
251573660,206.00032,-1.886635,17.973,22.848299,2868.0034,0.08745122,17, J,,,,,
251574233,206.25905,-1.875741,13.853,22.328391,2855.6873,0.096234216,17, J,,,,,
251574286,206.25699,-1.874712,10.824,8.5645357,2866.3716,0.31785045,17, J,,,,,
251574311,200.1826,-1.874137,14.218,22.749506,2868.7751,0.121386,17, J,,,,,
251574490,200.61362,-1.87037,11.99,12.264674,2862.1665,0.093091399,17, C,,,,,
251574545,200.61309,-1.869212,13.318,12.268812,2861.9917,0.10050626,17, C,,,,,
251574625,202.63954,-1.867854,14.206,29.765774,2852.7731,0.062044132,17, J,,,,,
251576008,200.59743,-1.841209,17.009001,29.689997,2858.436,0.038193171,17, J,,,,,
251576949,203.79139,-1.821472,13.423,24.09868,2852.0792,0.067762595,17, J,,,,,
251578633,200.77135,-1.786601,13.547,28.905639,2842.8603,0.056098454,17, J,,,,,
251578729,199.35826,-1.784537,17.688999,14.220109,2859.6155,0.10587356,17, J,,,,,
251579231,200.72544,-1.774029,12.521,32.092508,2838.1793,0.061112416,17, J,,,,,
251579663,206.15112,-1.765579,14.134,24.271936,2859.5518,0.063538063,17, J,,,,,
251580080,204.14732,-1.756286,13.519,0.10222135,2869.9975,0.002453312,17, J,,,,,
251583309,201.11886,-1.689192,17.018999,29.041629,2841.1047,0.06869962,17, J,,,,,
251583509,202.57272,-1.684749,18.629,0.60891656,2869.5696,0.12395037,17, J,,,,,
251584237,203.64123,-1.668435,16.596001,22.333724,2855.5691,0.096459096,17, J,,,,,
251584268,203.60612,-1.66771,13.494,17.527506,2854.3556,0.092559432,17, J,,,,,
251584580,207.21711,-1.661021,14.309,10.974044,2862.7929,0.097287443,17, C,,,,,
251585465,203.57876,-1.642146,16.827,18.148764,2853.4822,0.053974452,17, J,,,,,
251586576,199.43928,-1.618246,17.722,31.223451,2858.6101,0.094102302,17, J,,,,,
251587499,199.60041,-1.597843,13.998,22.749127,2868.8085,0.071236763,17, J,,,,,
251587651,202.95076,-1.594336,18.040001,22.296262,2856.4589,0.055260686,17, J,,,,,
251588431,205.58728,-1.577782,13.988,24.27154,2859.5628,0.071714013,17, J,,,,,
251589216,202.44088,-1.561582,13.641,22.6886,2847.4668,0.20401924,17, J,,,,,
251589575,204.17487,-1.552923,18.118,24.847743,2846.854,0.093426185,17, J,,,,,
251590700,205.26287,-1.5278,13.302,5.8241317,2869.9512,0.32660392,17, C,,,,,
251591058,206.90679,-1.520272,16.729,27.647341,2865.891,0.25293216,17, J,,,,,
251591397,203.53198,-1.511761,14.47,27.443385,2844.6733,0.05699127,17, J,,,,,
251591487,199.92036,-1.50998,18.337999,25.143209,2869.1914,0.098136153,17, J,,,,,
251591680,202.36838,-1.506178,13.602,32.091952,2838.1746,0.040684733,17, J,,,,,
251592147,205.34656,-1.496462,13.287,22.788272,2867.9118,0.066994473,17, J,,,,,
251592184,205.22389,-1.495718,13.998,29.633978,2860.1268,0.062754545,17, J,,,,,
251592223,202.61897,-1.494801,18.021,25.698787,2855.8129,0.054700125,17, J,,,,,
251593496,203.67187,-1.467397,13.789,22.332638,2855.5831,0.090809034,17, J,,,,,
251594362,203.24361,-1.448595,14.162,22.688548,2847.4693,0.20533713,17, J,,,,,
251595485,206.25125,-1.42451,19.566999,0.24528174,2869.8475,0.005886762,17, J,,,,,
251596044,201.38538,-1.412785,18.427,27.946855,2855.7501,0.14130524,17, J,,,,,
251596344,203.28846,-1.406222,17.860001,1.2534994,2869.1127,0.16373431,17, J,,,,,
251598273,202.31215,-1.364427,6.2140002,26.251169,2844.2093,0.078693902,17, J,,,,,
251598597,200.50942,-1.357082,15.54,22.510865,2850.8134,0.075766915,17, J,,,,,
251598677,205.92842,-1.355676,13.963,22.788099,2867.9143,0.087339992,17, J,,,,,
251598817,206.23744,-1.352722,17.927999,29.518317,2845.4996,0.10333772,17, J,,,,,
251599096,200.79364,-1.346402,17.871,15.44957,2867.495,0.092972477,17, J,,,,,
251602396,200.99563,-1.272432,18.468,0.23500389,2869.9123,0.005640093,17, J,,,,,
251602699,201.47321,-1.264946,18.422001,24.853276,2850.2943,0.062676913,17, J,,,,,
251603849,200.52401,-1.23709,17.66,22.550333,2849.8584,0.073491108,17, J,,,,,
251603988,200.3342,-1.233356,18.312,20.63187,2869.9218,0.081246657,17, J,,,,,
251604239,205.68446,-1.226946,12.57,24.010132,2866.7344,0.70439887,17, J,,,,,
251604789,205.14579,-1.213456,17.761,19.081635,2867.7773,0.027478606,17, J,,,,,
251605591,201.54756,-1.192472,6.013,31.880624,2843.7068,0.085648412,17, J,,,,,
251606086,203.16808,-1.180335,12.929,22.637164,2847.9168,0.55263502,17, C,,,,,
251606815,199.65859,-1.16264,15.059,0.51476689,2869.8627,0.095804004,17, E,,,,,
251607063,204.53435,-1.155936,14.098,22.748714,2868.7845,0.16173937,17, C,,,,,
251607133,201.55469,-1.154208,18.145,26.99436,2853.6454,0.064885746,17, J,,,,,
251607434,200.06277,-1.145868,16.361,30.443991,2866.6691,0.039802198,17, J,,,,,
251607492,201.27483,-1.144128,19.367001,27.967431,2854.2966,0.047649709,17, J,,,,,
251608466,202.424,-1.119281,17.011,28.201724,2856.2248,0.075863163,17, J,,,,,
251609165,201.25149,-1.100873,16.681,22.74893,2868.7758,0.14793099,17, J,,,,,
251609533,201.02323,-1.091314,14.165,28.282678,2869.5712,0.039076877,17, J,,,,,
251610482,203.231,-1.067445,18.275999,30.709834,2853.6068,0.067603597,17, J,,,,,
251610508,203.59658,-1.066903,17.174999,24.193973,2860.6087,0.076088705,17, J,,,,,
251610837,204.25029,-1.058353,14.017,32.09164,2838.1803,0.045822496,17, J,,,,,
251611028,204.36211,-1.053775,14.109,22.82852,2866.997,0.081607469,17, J,,,,,
251611480,204.06115,-1.04023,16.403,0.10214724,2869.9704,0.002451534,17, J,,,,,
251611677,201.27566,-1.034685,18.728001,24.270292,2859.5914,0.0611435,17, J,,,,,
251611706,199.83204,-1.033674,17.563,24.848794,2846.8534,0.045101546,17, J,,,,,
251613000,200.33089,-0.998498,18.42,24.250751,2859.9925,0.11863308,17, J,,,,,
251613582,199.79587,-0.983255,16.816999,22.788734,2867.9034,0.10660551,17, J,,,,,
251613640,199.7958,-0.981547,17.725,22.788735,2867.9034,0.10660461,17, J,,,,,
251615778,200.05617,-0.921785,18.063999,24.229568,2860.4721,0.057948865,17, J,,,,,
251616048,201.14142,-0.914042,13.985,22.788979,2867.8922,0.07801735,17, J,,,,,
251616200,199.55469,-0.909282,12.827,22.749262,2868.7706,0.14406548,17, J,,,,,
251617037,200.33515,-0.887286,14.339,22.789117,2867.8923,0.086521665,17, J,,,,,
251617615,202.89231,-0.871536,18.188999,16.024147,2856.3374,0.071171534,17, J,,,,,
251617884,201.13089,-0.864076,11.809,19.515677,2850.7616,0.061570082,17, J,,,,,
251618007,202.93557,-0.860455,13.535,22.333904,2855.5662,0.094389504,17, J,,,,,
251618476,201.4032,-0.846974,17.066,22.689033,2847.4654,0.24617483,17, J,,,,,
251618938,199.73553,-0.834803,12.82,24.316532,2858.5836,0.059555594,17, J,,,,,
251619121,200.58228,-0.830228,11.534,27.239926,2846.2864,0.036010287,17, J,,,,,
251619528,202.72232,-0.820252,17.660999,24.230503,2858.0128,0.06674771,17, J,,,,,
251619765,199.41291,-0.814702,13.922,22.788811,2867.908,0.11573183,17, J,,,,,
251620285,199.45849,-0.802795,18.32,16.787039,2860.8447,0.10636806,17, J,,,,,
251621129,200.88726,-0.781333,18.455,22.789094,2867.8934,0.091149515,17, J,,,,,
251622894,201.3587,-0.738041,14.161,22.689053,2847.4572,0.20365281,17, J,,,,,
251622970,200.67663,-0.735994,15.161,28.202342,2856.2181,0.081902295,17, J,,,,,
251623073,199.86906,-0.73321,12.988,22.829392,2866.9869,0.070719232,17, J,,,,,
251624132,200.47611,-0.703813,17.972,11.537566,2862.0759,0.052198063,17, J,,,,,
251624306,201.77653,-0.698947,10.282,10.967043,2867.5958,0.37878255,17, J,,,,,
251625091,199.96723,-0.676469,14.377,27.83317,2868.2401,0.067276341,17, J,,,,,
251625366,200.01137,-0.669032,15.424,30.354908,2847.1549,0.062617257,17, J,,,,,
251625646,199.8087,-0.661129,19.792999,30.830576,2861.5481,0.085129453,17, J,,,,,
251626185,200.30476,-0.645442,16.646999,22.749584,2868.7732,0.12332267,17, J,,,,,
251626849,199.62963,-0.623634,17.056,22.649591,2848.4331,0.17094758,17, J,,,,,
251628367,200.42672,-0.574542,18.139999,17.166296,2867.2739,0.08710619,17, J,,,,,
251628925,200.20233,-0.554779,12.632,23.916459,2861.7672,0.36591816,17, E,,,,,
251629434,200.53049,-0.538348,10.651,3.4024256,2866.6795,0.41254947,17, J,,,,,
251633764,199.53041,-0.397111,13.417,22.334414,2855.5536,0.11593029,17, J,,,,,
251809737,204.364,-12.057,18.299999,23.378364,2860.3685,0.035543373,17, J,,,,,
251809768,201.75454,-12.768139,18.309999,3.7434657,2869.856,0.16765246,17, E,,,,,
251809775,205.763,-11.298111,18.99,32.089671,2838.2116,0.054250181,17, J,,,,,
251809786,203.04237,-2.4625306,21.1,26.247309,2844.2808,0.090067811,17, J,,,,,
251809787,206.13488,-9.0720083,16.978001,0.43716195,2869.7666,0.12242377,17, E,,,,,
251809789,202.94088,-11.068092,17.582001,1.6852136,2869.0649,0.18253033,17, J,,,,,
251809799,204.57637,-9.8545389,18.087999,0.46472526,2869.9641,0.089211483,17, E,,,,,
251809801,204.58199,-9.0733389,18.209,5.4217993,2864.6253,0.26999643,17, C,,,,,
251809804,207.87912,-9.5760944,18.365999,3.0442627,2867.0353,0.44181452,17, E,,,,,
251809808,202.77104,-8.5827333,18.531,1.9720531,2869.4192,0.24772207,17, E,,,,,
251809814,201.82081,-5.6359361,18.988001,1.0418601,2869.1675,0.16878859,17, J,,,,,
251809823,206.90976,-10.372747,19.181999,0.58459436,2869.758,0.14087112,17, J,,,,,
251809830,204.56211,-13.084958,19.403999,0.37318328,2869.709,0.08449254,17, E,,,,,
251809896,196.38387,-4.2135806,18.5,15.870758,2855.928,0.08384665,17, J,,,,,
251809910,196.61792,-3.9534694,19.200001,31.315787,2851.3858,0.058331847,17, J,,,,,
251810062,199.39042,-1.8538306,18.870001,0.49035338,2869.8055,0.010479488,17, J,,,,,
251810082,199.6163,-0.61666111,18.9,29.044613,2841.0472,0.018638214,17, J,,,,,
251810107,200.00242,-0.82146944,20.4,27.214509,2844.5708,0.072859441,17, J,,,,,
251810108,200.03599,-0.88411944,21.299999,22.729149,2869.3709,0.057349381,17, J,,,,,
251810110,200.10317,-0.62881944,22.5,7.0158577,2865.09,0.07481624,17, J,,,,,
251810114,200.14895,-0.85863056,22.9,0.24528265,2869.8659,0.005886784,17, J,,,,,
251810130,200.28567,-0.48118056,21.6,10.936723,2869.9024,0.029721306,17, J,,,,,
251810153,200.53306,-0.61893056,21.9,0.20447253,2869.97,0.004907341,17, J,,,,,
251810183,200.85557,-0.58278056,21.4,28.362758,2848.7682,0.060486179,17, J,,,,,
251810281,202.43054,-4.3723889,19.48,0.10222135,2869.9832,0.002453312,17, J,,,,,
251810307,202.61204,-1.5300806,17.799999,23.050605,2862.8991,0.077059457,17, J,,,,,
251810317,202.77751,-1.2034194,22.200001,22.828578,2866.9911,0.079012472,17, J,,,,,
251810371,203.12954,-4.7976694,19.32,0.30302242,2869.8719,0.013067935,17, E,,,,,
251810387,203.31114,-0.90383889,21.4,6.9825308,2865.254,0.055007268,17, J,,,,,
251810480,204.67683,-4.5360806,19.52,27.571495,2869.0473,0.077374387,17, J,,,,,
251810518,205.41108,-4.2813611,18.780001,28.015253,2853.9097,0.095468957,17, J,,,,,
251810554,205.82379,-4.6659389,19.129999,3.3602509,2868.1209,0.054223192,17, J,,,,,
251810576,206.07843,-2.3205389,21.4,5.9440783,2866.6938,0.12916588,17, J,,,,,
251810633,206.79204,-5.2576694,19.459999,0.1020584,2869.9205,0.002449402,17, J,,,,,
251810660,208.2375,-11.689581,18.5,30.767185,2852.5275,0.058612779,17, J,,,,,
251810662,208.24792,-11.633639,21.700001,31.752353,2843.1474,0.13775401,17, J,,,,,
251810686,208.9316,-9.4212056,10.865,2.5382096,2867.6395,0.20040313,17, E,,,,,
251810716,205.66843,-10.777647,14.435,21.00319,2862.2893,0.062526996,17, J,,,,,
251810756,196.92163,-4.4334444,17.802999,27.643879,2865.9464,0.2327628,17, J,,,,,
251810757,203.35549,-7.6155972,17.864,1.9615176,2869.8326,0.021683621,17, J,,,,,
251810822,208.0389,-10.945339,18.528999,28.226189,2863.024,0.35948476,17, J,,,,,
251810979,203.36043,-14.416686,18.822001,24.846764,2846.874,0.12233677,17, J,,,,,
251811166,207.31047,-11.322183,18.965,22.686624,2847.511,0.20575997,17, J,,,,,
251811255,205.54376,-11.102936,19.01,31.312151,2851.4389,0.071645434,17, J,,,,,
251811308,205.29567,-14.189711,19.035999,32.600894,2859.6346,0.11688826,17, J,,,,,
251811321,201.30882,-10.278442,19.042999,27.548108,2867.7167,0.17665166,17, J,,,,,
251811422,198.02031,-13.274344,19.082001,22.5882,2849.9215,0.13725508,17, J,,,,,
251811506,199.68838,-8.4857611,19.105,24.403618,2860.317,0.062360786,17, J,,,,,
251811510,208.97257,-11.366597,19.106001,27.976636,2854.1199,0.044275813,17, J,,,,,
251811523,200.76958,-13.151058,19.110001,20.683786,2868.5644,0.069864639,17, J,,,,,
251811602,203.23298,-10.183831,19.134001,31.807606,2844.8714,0.098145978,17, J,,,,,
251811603,207.48993,-11.257014,19.134001,27.905944,2861.8424,0.030112611,17, J,,,,,
251811704,208.78973,-11.354,19.16,22.119134,2867.1673,0.044153572,17, J,,,,,
251811707,197.09873,-4.1702917,19.160999,15.813016,2863.8006,0.064541151,17, J,,,,,
251811713,204.37646,-14.329233,19.162001,29.887982,2852.1469,0.060104642,17, J,,,,,
251811724,208.16083,-12.415467,19.164,23.62843,2849.4566,0.030887796,17, J,,,,,
251811784,198.36107,-9.6803722,19.177,27.64596,2865.8875,0.10795572,17, J,,,,,
251811804,206.13449,-1.4000194,19.18,21.112232,2860.8676,0.068142123,17, J,,,,,
251811806,207.47453,-7.5203889,19.181,30.382103,2859.476,0.087223917,17, J,,,,,
251811810,196.85357,-4.3586278,19.181,32.093158,2838.1539,0.065705424,17, J,,,,,
251811841,208.65673,-12.080917,19.188999,0.24513786,2869.9069,0.005883309,17, J,,,,,
251811844,198.89471,-13.974258,19.190001,22.529924,2851.289,0.19962241,17, J,,,,,
251811862,201.50312,-13.719869,19.193001,32.059009,2869.2768,0.096598927,17, J,,,,,
211301689,133.85898,9.87966,9.2510004,27.739199,2858.7022,0.42050547,18, J,,,ROW 5633,CAMP 18 HARVARD LIST,
211302183,133.77905,9.889767,13.012,17.12313,2865.7083,0.23188719,18, J,,,,,
211302193,132.7253,9.890136,12.486,1.3623907,2868.9688,0.24772792,18, J,,,,,
211302521,132.61823,9.897442,12.581,48.772139,2822.5844,0.24594059,18, J,,,,,
211302881,132.71506,9.904596,13.055,36.37377,2859.6828,0.09078965,18, J,,,,,
211302959,134.1324,9.906382,13.076,35.121866,2844.6079,0.060959809,18, J,,,,,
211303246,132.451,9.913009,12.449,9.0751732,2864.0345,0.020894832,18, J,,,,,
211304154,131.8472,9.93233,12.711,47.691528,2859.4974,0.19109715,18, J,,,,,
211304198,133.87749,9.933364,11.647,35.863135,2836.926,0.15380173,18, J,,,,,
211304412,132.66432,9.938141,12.329,25.503076,2855.1013,0.069498728,18, J,,,,,
211304781,133.34744,9.945622,13.772,17.41627,2859.4276,0.023558215,18, J,,,,,
211305029,133.195,9.951133,12.632,41.99331,2843.8987,0.20494516,18, J,,,,,
211305568,133.12233,9.962734,13.849,11.549446,2867.6185,0.045048971,18, C,,,,,
211305600,131.8052,9.963297,13.399,48.772592,2822.5988,0.21017543,18, J,,,,,
211305810,128.94133,9.967109,15.45315,16.727651,2860.8355,0.1380737,18, J,,,,,
211306478,132.62604,9.981174,12.553,29.124905,2859.1091,0.21439942,18, C,,,,,
211306549,130.69507,9.982349,13.122,19.59161,2863.8131,0.090490017,18, J,,,,,
211306642,132.91875,9.984217,12.714,23.257497,2846.8501,0.065361929,18, J,,,,,
211306826,130.20676,9.988485,12.416,2.4062009,2869.7538,0.16764037,18, E,,,,,
211307159,132.96092,9.995498,13.662,45.146415,2848.2943,0.069103348,18, J,,,,,
211307165,129.15776,9.995712,11.207,32.114365,2841.7528,0.068953011,18, J,,,,,
211307670,130.61517,10.005586,13.46,43.161588,2837.4766,0.024309667,18, J,,,,,
211307808,133.0754,10.008479,13.133,19.591356,2863.824,0.060504121,18, J,,,,,
211308324,131.75787,10.018494,16.903601,41.976885,2865.2166,0.026728392,18, J,,,,,
211308485,128.80232,10.021459,8.6949997,0.13278876,2869.9836,0.00318693,18, J,,,,,
211308629,132.14212,10.024206,12.198,35.059358,2845.6903,0.037656429,18, J,,,,,
211308769,125.94216,10.026857,12.523,17.140057,2866.2042,0.19741841,18, J,,,,,
211309041,130.61523,10.032791,14.917,44.955999,2857.2559,0.071117779,18, J,,,,,
211309166,133.05641,10.035034,11.183,44.505313,2850.9718,0.066588141,18, J,,,,,
211309192,126.96173,10.035521,12.172,48.119897,2864.1884,0.1656063,18, J,,,,,
211309614,133.23091,10.044659,13.664,23.59009,2862.09,0.036181928,18, J,,,,,
211309648,133.86661,10.04529,13.848,3.1392695,2868.973,0.16866984,18, C,,,,,
211309708,130.39146,10.046296,12.101,12.51879,2868.4389,0.32923179,18, J,,,,,
211309989,127.18819,10.051845,13.945,7.5385134,2862.9737,0.15606053,18, E,,,,,
211310019,126.61507,10.05243,13.757,43.443305,2833.4746,0.052833978,18, J,,,,,
211310131,134.11679,10.054339,13.271,7.3667008,2864.655,0.053315464,18, J,,,,,
211310208,133.58937,10.056069,12.687,49.023881,2853.3994,0.010998619,18, J,,,,,
211310696,128.16612,10.066008,8.2270002,40.340483,2867.0805,0.47007757,18, J,,,,,
211310828,131.23312,10.068907,12.395,0.10507974,2869.9323,0.002521914,18, J,,,,,
211310854,128.82686,10.069377,13.399,43.160339,2837.4434,0.02889009,18, J,,,,,
211311197,129.04962,10.076669,12.374,42.818787,2853.7849,0.19591077,18, J,,,,,
211311300,133.50984,10.07865,19.681999,0.30652341,2869.7977,0.007356562,18, J,,,,,
211311349,129.66013,10.079693,11.674,43.549315,2869.3412,0.096898629,18, J,,,,,
211311380,126.61603,10.080375,9.1280003,47.137401,2825.2882,0.7870562,18, C,,,,,
211311441,129.19002,10.081695,12.954,43.443202,2833.487,0.021402348,18, J,,,,,
211311519,130.6512,10.083237,17.398001,17.122172,2853.0348,0.010778179,18, J,,,,,
211311608,127.53395,10.085001,11.325,1.5761497,2869.5855,0.30535044,18, J,,,,,
211311644,126.02395,10.085739,9.3559999,25.493639,2853.2631,0.50411012,18, J,,,,,
211312483,125.95104,10.102844,12.378,48.19512,2865.0145,0.25255852,18, J,,,,,
211312549,131.16675,10.104443,12.639,38.896681,2848.3931,0.35835619,18, J,,,,,
211312580,132.70882,10.105195,12.614,44.955581,2857.2479,0.077257398,18, J,,,,,
211312622,126.90248,10.106001,17.5516,33.121042,2849.4455,0.057910875,18, J,,,,,
211312993,128.26707,10.113529,12.755,46.823146,2867.6671,0.10540557,18, J,,,,,
211313716,130.21252,10.128185,13.366,48.122076,2864.2208,0.28780536,18, J,,,,,
211313912,129.09096,10.131871,12.635,43.443117,2833.4747,0.046318318,18, J,,,,,
211313991,126.879,10.133635,13.51,36.373352,2859.7019,0.083031007,18, J,,,,,
211314004,127.83781,10.133937,12.315,44.640072,2839.6547,0.30356219,18, J,,,,,
211314149,125.98782,10.136609,14.317,17.028306,2862.6964,0.17960912,18, J,,,,,
211314558,130.96866,10.144703,12.552,38.896382,2848.3948,0.40753547,18, J,,,,,
211314570,132.73038,10.144983,15.152,48.773933,2822.6057,0.21570694,18, J,,,,,
211315028,127.10912,10.154472,14.896,40.336958,2867.1161,0.39249293,18, J,,,,,
211315442,129.79228,10.163225,13.104,20.033897,2854.1977,0.064872309,18, J,,,,,
211315475,127.4214,10.163867,15.924,0.88479947,2869.3924,0.13964414,18, E,,,,,
211315506,127.428,10.164453,12.22,0.88481573,2869.3796,0.13606001,18, C,,,,,
211315542,134.05995,10.165195,12.923,49.067339,2852.856,0.0880489,18, J,,,,,
211315893,130.75618,10.171489,13.075,48.12209,2864.238,0.17861678,18, J,,,,,
211315996,130.78218,10.17354,13.07,48.123105,2864.2379,0.20360796,18, J,,,,,
211316539,127.02778,10.18431,10.403,45.57851,2839.3263,0.73054027,18, J,,,,,
211316816,132.01027,10.189782,10.25,33.899621,2836.4931,0.58850963,18, J,,,,,
211317152,126.05952,10.196315,12.119,42.909252,2834.4329,0.037297976,18, J,,,,,
211317405,126.8367,10.2022,13.393,35.234681,2842.6776,0.083381462,18, J,,,,,
211317649,128.92574,10.206643,13.214,3.3326582,2867.3752,0.13314011,18, C,,,,,
211317804,127.34298,10.210258,13.425,29.139219,2844.0021,0.15513831,18, J,,,,,
211317930,126.69225,10.212642,15.063,34.12549,2865.526,0.038396983,18, J,,,,,
211318119,132.81764,10.216223,14.881,32.175601,2866.4912,0.082995294,18, J,,,,,
211318350,127.60899,10.220858,13.109,45.307136,2846.1888,0.051293531,18, J,,,,,
211318537,129.02321,10.224462,12.557,29.91185,2843.4299,0.081192835,18, J,,,,,
211318687,126.22781,10.227356,10.631,24.057228,2848.7595,0.029245115,18, J,,,,,
211318841,128.19872,10.230975,12.629,43.610888,2831.1307,0.10445325,18, J,,,,,
211318905,133.1631,10.232102,12.409,47.693771,2859.5064,0.26948988,18, J,,,,,
211318962,133.87338,10.233501,12.534,25.502942,2855.0977,0.084968668,18, J,,,,,
211319617,126.46394,10.246968,12.393,8.8656408,2868.9309,0.11471608,18, C,,,,,
211319666,133.85213,10.247719,13.409,17.199735,2868.1261,0.12942413,18, J,,,,,
211319779,127.15407,10.249987,12.64,13.820299,2869.3778,0.16687047,18, C,,,,,
211320053,127.06145,10.255081,10.99,20.978224,2864.9377,0.061987421,18, J,,,,,
211320181,129.7164,10.257393,13.167,9.8867349,2868.2449,0.060351949,18, J,,,,,
211320398,127.96107,10.261306,11.219,45.607329,2838.9496,0.66432401,18, J,,,,,
211320565,126.45214,10.264745,12.198,22.739139,2857.8952,0.15353376,18, J,,,,,
211320813,130.50478,10.269431,13.868,3.0828237,2869.9085,0.10117585,18, E,,,,,
211321596,133.5159,10.28478,19.099001,33.022624,2856.2746,0.065636051,18, J,,,,,
211321620,127.318,10.285272,14.329,0.84336324,2869.4667,0.020762882,18, C,,,,,
211321992,134.1359,10.293075,18.188,2.022614,2869.8291,0.023095412,18, J,,,,,
211322161,130.94824,10.296706,12.252,17.212131,2868.5181,0.13900253,18, J,,,,,
211322295,126.33636,10.299599,14.631,47.691571,2859.4927,0.21200324,18, J,,,,,
211322450,129.25728,10.302804,13.549,33.149012,2849.908,0.065669323,18, J,,,,,
211322475,131.03922,10.303216,13.725,9.0747204,2864.0094,0.019793968,18, J,,,,,
211322489,129.63763,10.303399,13.464,19.591868,2863.805,0.062972652,18, J,,,,,
211322792,129.52907,10.309378,12.064,22.770511,2858.6542,0.1203055,18, J,,,,,
211322929,130.1237,10.312088,12.958,30.938111,2853.902,0.093992772,18, J,,,,,
211323059,128.97498,10.314806,10.543,0.12147001,2869.9364,0.010416667,18, J,,,,,
211323188,131.04292,10.317181,12.901,0.24522264,2869.8046,0.005885343,18, J,,,,,
211323278,133.61046,10.318949,14.187,9.0744877,2863.9849,0.042212204,18, J,,,,,
211324134,132.16177,10.335582,12.388,44.868127,2848.5405,0.44103234,18, C,,,,,
211324331,129.87085,10.339487,12.608,9.078747,2864.2423,0.047891008,18, J,,,,,
211324347,125.98079,10.339756,12.674,30.644788,2863.732,0.21867677,18, J,,,,,
211324524,133.27469,10.34296,12.845,43.379753,2862.4236,0.063383343,18, J,,,,,
211324599,133.76997,10.34443,14.212,8.7702124,2866.9627,0.091863316,18, E,,,,,
211324618,130.06615,10.34471,9.6120005,25.85332,2851.4631,0.07420292,18, J,,,,,
211324764,133.95605,10.347147,12.936,0.11441553,2869.9434,0.002745973,18, J,,,,,
211324815,134.00705,10.348174,13.017,28.483908,2843.5006,0.091504734,18, J,,,,,
211324854,126.40527,10.348855,14.918,41.575907,2847.5336,0.14690694,18, J,,,,,
211325347,129.10953,10.35802,13.77,10.945408,2861.5954,0.037805161,18, J,,,,,
211325576,130.7886,10.362772,15.045,36.065025,2860.4911,0.037899782,18, J,,,,,
211325643,133.11847,10.364048,14.845,1.7900311,2868.6876,0.18486475,18, E,,,,,
211325961,126.17177,10.370279,9.5780001,43.164004,2858.0131,0.089043555,18, J,,,,,
211326087,126.67878,10.372724,11.341,46.245591,2861.858,0.17916804,18, J,,,,,
211326144,126.97402,10.373592,11.957,0.29689891,2869.7462,0.035043151,18, J,,,,,
211326359,133.07925,10.377454,13.492,13.401224,2865.4222,0.064676071,18, J,,,,,
211326638,129.13614,10.382724,13.288,28.651744,2868.6284,0.087291237,18, J,,,,,
211326786,133.77493,10.38561,12.605,23.257356,2846.852,0.074039216,18, J,,,,,
211326906,129.09647,10.387785,12.838,43.442921,2833.4732,0.066065013,18, J,,,,,
211327060,131.16377,10.390634,13.492,30.526657,2861.669,0.33791077,18, J,,,,,
211327770,133.91994,10.403731,12.989,1.1934118,2869.6539,0.20407952,18, J,,,,,
211328154,132.12724,10.410545,17.7132,42.237719,2859.2359,0.46681697,18, J,,,,,
211328175,133.94833,10.410904,13.14,44.420184,2850.8271,0.067941629,18, J,,,,,
211328337,128.97667,10.414083,12.502,44.345844,2847.8428,0.25743174,18, J,,,,,
211328339,126.04288,10.414109,15.616,29.722712,2864.8213,0.055124812,18, J,,,,,
211328430,134.02,10.416033,10.937,22.493937,2857.7298,0.40361569,18, J,,,,,
211328600,132.13553,10.419602,12.568,1.0438578,2869.7578,0.1323578,18, J,,,,,
211328872,127.80399,10.424357,15.277,47.693263,2859.502,0.28891345,18, J,,,,,
211329643,132.62091,10.438891,11.918,39.783752,2834.9666,0.088223786,18, J,,,,,
211329913,133.45917,10.444488,12.814,49.026186,2853.4199,0.070017837,18, J,,,,,
211330837,127.93173,10.461911,10.535,0.14303598,2869.8951,0.003432864,18, J,,,,,
211331100,126.42285,10.466558,12.944,44.494251,2828.6414,0.056301159,18, J,,,,,
211331236,133.85568,10.469131,13.905,1.2916073,2869.0402,0.049612277,18, C,,,,,
211331329,126.82815,10.470834,16.823999,0.10201839,2869.9313,0.002448441,18, J,,,,,
211331604,133.00023,10.476046,12.659,17.095606,2864.8378,0.18630014,18, C,,,,,
211331611,132.73703,10.476178,15.395,9.0724271,2863.8705,0.021485304,18, J,,,,,
211331892,128.05167,10.481311,13.055,9.0744158,2863.9896,0.020272707,18, J,,,,,
211332126,130.93626,10.486102,12.569,44.956463,2857.24,0.11485011,18, J,,,,,
211332581,126.34701,10.494792,11.294,43.352335,2865.9706,0.096052193,18, J,,,,,
211332954,132.10658,10.50161,13.679,17.16103,2866.9148,0.11734476,18, J,,,,,
211333077,131.06679,10.503859,12.646,45.183504,2854.3389,0.089298993,18, J,,,,,
211333146,126.31593,10.504891,10.225,17.192428,2867.856,0.20147243,18, J,,,,,
211333589,129.48863,10.513493,13.171,42.367411,2848.5282,0.07248036,18, J,,,,,
211334284,126.44319,10.526259,12.51,9.0718994,2863.8335,0.031237616,18, J,,,,,
211334442,129.0706,10.529034,12.781,44.95558,2857.2477,0.076957113,18, J,,,,,
211334858,129.32668,10.536931,13.888,4.3362739,2867.6857,0.41246229,18, E,,,,,
211334955,128.26399,10.53876,11.58,47.024425,2823.8598,0.066794693,18, J,,,,,
211334994,132.69318,10.539563,13.797,23.258002,2846.8356,0.061439929,18, J,,,,,
211335011,129.17964,10.539874,12.745,43.443227,2833.4764,0.045886411,18, J,,,,,
211335192,133.90752,10.543347,12.277,46.03346,2859.2969,0.087240425,18, J,,,,,
211335207,130.45624,10.543623,13.733,22.314605,2855.0873,0.089156473,18, J,,,,,
211335512,128.14314,10.549541,14.861,42.64405,2831.2474,0.022627447,18, J,,,,,
211335816,126.62402,10.5554,11.929,4.9898639,2865.885,0.041816592,18, C,,,,,
211335950,129.8273,10.557603,13.566,20.593198,2854.9426,0.012179502,18, J,,,,,
211336235,126.02083,10.563524,11.789,22.002329,2869.5717,0.042004965,18, J,,,,,
211336288,133.42361,10.564473,14.611,0.22179569,2869.9682,0.028363356,18, C,,,,,
211336767,131.82616,10.572948,15,39.308111,2855.9949,0.19931526,18, J,,,,,
211337006,130.07582,10.577516,13.67,21.417455,2863.3711,0.13284456,18, J,,,,,
211337063,129.1345,10.578391,12.143,45.6074,2838.9412,0.4878786,18, J,,,,,
211337160,133.60533,10.580164,11.594,29.165459,2858.3734,0.20383451,18, J,,,,,
211337259,128.06862,10.58203,11.825,26.911493,2864.433,0.24354901,18, C,,,,,
211337417,126.11008,10.584759,13.603,45.366564,2851.9096,0.10412274,18, J,,,,,
211337421,127.79742,10.584816,10.132,0.12092996,2869.9041,0.014197123,18, J,,,,,
211337698,133.37666,10.590376,13.405,23.257503,2846.8515,0.068469896,18, J,,,,,
211338323,131.98126,10.601184,12.729,0.24523605,2869.8355,0.005885665,18, J,,,,,
211338422,132.04445,10.602993,17.281401,34.000431,2858.1303,0.070182668,18, J,,,,,
211338481,130.2657,10.604126,12.9,0.11441553,2869.9431,0.002745973,18, J,,,,,
211338524,126.0162,10.604931,12.913,38.89653,2848.3894,0.48591085,18, J,,,,,
211338639,133.30783,10.60704,13.396,21.737533,2863.0193,0.18162576,18, J,,,,,
211338666,130.31573,10.607498,12.332,24.032782,2864.9046,0.021853179,18, J,,,,,
211339138,133.13127,10.615429,12.523,44.233595,2832.2996,0.076968089,18, J,,,,,
211339224,131.79646,10.617119,12.884,20.476224,2851.9084,0.1020931,18, J,,,,,
211339249,133.20871,10.617548,13.09,36.006069,2865.5669,0.088301543,18, J,,,,,
211339767,127.20963,10.626534,13.627,19.597323,2863.6464,0.065134488,18, J,,,,,
211340040,125.98004,10.632057,5.835,34.307179,2868.434,0.013726748,18, J,,,,,
211340125,129.10892,10.633661,12.657,9.0766557,2864.1247,0.018795891,18, J,,,,,
211340137,133.8307,10.633864,12.389,39.785712,2834.9964,0.075851106,18, J,,,,,
211340285,127.06927,10.63622,14.752,25.280131,2850.3996,0.036751374,18, J,,,,,
211340395,126.18696,10.637959,12.685,41.193449,2855.0328,0.033005262,18, J,,,,,
211340402,126.24219,10.638047,12.395,0.24522264,2869.7847,0.005885343,18, J,,,,,
211340768,129.11638,10.645065,17.6224,31.293671,2856.5668,0.055228631,18, J,,,,,
211340875,131.02336,10.64704,13.219,42.009338,2853.5408,0.078591274,18, J,,,,,
211341039,133.7144,10.650172,13.385,23.25744,2846.8517,0.065689217,18, J,,,,,
211341060,127.23997,10.650467,12.698,30.032183,2840.9867,0.15932589,18, J,,,,,
211341389,130.96382,10.656649,13.727,1.3080139,2869.2062,0.16400457,18, E,,,,,
211341622,129.63074,10.661071,17.2008,24.664424,2862.1323,0.042709346,18, J,,,,,
211341832,126.82993,10.664601,15.012,48.594419,2848.6621,0.023254575,18, J,,,,,
211342266,130.88618,10.673028,13.347,17.190382,2867.8475,0.07689773,18, J,,,,,
211342524,128.0987,10.677239,12.406,14.448887,2865.4264,0.16335519,18, E,,,,,
211342713,128.02379,10.680762,11.918,47.694332,2859.4877,0.27212876,18, J,,,,,
211342714,130.5759,10.680785,12.411,36.256374,2861.6232,0.088517234,18, J,,,,,
211342808,132.50378,10.682562,12.932,27.212542,2863.7487,0.010416667,18, J,,,,,
211342986,128.03052,10.685787,10.48,37.989478,2833.8248,0.089474188,18, J,,,,,
211343251,134.10739,10.690934,13.532,41.522202,2846.9572,0.028973489,18, J,,,,,
211343272,127.58962,10.691295,21.530001,8.2622336,2867.5725,0.01430843,18, J,,,,,
211343850,131.24327,10.701545,12.715,42.01874,2853.4106,0.071823202,18, J,,,,,
211344994,127.19296,10.722853,13.063,47.283352,2855.0121,0.18540089,18, J,,,,,
211345111,132.7154,10.724735,12.656,17.190606,2867.8394,0.11707073,18, J,,,,,
211345128,133.94824,10.725094,12.678,44.419157,2850.8179,0.034128097,18, J,,,,,
211345291,129.84352,10.727948,12.413,24.497341,2849.3765,0.057006799,18, J,,,,,
211345702,132.52924,10.735392,14.95,43.307241,2831.094,0.38040719,18, J,,,,,
211345799,126.79981,10.737074,9.6789999,1.4380308,2869.0549,0.25849146,18, E,,,,,
211345809,132.41678,10.737207,13.556,48.121426,2864.222,0.3103918,18, C,,,,,
211346369,127.49085,10.747611,11.385,42.047163,2853.2535,0.090566698,18, J,,,,,
211347012,131.93222,10.75983,12.017,41.991615,2843.9596,0.38183663,18, J,,,,,
211347508,132.29378,10.769105,14.894,36.838605,2866.6081,0.56867189,18, J,,,,,
211347809,126.22785,10.77403,12.333,47.69348,2859.5244,0.34554082,18, J,,,,,
211348068,133.41861,10.779073,12.338,43.442545,2833.467,0.090192094,18, J,,,,,
211348437,128.18779,10.785533,13.358,0.26559645,2869.7891,0.006374315,18, J,,,,,
211348562,130.60669,10.787385,12.473,30.826579,2855.9661,0.071833245,18, J,,,,,
211348567,128.15816,10.78743,16.9,17.42787,2858.0574,0.043545453,18, J,,,,,
211348775,132.88707,10.791285,13.855,12.979524,2860.6739,0.065891242,18, J,,,,,
211349891,127.47913,10.812089,14.239,40.71507,2865.245,0.085214252,18, J,,,,,
211349959,128.11299,10.813478,17.716299,48.456508,2824.5722,0.072928122,18, J,,,,,
211350064,133.07516,10.815596,14.64,0.12262847,2869.9288,0.002943083,18, J,,,,,
211350167,131.9173,10.817621,12.639,40.337988,2867.0567,0.22221844,18, J,,,,,
211350951,134.12534,10.831658,12.694,36.373858,2859.6804,0.091803433,18, J,,,,,
211351031,128.9214,10.833078,11.173,38.310423,2843.0887,0.095681491,18, J,,,,,
211351097,132.47896,10.834521,12.329,28.550509,2842.7501,0.24053433,18, C,,,,,
211351289,133.92047,10.837938,14.653,47.691717,2859.4941,0.21279776,18, J,,,,,
211351396,134.06337,10.840138,11.411,42.020792,2853.4319,0.088672145,18, J,,,,,
211351427,132.1642,10.840647,11.547,27.398808,2865.7433,0.11912705,18, J,,,,,
211351486,132.54851,10.841786,10.498,41.520379,2863.6171,0.091933429,18, J,,,,,
211351636,132.06013,10.844657,11.747,30.743718,2857.531,0.091659727,18, J,,,,,
211351691,131.10213,10.845547,18.632,26.438064,2861.8009,0.062500845,18, J,,,,,
211351798,127.70011,10.847282,13.293,40.687407,2860.1151,0.40774703,18, C,,,,,
211351816,127.76283,10.847586,12.409,8.4071313,2863.9218,0.20994019,18, C,,,,,
211351865,133.15636,10.848283,14.552,37.793038,2846.8794,0.088354003,18, C,,,,,
211351895,132.12791,10.848773,12.709,0.24523605,2869.8355,0.005885665,18, J,,,,,
211351996,133.87323,10.85032,11.782,43.370705,2832.6285,0.0293072,18, J,,,,,
211352051,130.53325,10.851559,13.011,43.160535,2837.4628,0.021326193,18, J,,,,,
211352589,128.89952,10.861853,10.814,30.981589,2864.7123,0.21702588,18, J,,,,,
211352878,129.32286,10.866859,14,0.87210696,2869.4503,0.17997668,18, E,,,,,
211352902,127.83981,10.867249,13.753,40.401523,2835.6564,0.056207548,18, J,,,,,
211353292,133.53027,10.873777,15.693,0.49030315,2869.6434,0.021227923,18, J,,,,,
211353323,126.07076,10.874225,11.021,34.157198,2838.2726,0.74614555,18, J,,,,,
211354075,129.18924,10.888095,13.734,27.792174,2862.9419,0.16143082,18, J,,,,,
211354118,126.32742,10.888696,11.835,0.16383492,2869.8689,0.010416667,18, J,,,,,
211354171,126.7136,10.889731,15.191,41.835653,2843.874,0.10117448,18, J,,,,,
211354380,125.99793,10.893604,11.661,47.693476,2859.512,0.30686375,18, J,,,,,
211355055,127.2968,10.905053,13.582,35.033567,2839.6308,0.07192745,18, J,,,,,
211355168,131.8894,10.90732,18.103001,0.1398187,2869.8775,0.011222264,18, J,,,,,
211355342,127.55403,10.910294,12.637,6.8938083,2869.1955,0.097740606,18, C,,,,,
211355462,130.40492,10.912384,11.38,2.6302957,2869.124,0.29782127,18, J,,,,,
211355501,126.76848,10.913099,18.714001,0.15119539,2869.9384,0.003628689,18, J,,,,,
211355528,133.61768,10.913565,11.283,38.313199,2842.8189,0.13489844,18, J,,,,,
211355747,130.15176,10.917567,12.759,42.008996,2853.5284,0.10662454,18, J,,,,,
211356358,132.21178,10.928371,13.593,46.920978,2868.825,0.24700512,18, J,,,,,
211356726,125.99412,10.935058,15.68,41.618092,2846.9006,0.057766813,18, J,,,,,
211357309,133.23264,10.944721,13.155,0.46397596,2869.5529,0.03217145,18, C,,,,,
211357746,130.68347,10.951499,12.932,45.530755,2849.7782,0.061504436,18, J,,,,,
211358586,130.21086,10.964782,12.36,0.24523605,2869.8353,0.005885665,18, J,,,,,
211359653,126.09268,10.98278,17.686001,22.772998,2854.1158,0.075640218,18, J,,,,,
211359660,130.18033,10.982941,11.742,4.7369672,2867.1676,0.10644837,18, C,,,,,
211361276,129.38861,11.01021,12.741,0.24523605,2869.8353,0.005885665,18, J,,,,,
211361898,126.03613,11.021391,12.432,23.527532,2853.3952,0.31502842,18, J,,,,,
211364731,128.33742,11.071677,9.1459999,8.2396205,2862.0419,0.49250493,18, J,,,,,
211364962,125.94353,11.075424,12.638,7.3609358,2864.2233,0.041958465,18, J,,,,,
211364964,133.86789,11.075428,12.007,22.901444,2869.1524,0.013756521,18, J,,,,,
211367118,133.42232,11.112402,15.243,27.792162,2862.9654,0.21245045,18, J,,,,,
211367376,132.83878,11.116293,12.325,17.99257,2869.9299,0.10853395,18, J,,,,,
211369054,133.89473,11.14383,12.849,34.887873,2841.0792,0.11731301,18, J,,,,,
211369601,132.4546,11.152749,15.147,48.816465,2823.1035,0.075561625,18, J,,,,,
211369701,130.53195,11.154397,14.184,46.779079,2868.2255,0.096944304,18, J,,,,,
211369923,132.4576,11.157932,9.849,0.10212873,2869.9687,0.00245109,18, J,,,,,
211369963,132.98273,11.158695,11.721,47.051523,2861.7459,0.14630522,18, J,,,,,
211370153,132.92154,11.161699,9.4720001,46.888634,2866.9125,0.099487463,18, J,,,,,
211370236,133.50806,11.162882,13.367,31.819617,2860.4563,0.061373736,18, J,,,,,
211370240,131.79538,11.162959,8.6199999,37.252537,2845.7244,0.048175609,18, J,,,,,
211370685,133.99873,11.170034,13.677,9.2422176,2864.381,0.29569271,18, J,,,,,
211370927,133.10666,11.173865,17.970301,33.482131,2860.3787,0.10294079,18, J,,,,,
211371248,133.08484,11.17894,15.359,15.372699,2857.555,0.050064376,18, J,,,,,
211371486,133.46878,11.18281,14.241,40.754492,2840.2338,0.076437077,18, U,,,,,
211371531,132.87746,11.183513,12.8,21.424748,2853.392,0.05962097,18, J,,,,,
211371549,130.44528,11.183771,13.681,33.465302,2860.6653,0.10017388,18, J,,,,,
211371603,131.05278,11.184459,12.787,17.199738,2868.1296,0.16226544,18, J,,,,,
211372052,130.06874,11.191862,12.827,43.442651,2833.4662,0.090840602,18, J,,,,,
211372126,133.95963,11.192937,17.299999,7.0857677,2869.8038,0.10775022,18, J,,,,,
211372330,129.57149,11.196055,13.429,28.951912,2867.8637,0.057422641,18, J,,,,,
211372867,133.8096,11.204547,15.448,1.7299907,2869.1044,0.10792574,18, E,,,,,
211372920,129.79219,11.205361,14.313761,1.9562477,2868.9546,0.18461962,18, J,,,,,
211373110,133.57375,11.208362,12.944,44.106981,2835.5755,0.56705433,18, J,,,,,
211373225,132.99707,11.210307,12.853,44.959419,2857.2433,0.1349974,18, J,,,,,
211373384,133.79727,11.212345,13.47,40.139004,2839.5668,0.11419487,18, J,,,,,
211373751,127.56897,11.217982,12.297,21.631903,2857.6115,0.067310869,18, J,,,,,
211374117,127.24264,11.22415,13.701,48.122423,2864.2282,0.16692864,18, J,,,,,
211374404,126.92597,11.229233,12.974,47.389072,2866.5499,0.065446457,18, J,,,,,
211374694,129.87328,11.234488,12.984,30.744074,2857.5333,0.073470801,18, J,,,,,
211375850,126.88111,11.253756,9.0900002,48.608954,2836.7882,0.075561814,18, J,,,,,
211376001,127.91032,11.25651,12.405,47.69283,2859.5131,0.32607928,18, J,,,,,
211376143,133.12697,11.258983,8.5670004,34.778855,2846.3453,0.036180462,18, J,,,,,
211376245,133.25873,11.260525,13.244,10.687288,2864.5739,0.051041086,18, J,,,,,
211376285,128.96808,11.261348,13.816,9.886809,2868.2417,0.060933141,18, J,,,,,
211376339,130.9327,11.262303,9.0139999,43.161661,2837.4788,0.029044386,18, J,,,,,
211376668,131.04054,11.267617,13.171,3.9111062,2869.1735,0.20562262,18, C,,,,,
211376702,128.27074,11.268177,8.6020002,35.314157,2843.8014,0.086722917,18, J,,,,,
211376947,128.16739,11.271755,11.453,33.961705,2861.2603,0.39310627,18, J,,,,,
211377202,133.10948,11.276105,13.162,34.864098,2842.4843,0.05516467,18, J,,,,,
211377394,132.3564,11.279214,12.467,48.904276,2844.8913,0.067345183,18, J,,,,,
211377539,126.80631,11.281344,17.701799,21.58656,2859.1878,0.028545233,18, J,,,,,
211378388,127.33309,11.295655,9.2989998,45.434541,2838.909,0.083972546,18, J,,,,,
211378467,126.86247,11.296857,12.569,23.033167,2869.828,0.10134621,18, J,,,,,
211378569,132.98712,11.298615,10.586,32.008267,2861.8857,0.1543706,18, J,,,,,
211378763,133.27325,11.301754,13.137,9.8690694,2869.2745,0.053978044,18, J,,,,,
211378898,133.83826,11.304186,18.752001,38.509368,2846.2054,0.071868537,18, J,,,,,
211378904,133.83826,11.30425,14.252,38.509374,2846.2062,0.073951931,18, J,,,,,
211379150,128.84561,11.308038,15.584,0.85815131,2869.8646,0.14514555,18, E,,,,,
211380378,130.9436,11.328453,13.59,19.59167,2863.8066,0.071457518,18, J,,,,,
211380867,134.08755,11.336615,12.538,46.400709,2861.8133,0.045576259,18, J,,,,,
211381000,131.05481,11.338861,11.181,42.123998,2845.4771,0.17527081,18, J,,,,,
211381015,128.2459,11.339135,12.514,36.25449,2861.5985,0.07368606,18, J,,,,,
211381707,127.79334,11.350489,9.1730003,0.26558155,2869.9859,0.006373957,18, J,,,,,
211381737,133.53198,11.350972,12.881,25.502954,2855.0994,0.079745337,18, J,,,,,
211382159,132.58286,11.358492,9.5439997,0.19057407,2869.8299,0.037760937,18, J,,,,,
211382585,130.60199,11.365236,18.224001,14.180927,2860.337,0.067196886,18, J,,,,,
211382664,131.2013,11.366412,9.4350004,34.402977,2856.9041,0.062430745,18, J,,,,,
211382701,128.90926,11.366902,17.2747,40.754202,2841.9737,0.056132406,18, J,,,,,
211382751,131.10497,11.367836,12.711,24.974658,2867.2022,0.3264543,18, J,,,,,
211382902,132.92981,11.370095,17.507,21.076555,2867.5179,0.017087163,18, J,,,,,
211383316,127.65243,11.377319,12.879,43.713128,2842.3083,0.055948485,18, J,,,,,
211383642,133.20596,11.382561,13.329,42.093064,2852.3595,0.090889093,18, J,,,,,
211383821,131.04135,11.385502,14.044,1.567133,2869.7506,0.061974911,18, J,,,,,
211384003,132.8512,11.388131,13.098,47.692347,2859.4988,0.3026462,18, J,,,,,
211384348,129.61089,11.393333,11.319,46.888461,2866.9144,0.098195266,18, J,,,,,
211384501,129.30971,11.395791,14.618,35.076231,2843.9427,0.059476043,18, J,,,,,
211384514,133.05238,11.395984,16.891001,21.87161,2860.9068,0.18129513,18, J,,,,,
211384551,130.51743,11.39648,10.809,40.127483,2867.7821,0.41110432,18, J,,,,,
211384754,132.67628,11.399545,19.370001,0.24514754,2869.8336,0.005883541,18, J,,,,,
211384972,132.98146,11.402854,13.178,38.896671,2848.3972,0.3619242,18, J,,,,,
211385529,133.02284,11.412314,17.132999,48.677961,2832.5006,0.076988604,18, J,,,,,
211386388,128.12401,11.42525,9.2250004,39.660387,2836.8313,0.088550895,18, J,,,,,
211386568,132.50162,11.427949,12.775,9.1155122,2866.4615,0.05517884,18, J,,,,,
211386707,133.18604,11.430377,13.828,32.252474,2866.0356,0.14999399,18, J,,,,,
211386993,130.14984,11.434955,13.55,33.455874,2860.8228,0.090387033,18, J,,,,,
211387162,129.67027,11.437829,18.768,46.8882,2866.9129,0.089522121,18, J,,,,,
211387282,132.67543,11.439851,13.548,31.170437,2849.4313,0.076890923,18, J,,,,,
211387399,132.8252,11.441383,13.203,36.573068,2866.3728,0.063150729,18, J,,,,,
211387425,133.44017,11.441863,11.942,41.993367,2843.9479,0.26724768,18, J,,,,,
211387629,132.81311,11.445167,13.121,35.068331,2845.5433,0.017800366,18, J,,,,,
211387699,132.40088,11.446238,14.473,36.052009,2860.2874,0.027682613,18, J,,,,,
211387739,131.89224,11.446896,12.856,24.946715,2866.5673,0.20997054,18, J,,,,,
211387918,129.49684,11.449679,8.691,34.00769,2863.6271,0.019864109,18, J,,,,,
211387929,127.32652,11.449785,13.691,36.89121,2851.3994,0.10430588,18, J,,,,,
211388452,132.87537,11.458762,14.53,9.0747538,2864.0095,0.021362551,18, J,,,,,
211388587,130.94714,11.460684,16.150999,46.779051,2868.2141,0.080445694,18, J,,,,,
211389004,133.03775,11.467116,13.128,48.829544,2843.6258,0.089892417,18, J,,,,,
211389346,129.93195,11.472235,14.229,41.946464,2864.8235,0.083745136,18, J,,,,,
211389537,132.73425,11.475449,15.669,9.0801107,2864.3229,0.039431527,18, J,,,,,
211389782,129.60368,11.479428,18.740999,1.1039607,2869.2303,0.17690925,18, E,,,,,
211389794,126.96278,11.479683,13.126,1.9570896,2868.7409,0.18369383,18, J,,,,,
211389848,132.73758,11.48041,17.542,44.831603,2840.9909,0.18592311,18, J,,,,,
211389954,133.13359,11.482356,12.689,40.627524,2832.3,0.12177829,18, J,,,,,
211390157,126.2107,11.485958,13.733,0.55809007,2869.6315,0.019501483,18, C,,,,,
211390273,132.87668,11.487788,18.652,18.134963,2856.7334,0.15421901,18, J,,,,,
211391083,133.68608,11.501452,10.432,39.236401,2857.0095,1.2675151,18, E,,,,,
211391208,132.624,11.503514,17.954,44.799712,2841.7059,0.95608962,18, J,,,,,
211391507,127.41827,11.508602,13.605,1.1036313,2869.6024,0.095839759,18, E,,,,,
211391586,132.4889,11.510206,18.671,20.663233,2861.7121,0.0189972,18, J,,,,,
211391655,134.03633,11.510979,11.234,46.433791,2859.4042,0.11295662,18, J,,,,,
211391664,126.48829,11.511145,12.102,10.136737,2860.3644,0.20973522,18, C,,,,,
211391854,129.81071,11.514351,11.185,0.11748736,2869.938,0.002819697,18, J,,,,,
211392005,130.99455,11.516942,17.302099,37.996908,2849.7766,0.10271778,18, J,,,,,
211392113,133.06142,11.518709,12.759,13.401098,2865.4268,0.067911393,18, J,,,,,
211392245,133.87503,11.520822,12.768,45.956325,2865.6158,0.10038617,18, J,,,,,
211392309,127.55379,11.521611,13.067,36.253815,2861.5557,0.18099495,18, J,,,,,
211392419,131.20976,11.523419,12.921,17.192942,2867.8904,0.15771205,18, J,,,,,
211392552,130.29771,11.525693,12.252,9.0780621,2864.2063,0.02353796,18, J,,,,,
211392870,132.98503,11.53082,13.246,31.170079,2849.4313,0.09155049,18, J,,,,,
211393129,132.9265,11.535303,13.15,36.633849,2855.5303,0.073770489,18, J,,,,,
211393445,133.8144,11.540713,12.808,44.956107,2857.2398,0.078436501,18, J,,,,,
211393836,130.17822,11.546353,12.288,29.029613,2869.3719,0.077640086,18, J,,,,,
211393897,133.72281,11.547411,15.808,44.99654,2844.5927,0.066267907,18, J,,,,,
211393988,133.81796,11.548873,13.862,4.8720906,2866.3145,0.19160178,18, C,,,,,
211394018,128.84361,11.549424,12.434,33.594768,2867.0676,0.46111427,18, J,,,,,
211394170,132.46895,11.551774,12.273,47.694219,2859.5238,0.33369381,18, J,,,,,
211394534,132.76222,11.557073,15.654,1.2302627,2869.0638,0.21208342,18, J,,,,,
211395130,127.02344,11.566646,17.091,20.079375,2853.7718,0.074379535,18, J,,,,,
211395281,133.02081,11.568821,17.789,33.172479,2847.6654,0.15821288,18, J,,,,,
211395344,133.38861,11.569894,15.568,43.627624,2862.4149,0.098827135,18, J,,,,,
211395575,127.45687,11.573826,13.503,12.726787,2859.0934,0.11794062,18, J,,,,,
211395620,132.64502,11.574542,16.000999,40.140523,2867.5817,0.01998934,18, J,,,,,
211395699,132.8978,11.575582,14.581,35.069095,2845.5555,0.021956537,18, J,,,,,
211396246,126.95645,11.583977,12.978,48.944483,2842.4123,0.34228842,18, J,,,,,
211396255,132.71138,11.584091,13.424,10.008524,2863.5429,0.2921503,18, J,,,,,
211396273,132.83916,11.584369,18.962,43.96675,2834.755,0.10680404,18, U,,,,,
211396632,126.15372,11.589367,9.3879995,47.17369,2856.7149,0.33146759,18, J,,,,,
211396661,133.0753,11.589812,17.566999,0.10896576,2869.9069,0.002615178,18, J,,,,,
211396675,126.75015,11.58998,11.34,39.512323,2836.8682,0.13044036,18, J,,,,,
211397127,132.77971,11.596836,14.153,47.69477,2859.5147,0.28323174,18, J,,,,,
211397259,127.46725,11.598945,9.3850002,36.230054,2849.8695,0.045782824,18, J,,,,,
211397955,133.0804,11.60954,16.396999,40.1408,2867.5916,0.076029578,18, J,,,,,
211398050,134.15375,11.610861,12.002,47.005926,2851.9857,0.20101176,18, J,,,,,
211398747,132.59583,11.621687,14.997,7.3656679,2864.5811,0.048216238,18, J,,,,,
211398795,132.0155,11.622524,10.86,22.174121,2864.2929,0.40419713,18, J,,,,,
211399359,128.06714,11.630727,14.424,3.114895,2869.0989,0.095885266,18, C,,,,,
211399409,133.2654,11.63151,15.827,21.586643,2859.1895,0.026566808,18, J,,,,,
211399458,133.07896,11.632257,15.9,45.200432,2841.9691,0.10287663,18, J,,,,,
211399555,131.11758,11.633681,14.893,46.432919,2859.4135,0.11729769,18, J,,,,,
211400152,127.4856,11.642705,12.71,42.595115,2853.8936,0.25309032,18, J,,,,,
211400508,132.37656,11.64794,17.677999,42.249323,2849.5389,0.10052697,18, J,,,,,
211400665,133.66122,11.650397,16.014,38.620859,2861.1645,0.10419761,18, J,,,,,
211400767,133.08728,11.651773,13.129,43.442577,2833.4672,0.090550323,18, J,,,,,
211400870,129.0559,11.653199,12.463,7.5607366,2866.9624,0.24279771,18, J,,,,,
211400999,133.26932,11.655006,17.841999,0.36779657,2869.739,0.008827118,18, J,,,,,
211401084,133.21004,11.656397,16.150999,16.340268,2857.0098,0.072230306,18, J,,,,,
211401251,132.46556,11.658708,17.966999,35.094687,2840.5417,0.011409053,18, J,,,,,
211401462,133.31703,11.661931,18.864,0.22474623,2869.8952,0.00539391,18, J,,,,,
211401533,133.29482,11.663199,18.379999,48.702894,2827.1631,0.060500586,18, J,,,,,
211401787,126.89696,11.667474,9.7089996,13.774805,2869.0578,0.194809,18, C,,,,,
211401870,134.10127,11.668903,15.267,42.832533,2829.9084,0.073990204,18, J,,,,,
211402436,133.24852,11.678151,12.49,46.018791,2825.7365,0.19222558,18, J,,,,,
211402652,132.54669,11.68188,18.982,29.47209,2853.0985,0.099666962,18, J,,,,,
211402784,133.23991,11.683971,17.632999,38.340175,2843.6727,0.26462301,18, J,,,,,
211402857,133.29404,11.685068,19.615,0.49040675,2869.7051,0.010416667,18, J,,,,,
211402955,130.20818,11.686583,13.581,9.8867546,2868.2441,0.059725635,18, J,,,,,
211403051,133.12207,11.688118,17.011999,29.996223,2844.6924,0.15399827,18, J,,,,,
211403091,133.5499,11.688754,12.822,23.421454,2856.1356,0.070890017,18, J,,,,,
211403276,133.32559,11.691364,18.330999,40.6237,2833.2604,0.045650529,18, J,,,,,
211403555,132.78961,11.695837,12.739,0.24523605,2869.8355,0.005885665,18, J,,,,,
211403659,133.18599,11.697568,17.236,31.24058,2852.0418,0.16854227,18, J,,,,,
211403779,133.39467,11.699582,13.717,41.773786,2843.4392,0.12999844,18, J,,,,,
211403852,132.40445,11.700815,16.694,0.12258799,2869.9809,0.002942112,18, J,,,,,
211403974,132.61806,11.702723,12.983,21.605094,2849.2693,0.043652217,18, J,,,,,
211403975,132.50351,11.702728,14.242,38.662203,2860.6494,0.073118077,18, J,,,,,
211404031,129.13078,11.703562,8.8059998,46.166961,2845.5017,0.021493987,18, J,,,,,
211404286,133.16693,11.707159,19.114,46.355502,2847.5784,0.23513786,18, J,,,,,
211404477,132.57085,11.709972,17.249001,21.924979,2862.5979,0.084761287,18, J,,,,,
211404488,133.22212,11.710197,17.208,22.741511,2869.8167,0.064489164,18, J,,,,,
211404713,133.17987,11.713658,19.205,0.12261356,2869.8825,0.002942725,18, J,,,,,
211404735,133.12616,11.714009,14.038,0.24517168,2869.8792,0.00588412,18, J,,,,,
211404932,133.2673,11.716948,18.063999,0.14302024,2869.8965,0.003432486,18, J,,,,,
211404959,129.08401,11.717358,11.882,0.49039008,2869.996,0.010416667,18, J,,,,,
211404976,133.34814,11.717595,16.820999,0.12770185,2869.9358,0.003064844,18, J,,,,,
211405094,132.42871,11.719106,12.757,32.495776,2856.7452,0.075356902,18, J,,,,,
211405137,133.09521,11.719804,19.399,46.489208,2859.2456,0.1245834,18, J,,,,,
211405209,133.33385,11.720944,16.872999,0.49040974,2869.704,0.010416667,18, J,,,,,
211405453,134.02812,11.724489,17.299999,16.426629,2854.6169,0.12365966,18, J,,,,,
211405788,129.80844,11.729821,14.55,17.190398,2867.8462,0.081809368,18, J,,,,,
211405830,133.95195,11.730392,17.9802,25.87014,2851.3701,0.076794853,18, J,,,,,
211406138,133.8739,11.734773,11.549,22.046432,2868.4707,0.059112323,18, J,,,,,
211406406,126.36637,11.738669,10.06,16.446442,2853.9597,0.22002926,18, J,,,,,
211406596,132.56104,11.741568,15.167,37.909817,2847.9778,0.18463852,18, J,,,,,
211406608,130.38634,11.741944,17.614,29.436891,2849.7553,0.058970522,18, J,,,,,
211406723,128.31212,11.743642,14.801,21.81073,2858.3547,0.1924987,18, J,,,,,
211406851,133.30539,11.745643,18.886,0.490411,2869.7037,0.010416667,18, J,,,,,
211407088,133.11159,11.749505,19.458,0.1021596,2869.9917,0.002451831,18, J,,,,,
211407208,132.3778,11.751179,18.115999,45.104611,2842.1868,0.010416667,18, J,,,,,
211407215,126.08586,11.751356,12.65,47.692898,2859.5057,0.25266423,18, J,,,,,
211407244,133.25757,11.751869,19.573,45.912301,2852.2867,0.08752748,18, J,,,,,
211407372,126.16297,11.753806,14.411,47.691728,2859.4916,0.21133096,18, J,,,,,
211407540,133.17496,11.756335,17.379999,16.048437,2864.3003,0.064669416,18, J,,,,,
211407561,133.18114,11.756556,17.27,38.675659,2860.5045,0.11432864,18, J,,,,,
211407656,127.30299,11.758008,13.698,44.955543,2857.2388,0.095678203,18, J,,,,,
211407674,133.97153,11.758282,17.603399,25.808919,2852.3447,0.047298782,18, J,,,,,
211407692,127.61143,11.758577,12.763,1.964713,2868.4905,0.2369227,18, J,,,,,
211407755,132.30402,11.759331,14.573,36.086105,2868.5273,0.156852,18, J,,,,,
211407836,133.04729,11.760538,12.745,44.345311,2836.3644,0.065125107,18, J,,,,,
211407857,133.78185,11.760837,11.799,37.801123,2848.4998,0.037558108,18, J,,,,,
211408116,132.83842,11.764649,12.192,43.565066,2865.5033,0.50355299,18, J,,,,,
211408138,132.82497,11.765055,12.74,10.338089,2864.6371,0.31032037,18, E,,,,,
211408409,129.4357,11.769578,15.652,36.007588,2847.726,0.065251745,18, J,,,,,
211408439,129.41592,11.770022,13.637,0.24517168,2869.8789,0.00588412,18, J,,,,,
211408505,126.6499,11.77104,10.695,34.359624,2855.3968,0.20804571,18, J,,,,,
211408664,127.82629,11.772958,12.304,44.955978,2857.2432,0.089300564,18, J,,,,,
211408774,134.15295,11.774683,15.073,28.192737,2842.3843,0.20597415,18, J,,,,,
211409060,134.03592,11.779051,17.826,16.426284,2854.6299,0.1115571,18, J,,,,,
211409178,133.87524,11.780919,12.608,0.24523605,2869.8356,0.005885665,18, J,,,,,
211409299,130.9255,11.782618,11.951,13.919386,2859.5029,0.23295353,18, E,,,,,
211409329,132.5488,11.78309,15.751,0.10216628,2869.9855,0.002451991,18, J,,,,,
211409345,132.83295,11.78344,12.159,43.225897,2867.6473,0.43899268,18, J,,,,,
211409644,132.84918,11.787791,12.164,48.013893,2863.0448,0.26491482,18, J,,,,,
211409645,133.18813,11.787804,16.43,41.013013,2855.3818,0.08388442,18, J,,,,,
211409659,132.42253,11.788013,15.492,46.23708,2862.2447,0.10865764,18, J,,,,,
211409664,132.39485,11.78808,14.409,44.789834,2831.9119,0.077205149,18, J,,,,,
211409713,127.34169,11.788732,12.491,3.0996297,2869.1281,0.16827455,18, E,,,,,
211409720,132.25937,11.788828,16.903999,16.847144,2860.4199,0.20754779,18, J,,,,,
211410483,133.32445,11.799858,16.488001,44.753573,2832.297,0.097436995,18, J,,,,,
211410757,133.2822,11.80357,13.585,44.039806,2869.1463,0.088885764,18, J,,,,,
211410992,132.45401,11.806907,15.336,44.773111,2832.0855,0.064964408,18, J,,,,,
211411105,126.54277,11.808573,16.700001,45.239409,2847.0868,0.075054209,18, J,,,,,
211411112,132.61244,11.808697,13.405,44.710659,2837.77,0.14260849,18, J,,,,,
211411199,133.1175,11.809995,16.68,34.748844,2838.1545,0.048867782,18, J,,,,,
211411324,130.76433,11.811706,12.564,22.37331,2854.7426,0.041923966,18, J,,,,,
211411477,133.0946,11.813881,14.548,44.750021,2832.3636,0.10521631,18, J,,,,,
211411508,132.88843,11.814256,12.671,24.958936,2855.5108,0.075443259,18, J,,,,,
211411616,132.599,11.815943,13.638,44.956835,2857.2529,0.10149606,18, J,,,,,
211411621,133.19374,11.816047,14.477,44.756771,2832.2494,0.062527024,18, J,,,,,
211411786,129.7914,11.818369,14.574,42.102723,2866.8561,0.010416667,18, J,,,,,
211411789,129.48346,11.818433,15.096,0.24517168,2869.8789,0.00588412,18, J,,,,,
211411990,133.92009,11.821446,12.818,44.09155,2868.4845,0.065337208,18, J,,,,,
211412077,132.82726,11.822629,12.547,22.002805,2869.5878,0.069196777,18, J,,,,,
211412092,129.73843,11.822828,10.015,44.781473,2849.7088,0.40791759,18, J,,,,,
211412100,126.45473,11.822991,12.409,38.810863,2849.5964,0.083619142,18, J,,,,,
211412155,127.75837,11.82377,15.055,38.893939,2848.343,0.43160381,18, J,,,,,
211412188,126.7757,11.824232,11.714,42.809816,2853.7438,0.61292236,18, J,,,,,
211412258,129.74304,11.825378,13.001,23.552349,2867.3408,0.10193775,18, J,,,,,
211412275,132.32268,11.825715,14.812,44.756551,2832.2575,0.053072041,18, J,,,,,
211412345,134.1116,11.82683,12.37,41.65036,2848.7579,0.13315767,18, J,,,,,
211412505,127.05872,11.82906,12.895,40.497813,2869.2061,0.41563387,18, J,,,,,
211412571,132.59514,11.830032,16.52,11.001612,2869.6131,0.086132275,18, J,,,,,
211412749,129.6728,11.832909,10.98,32.230386,2868.9283,0.31808175,18, U,,,,,
211413302,134.13258,11.841114,17.143999,43.573886,2829.5158,0.064737296,18, J,,,,,
211413327,132.6205,11.841414,17.493999,29.468427,2853.1249,0.10076898,18, J,,,,,
211413416,133.14787,11.842819,13.297,30.74376,2857.5404,0.072191137,18, J,,,,,
211413463,128.91489,11.843622,17.302999,3.2518197,2867.0005,0.13447357,18, E,,,,,
211413518,133.26486,11.844663,19.282,45.654902,2854.6002,0.097330727,18, J,,,,,
211413537,133.08916,11.844945,12.567,27.631408,2862.3603,0.29422035,18, J,,,,,
211413682,131.01265,11.847048,13.504,0.18899593,2869.879,0.004535902,18, J,,,,,
211413691,133.29132,11.847132,17.084999,29.56178,2851.6365,0.08436568,18, J,,,,,
211413752,133.70955,11.848265,13.539,9.3275096,2867.4967,0.11948505,18, C,,,,,
211413961,133.11761,11.851586,14.895,40.86716,2834.2133,0.10192998,18, J,,,,,
211414071,133.2252,11.853208,18.110001,46.682328,2862.9284,0.11926984,18, J,,,,,
211414089,134.12433,11.853492,12.649,39.629702,2868.9645,0.082819726,18, J,,,,,
211414122,128.94661,11.853928,12.907,11.392155,2860.7916,0.099490188,18, J,,,,,
211414313,126.52279,11.856616,19.58,48.006859,2831.7683,0.195781,18, J,,,,,
211414463,131.19055,11.858981,17.251699,40.783308,2831.2538,0.092499877,18, J,,,,,
211414607,133.13841,11.861329,18.281,45.633997,2854.815,0.055751798,18, J,,,,,
211414941,133.2266,11.866322,19.337999,40.095337,2864.5555,0.069885534,18, J,,,,,
211415364,132.74232,11.872875,12.762,49.117357,2841.3974,0.10435937,18, J,,,,,
211415433,127.63174,11.873876,12.827,25.516344,2846.2845,0.04410749,18, J,,,,,
211415534,131.14476,11.875396,16.7959,29.84854,2868.096,0.037351689,18, J,,,,,
211415591,132.54439,11.876391,16.415001,42.230548,2854.3103,0.33269392,18, J,,,,,
211415610,133.30504,11.876656,17.305,45.644486,2854.6904,0.052200737,18, J,,,,,
211415618,132.60144,11.876724,15.19,44.010284,2869.5705,0.087952408,18, J,,,,,
211415819,134.1849,11.879688,17.919001,41.639773,2848.8547,0.13654297,18, J,,,,,
211416223,126.21454,11.885513,13.017,46.709732,2848.6769,0.27509759,18, J,,,,,
211416283,130.42946,11.886329,15.566,20.006269,2862.8605,0.092430562,18, J,,,,,
211416353,133.18015,11.88727,17.049,41.609734,2849.4199,0.078189981,18, J,,,,,
211416523,134.10452,11.889848,15.256,35.448371,2862.396,0.076794926,18, J,,,,,
211416616,132.63025,11.891069,16.712999,38.683063,2860.43,0.08489245,18, J,,,,,
211416640,129.0389,11.891606,12.667,30.87559,2855.0286,0.084500981,18, J,,,,,
211417208,133.00864,11.900116,17.735001,0.10217803,2869.9413,0.002452273,18, J,,,,,
211417387,127.24515,11.902835,13.051,2.4561084,2869.4398,0.1346953,18, C,,,,,
211417532,130.70988,11.90473,12.845,0.24514805,2869.9209,0.011470514,18, J,,,,,
211417658,132.57661,11.906684,14.901,47.227609,2854.7688,0.071738732,18, J,,,,,
211417727,127.24506,11.907601,14.336,47.692857,2859.5151,0.33537281,18, J,,,,,
211417763,131.0491,11.908037,12.796,16.670623,2869.6523,0.026279723,18, J,,,,,
211418038,133.15517,11.912267,17.649,45.885252,2833.0674,0.10221282,18, J,,,,,
211418141,132.59799,11.913555,19.474001,20.208653,2861.5193,0.062900656,18, J,,,,,
211418176,132.61688,11.914045,14.223,35.516692,2867.6784,0.20296434,18, J,,,,,
211418290,129.3023,11.915721,11.504,5.032176,2867.3762,0.34762882,18, C,,,,,
211418347,132.38208,11.916545,18.181999,47.271021,2867.2193,0.015051395,18, J,,,,,
211418464,132.43904,11.918463,16.450001,0.49035183,2869.5865,0.01171124,18, J,,,,,
211418729,127.88296,11.922265,14.286,11.390909,2865.4791,0.1674444,18, C,,,,,
211419331,133.26851,11.931139,18.225,45.634298,2854.7849,0.090825063,18, J,,,,,
211419362,132.49225,11.931446,12.553,27.790816,2862.945,0.08380123,18, J,,,,,
211419451,129.44937,11.932826,14.068,46.688491,2852.025,0.10419244,18, J,,,,,
211419613,132.31041,11.935532,14.541,40.921235,2851.4974,0.083633587,18, J,,,,,
211419666,132.49295,11.936344,14.405,45.279699,2843.1181,0.26334702,18, J,,,,,
211419696,133.88893,11.936717,17.9,41.06665,2854.6392,0.095256494,18, J,,,,,
211420353,133.11322,11.946259,19.032,0.44953252,2869.944,0.010416667,18, J,,,,,
211420635,133.13844,11.949832,14.248,44.789645,2831.9182,0.066897409,18, J,,,,,
211421547,126.59348,11.963637,12.865,1.5753866,2869.5558,0.23129378,18, E,,,,,
211421905,133.19765,11.969059,14.855,16.920508,2859.4026,0.24191726,18, J,,,,,
211421927,129.80728,11.96944,12.749,36.07682,2860.6656,0.043634352,18, J,,,,,
211421988,134.01407,11.970171,12.686,22.03485,2868.6598,0.06184452,18, J,,,,,
211422199,132.57509,11.973382,15.957,34.748941,2838.1424,0.075195972,18, J,,,,,
211422285,130.44247,11.974887,9.3719997,48.183064,2867.4768,0.025776118,18, J,,,,,
211422515,133.70866,11.978227,17.965099,44.817508,2831.6263,0.10474761,18, J,,,,,
211422566,133.20172,11.979011,18.181,27.623867,2851.1463,0.070075025,18, J,,,,,
211422813,132.50093,11.982668,17.731001,23.319296,2858.2648,0.069609823,18, J,,,,,
211422876,132.46352,11.983684,18.417999,38.96947,2853.087,0.12771109,18, J,,,,,
211422912,127.71967,11.984364,12.686,38.959878,2849.1849,0.56177954,18, C,,,,,
211422931,127.72359,11.984615,14.186,38.854142,2850.7773,0.44312163,18, J,,,,,
211422962,129.55566,11.985094,11.461,47.645546,2866.7654,0.30659766,18, J,,,,,
211423010,132.58905,11.9858,14.91,22.003312,2869.6045,0.028054498,18, J,,,,,
211423278,133.30444,11.989683,17.948,26.482128,2868.2604,0.27536139,18, J,,,,,
211423302,133.10892,11.989965,15.139,38.659617,2860.7036,0.10205983,18, J,,,,,
211423401,129.94069,11.991418,9.1230001,31.059818,2847.5228,0.017512113,18, J,,,,,
211423410,134.00035,11.991595,12.908,48.835785,2840.3076,0.088427966,18, J,,,,,
211423671,130.23679,11.995463,13.660596,40.770895,2831.3424,0.064782148,18, J,,,,,
211424131,127.54293,12.002207,12.553,4.3923289,2866.3145,0.16985084,18, C,,,,,
211424292,133.30045,12.004762,17.124001,17.886405,2853.9377,0.079082765,18, J,,,,,
211424300,133.20076,12.004836,15.759,21.06641,2861.1682,0.071822944,18, J,,,,,
211424313,133.3613,12.004978,13.7,23.190765,2862.3788,0.072680121,18, J,,,,,
211424343,133.30486,12.005257,16.150999,46.236281,2862.2495,0.10928156,18, J,,,,,
211424429,133.20526,12.006608,18.58,33.252828,2866.474,0.06467332,18, J,,,,,
211424769,128.85268,12.01165,9.4379997,5.1762384,2865.3565,0.07165355,18, C,,,,,
211424980,132.46791,12.015049,16.583,44.849986,2831.293,0.04621579,18, J,,,,,
211425363,133.22015,12.021009,16.374001,44.064783,2868.9246,0.053963605,18, J,,,,,
211425425,132.5804,12.022132,18.525999,42.857862,2853.2079,0.044891957,18, J,,,,,
211425543,133.1364,12.023891,18.013,42.854089,2837.0022,0.086352236,18, J,,,,,
211425595,133.11139,12.024726,17.194,44.850505,2831.3059,0.086708284,18, J,,,,,
211425980,132.31511,12.030582,14.597,36.337859,2859.1369,0.06479097,18, J,,,,,
211426016,132.34167,12.031022,12.455,44.737055,2832.4588,0.07362536,18, J,,,,,
211426101,133.24382,12.032487,17.910999,15.981401,2855.5309,0.069710545,18, J,,,,,
211426502,132.99342,12.03858,18.094,29.532286,2852.156,0.14244097,18, J,,,,,
211426518,133.07051,12.038864,19.184999,0.26562625,2869.7675,0.00637503,18, J,,,,,
211426581,131.03362,12.039733,12.89,33.438808,2861.1333,0.13269642,18, J,,,,,
211426730,132.85202,12.042055,19.591999,41.878397,2863.9853,0.10697363,18, J,,,,,
211426789,127.20853,12.043164,9.9160004,45.200488,2841.9742,0.10671541,18, J,,,,,
211426841,132.66823,12.044022,13.873,44.65122,2849.1382,0.15752496,18, J,,,,,
211426951,129.94305,12.045696,12.639,40.459642,2834.771,0.084551025,18, J,,,,,
211426967,132.55759,12.045974,18.582001,47.638243,2866.4398,0.12042322,18, J,,,,,
211426979,133.12553,12.04625,15.822,38.654702,2860.7636,0.1168548,18, J,,,,,
211426999,133.20354,12.046645,14.68,42.767319,2830.5037,0.076046373,18, J,,,,,
211427127,131.2178,12.048639,17.687,36.880412,2839.4981,0.1605535,18, J,,,,,
211427248,132.77216,12.050355,12.809,11.559143,2863.7022,0.22096014,18, C,,,,,
211427526,132.86832,12.054539,12.869,32.067628,2862.9379,0.062254532,18, J,,,,,
211427574,132.90562,12.055409,13.609,19.77542,2850.3604,0.08254491,18, J,,,,,
211427666,133.12463,12.056957,17.33,34.748895,2838.1549,0.048305961,18, J,,,,,
211427749,133.01442,12.058327,12.89,44.029075,2869.2827,0.082115855,18, J,,,,,
211427761,132.72728,12.058487,17.532,24.88916,2867.4134,0.16212267,18, J,,,,,
211427876,133.53976,12.060316,10.97,40.948412,2833.1309,0.19457323,18, J,,,,,
211427940,132.70259,12.061484,13.637,48.835606,2840.3031,0.077206348,18, J,,,,,
211428054,132.96373,12.063222,17.402,43.058675,2858.6105,0.072455293,18, J,,,,,
211428126,132.32089,12.064245,14.283,44.789674,2831.9195,0.067107665,18, J,,,,,
211428282,128.8752,12.066438,9.0699997,44.527133,2850.7111,0.077416093,18, J,,,,,
211428580,132.87816,12.071135,14.595,22.374422,2854.7071,0.073165185,18, J,,,,,
211428596,133.12827,12.071352,13.093,39.469427,2837.531,0.08883159,18, J,,,,,
211428627,132.91383,12.071772,19.341999,19.230843,2863.0938,0.15204095,18, J,,,,,
211428671,132.86665,12.072219,12.132,41.400656,2849.6786,0.48916583,18, J,,,,,
211428762,132.91782,12.073563,15.31,44.756466,2832.2571,0.053830732,18, J,,,,,
211428770,133.10266,12.073707,18.995001,44.794499,2831.8996,0.045824637,18, J,,,,,
211428837,133.14227,12.074767,13.15,35.632989,2852.2322,0.10520331,18, J,,,,,
211428869,130.42856,12.075279,16.535999,0.12257733,2869.9074,0.008825568,18, J,,,,,
211428897,128.85754,12.075844,13.205,1.6109058,2869.8706,0.042129667,18, C,,,,,
211428911,132.9257,12.076028,18.934,35.275123,2842.3139,0.10981587,18, J,,,,,
211429032,132.60542,12.077578,16.93,42.813538,2853.6924,0.046347355,18, J,,,,,
211429166,132.96559,12.079666,13.38,22.374459,2854.7047,0.06807272,18, J,,,,,
211429238,132.82147,12.081046,16.363001,38.675764,2860.5064,0.10573651,18, J,,,,,
211429354,132.99974,12.083033,12.695,17.147252,2866.4942,0.1207583,18, J,,,,,
211429406,133.22473,12.083833,16.827999,20.506476,2855.3948,0.094493055,18, J,,,,,
211429539,132.67676,12.085834,16.757999,42.780725,2854.0253,0.10455965,18, J,,,,,
211429564,132.59412,12.086279,13.926,42.388825,2834.8427,0.01571927,18, J,,,,,
211429680,133.15913,12.087892,19.395,19.08011,2864.86,0.090191857,18, J,,,,,
211429858,132.9164,12.090632,18.839001,0.24517705,2869.8963,0.005884249,18, J,,,,,
211430012,132.73834,12.093447,13.944,37.304676,2855.3076,0.073662085,18, J,,,,,
211430089,130.80289,12.09433,14.496,43.389377,2855.5278,0.24506638,18, J,,,,,
211430218,131.13075,12.096633,12.749,17.194915,2867.9885,0.11262434,18, J,,,,,
211430343,132.85115,12.099046,15.532,21.166653,2863.4688,0.064104081,18, J,,,,,
211430452,130.80266,12.100757,13.519,19.593619,2863.7543,0.056832813,18, J,,,,,
211430474,132.73555,12.101117,19.313,0.16344878,2869.9242,0.003922771,18, J,,,,,
211430475,132.84785,12.101128,18.641001,44.80571,2831.7508,0.10862469,18, J,,,,,
211430648,133.0937,12.103947,15.593,37.339553,2854.8145,0.073820307,18, J,,,,,
211430660,132.59604,12.104111,13.532,0.24522264,2869.8047,0.005885343,18, J,,,,,
211430666,132.73405,12.104237,18.075001,29.489057,2852.8085,0.069036952,18, J,,,,,
211430672,134.12335,12.104336,12.572,20.722324,2850.8142,0.0519082,18, J,,,,,
211430719,133.3605,12.104946,14.933,46.23624,2862.2543,0.10236147,18, J,,,,,
211430723,129.70341,12.105062,13.446,0.10216711,2869.8999,0.002452011,18, J,,,,,
211430820,130.64525,12.106299,18,22.042197,2862.0927,0.06487333,18, J,,,,,
211430978,133.12527,12.108799,19.405001,31.402175,2853.6222,0.093906517,18, J,,,,,
211431045,132.12236,12.109816,13.422,35.122792,2844.6162,0.093229069,18, C,,,,,
211431089,132.48993,12.110593,16.226,38.675724,2860.5045,0.10510433,18, J,,,,,
211431112,132.76123,12.111045,16.948,29.495816,2852.6834,0.10398422,18, J,,,,,
211431200,129.49838,12.112635,13.106,0.97542296,2869.5799,0.1796764,18, J,,,,,
211431607,132.70058,12.118732,15.728,44.831164,2831.5037,0.043701855,18, J,,,,,
211431648,130.73882,12.119554,16.299999,44.756531,2832.2522,0.064175891,18, J,,,,,
211431863,133.16208,12.12276,17.266001,44.731422,2832.5647,0.11939202,18, J,,,,,
211431964,132.69412,12.124476,16.834,44.850761,2831.3034,0.074476979,18, J,,,,,
211431979,132.80516,12.124766,17.753,0.22474623,2869.8547,0.00539391,18, J,,,,,
211432033,132.71765,12.125507,18.872999,0.10215293,2869.914,0.00245167,18, J,,,,,
211432103,133.85248,12.126656,10.249,0.9334319,2869.2336,0.089648948,18, U,,,,,
211432140,132.86818,12.127374,12.57,5.8177961,2867.4252,0.15292482,18, C,,,,,
211432167,132.8638,12.127919,8.5500002,5.817712,2867.4301,0.16031142,18, E,,,,,
211432176,132.86447,12.127994,9.8660002,5.8180217,2867.4074,0.15300558,18, J,,,,,
211432269,132.66045,12.129386,13.164,44.756422,2832.2564,0.055241993,18, J,,,,,
211432298,133.45009,12.129902,14.773,44.761979,2832.2024,0.056185137,18, J,,,,,
211432321,131.22743,12.130137,10.207,18.111072,2855.771,0.48400996,18, J,,,,,
211432373,133.15332,12.130925,18.582001,29.871333,2842.7886,0.07740107,18, J,,,,,
211432425,132.8463,12.131652,14.929,34.995675,2842.6694,0.19450835,18, J,,,,,
211432548,132.58252,12.133526,18.083,39.125203,2855.1422,0.049646418,18, J,,,,,
211432657,132.62448,12.135278,12.566,21.865414,2864.3778,0.070371557,18, J,,,,,
211432922,132.87196,12.13949,18.17,5.8177095,2867.429,0.11107499,18, E,,,,,
211432946,132.6373,12.139833,14.398,1.6719757,2868.4867,0.093911529,18, E,,,,,
211432962,132.7683,12.140158,13.238,37.352697,2854.7582,0.072119944,18, J,,,,,
211433308,133.0418,12.145067,15.441,29.861612,2867.8776,0.082834427,18, J,,,,,
211433313,133.34042,12.145162,15.778,42.843002,2853.3428,0.10252785,18, J,,,,,
211433352,132.78612,12.145673,17.093,29.470452,2853.0618,0.097304744,18, J,,,,,
211433381,133.10619,12.146185,17.802,29.554005,2851.7797,0.044644828,18, J,,,,,
211433632,132.89793,12.149849,16.941,45.823556,2853.2023,0.070900262,18, J,,,,,
211433715,132.76141,12.151077,16.114,38.675638,2860.5054,0.10666956,18, J,,,,,
211433771,132.86644,12.151874,16.347,20.088202,2859.169,0.044299992,18, J,,,,,
211433800,129.9591,12.152241,11.666,31.104081,2848.2856,0.040343269,18, J,,,,,
211433859,130.10973,12.153139,13.399,9.3289921,2866.9678,0.23018167,18, J,,,,,
211433866,132.70587,12.153242,19.538,29.675902,2850.1948,0.086830996,18, J,,,,,
211434041,129.07002,12.155979,11.836,1.4735546,2869.3725,0.32435807,18, J,,,,,
211434053,132.56964,12.156152,18.698,0.24523864,2869.8271,0.014457525,18, J,,,,,
211434251,132.68823,12.159139,17.801001,29.483194,2852.8924,0.045405756,18, J,,,,,
211434257,132.03119,12.159216,12.283,41.901837,2842.938,0.075555872,18, J,,,,,
211434467,132.75314,12.162341,16.533001,48.708297,2831.8932,0.10930064,18, J,,,,,
211434672,132.74753,12.165191,15.741,30.390875,2868.7817,0.047671446,18, J,,,,,
211434734,132.91418,12.166118,18.753,45.245893,2835.2805,0.11648409,18, J,,,,,
211434817,133.32927,12.167354,13.794,0.45089357,2869.7299,0.1101609,18, J,,,,,
211434831,132.72733,12.167645,16.841999,23.587768,2852.8956,0.065843513,18, J,,,,,
211434892,126.63467,12.168772,17.8004,46.888441,2866.9131,0.10388297,18, J,,,,,
211434978,127.00704,12.169848,10.014,40.165339,2867.2392,0.091863562,18, J,,,,,
211435038,132.39105,12.170734,8.3190002,36.047627,2860.2258,0.051910364,18, J,,,,,
211435088,132.93639,12.171568,16.605,38.675681,2860.5081,0.10716349,18, J,,,,,
211435213,133.81166,12.173556,12.793,40.429802,2845.117,0.040190753,18, J,,,,,
211435294,132.56284,12.174629,14.895,31.600235,2869.0346,0.021318768,18, J,,,,,
211435338,133.04146,12.17531,14.053,34.582224,2845.6015,0.022269591,18, J,,,,,
211435416,133.06686,12.176318,17.865999,5.892641,2867.0184,0.07038751,18, J,,,,,
211435506,132.68991,12.177717,14.554,0.24515022,2869.9182,0.005883605,18, J,,,,,
211435533,132.81113,12.178055,18.228001,29.49456,2852.7168,0.072546843,18, J,,,,,
211435602,130.42372,12.1794,10.238,31.205187,2868.9686,0.20879567,18, J,,,,,
211435666,132.87894,12.180329,16.339001,44.850464,2831.289,0.017275408,18, J,,,,,
211435669,133.13492,12.180405,18.648001,0.16346599,2869.9639,0.003923184,18, J,,,,,
211435836,133.09702,12.183172,19.561001,41.753188,2848.0211,0.06541958,18, J,,,,,
211435897,132.84952,12.184072,17.878,43.804185,2827.5983,0.084731514,18, J,,,,,
211435947,133.12123,12.184911,18.427,29.5389,2852.0027,0.084125579,18, J,,,,,
211435959,130.81798,12.185093,12.382,44.771495,2832.1084,0.052714037,18, J,,,,,
211435980,132.66699,12.185311,18.999001,38.971102,2853.0282,0.10164119,18, J,,,,,
211436171,132.80223,12.188158,14.284,29.418219,2853.7796,0.063997196,18, J,,,,,
211436409,132.58124,12.192137,17.669001,0.10217713,2869.9205,0.002452251,18, J,,,,,
211436876,127.72761,12.199103,12.302,40.732418,2830.6752,0.094007144,18, J,,,,,
211438210,131.16158,12.219169,13.144,38.65654,2860.7079,0.017130569,18, J,,,,,
211438217,128.92195,12.219283,11.177,35.790835,2862.54,0.05674874,18, J,,,,,
211439059,131.97353,12.231904,13.075,18.636114,2853.9786,0.22421298,18, C,,,,,
211440074,129.07236,12.247789,15.322,38.89769,2848.3845,0.38978434,18, J,,,,,
211440401,129.3792,12.252391,12.966,0.49029799,2869.6726,0.011890384,18, J,,,,,
211440631,127.557,12.255925,12.992,0.11441553,2869.9223,0.002745973,18, J,,,,,
211442297,126.55344,12.281936,13.192,20.273044,2851.2555,0.17144636,18, C,,,,,
211459853,136.67139,12.550204,12.313,48.268443,2849.0595,0.11455906,18, J,,,,,
211462458,136.40437,12.589744,11.191,3.6019338,2866.6833,0.20362547,18, E,,,,,
211464017,137.10919,12.613772,16.407,0.13919958,2869.9294,0.016521971,18, J,,,,,
211464413,135.86185,12.620034,11.976,0.12260184,2869.8951,0.002942444,18, J,,,,,
211464924,135.97473,12.627814,16.316,0.26561078,2869.913,0.006374659,18, J,,,,,
211465482,136.6343,12.636601,12.884,0.24522264,2869.805,0.005885343,18, J,,,,,
211467784,135.56131,12.671592,12.127,0.10217802,2869.9616,0.002452273,18, J,,,,,
211468623,136.21391,12.683549,13.047,41.897535,2855.115,0.062048247,18, J,,,,,
211469712,136.69727,12.699511,12.666,14.598988,2859.6693,0.058777622,18, J,,,,,
211469889,135.03857,12.70242,14.548,7.362445,2864.3418,0.014718097,18, J,,,,,
211470070,134.77458,12.70505,9.3030005,0.32693908,2869.7718,0.007846538,18, J,,,,,
211476095,136.83112,12.792806,15.739,0.26565307,2869.9839,0.006375674,18, J,,,,,
211477137,130.93954,12.808537,12.712,0.10215293,2869.9098,0.00245167,18, J,,,,,
211477194,124.41919,12.809392,11.311,48.705556,2821.9106,0.2382169,18, J,,,,,
211477315,123.64161,12.811266,11.764,0.29714083,2869.9868,0.031926105,18, C,,,,,
211477347,130.74692,12.811687,15.368,1.6411157,2869.5291,0.2130133,18, E,,,,,
211477407,135.78336,12.812623,12.801,0.12260184,2869.8951,0.002942444,18, J,,,,,
211477642,124.65173,12.815718,15.051,22.847621,2860.4498,0.14501325,18, J,,,,,
211477830,123.26747,12.81856,12.096,29.297981,2855.7128,0.068852091,18, J,,,,,
211477940,123.36766,12.820225,12.384,25.053319,2868.9355,0.076174883,18, J,,,,,
211478114,124.6071,12.823112,12.564,24.900839,2867.3372,0.010549574,18, J,,,,,
211478374,134.89218,12.826809,11.394,41.574305,2847.5442,0.11796249,18, J,,,,,
211478540,123.80469,12.829233,12.742,33.054629,2846.6757,0.094895101,18, J,,,,,
211478681,137.01395,12.831207,16.652,43.76444,2850.2221,0.05675847,18, J,,,,,
211479188,136.01129,12.838726,12.792582,17.209818,2868.452,0.1643781,18, J,,,,,
211479222,124.7154,12.83918,13.191,9.8870154,2868.2287,0.059834735,18, J,,,,,
211479348,124.81444,12.841059,13.872,19.878446,2855.2119,0.063506788,18, J,,,,,
211480284,135.81186,12.854469,14.853,0.1430268,2869.9597,0.003432643,18, J,,,,,
211480544,123.98231,12.857838,9.1440001,0.20434825,2869.9432,0.004904358,18, J,,,,,
211480671,135.13266,12.859802,12.854,33.809711,2860.4819,0.08206289,18, J,,,,,
211480697,128.2889,12.860192,11.801,44.765378,2847.6149,0.075554855,18, J,,,,,
211480861,124.54376,12.862683,9.9610004,6.3547067,2868.6868,0.10466247,18, E,,,,,
211481740,131.11296,12.875557,14.112,0.30047748,2869.7175,0.052779751,18, E,,,,,
211481807,123.88245,12.876381,17.1,21.656091,2860.9193,0.05150646,18, J,,,,,
211481921,127.20736,12.877995,12.927,46.888373,2866.9134,0.093477438,18, J,,,,,
211482075,129.1753,12.879845,11.486,44.563944,2852.5553,0.15781537,18, J,,,,,
211482426,134.90692,12.885058,10.808,49.148472,2830.0225,0.09019858,18, J,,,,,
211483157,127.49246,12.895088,16.209999,41.901731,2842.9471,0.097036186,18, J,,,,,
211483360,130.68433,12.898139,12.927,40.811084,2836.4087,0.42573486,18, J,,,,,
211483380,129.817,12.898429,20.709999,35.6998,2868.6239,0.045999055,18, J,,,,,
211483547,135.44795,12.900971,17.299999,18.606203,2855.5654,0.044101163,18, J,,,,,
211483626,125.38821,12.902217,16.278,25.071288,2852.9214,0.068480082,18, J,,,,,
211483982,135.65747,12.906858,18.146862,0.16349937,2869.9884,0.003923985,18, J,,,,,
211484052,126.66064,12.907968,14.882,48.118569,2864.1872,0.2050073,18, J,,,,,
211485310,129.9854,12.926219,15.564,0.72693324,2869.8173,0.13671009,18, E,,,,,
211485526,126.53339,12.929833,12.174,47.918891,2834.0887,0.53694391,18, J,,,,,
211485583,129.01479,12.930747,14.237,45.641664,2848.3201,0.10094142,18, J,,,,,
211485855,125.17363,12.934573,12.972,38.037345,2842.956,0.04113721,18, J,,,,,
211485900,130.05188,12.935071,11.897,39.460554,2837.6585,0.078464291,18, J,,,,,
211486251,124.93968,12.940094,13.018,9.0801295,2864.3316,0.020517275,18, J,,,,,
211486422,126.12377,12.942639,12.652,46.929366,2866.413,0.14056065,18, J,,,,,
211487177,135.69826,12.953803,14.221,30.541306,2852.2404,0.068244128,18, J,,,,,
211487342,136.9102,12.956203,12.487,48.267363,2849.0717,0.11887538,18, J,,,,,
211487395,130.69157,12.957071,16.7857,40.778871,2831.2501,0.064895127,18, J,,,,,
211487634,129.81584,12.960373,8.4870005,40.973175,2850.4408,0.043645896,18, J,,,,,
211487731,137.05032,12.961765,12.884,42.618382,2860.1872,0.41889487,18, J,,,,,
211487917,130.63792,12.964293,13.296,44.320973,2836.6179,0.091680329,18, J,,,,,
211488053,136.05743,12.96621,12.806,41.640228,2848.3161,0.21705268,18, J,,,,,
211488111,124.74132,12.967063,13.325,17.7062,2862.9893,0.12186621,18, J,,,,,
211488228,135.31334,12.968836,17.187401,38.651268,2839.7912,0.079309895,18, J,,,,,
211488500,130.97441,12.972967,12.421,21.411219,2853.5383,0.039201839,18, J,,,,,
211488579,136.01205,12.974029,13.72,0.12260184,2869.9564,0.002942444,18, J,,,,,
211488842,137.08809,12.977932,12.754,0.24523605,2869.8358,0.005885665,18, J,,,,,
211488908,123.55192,12.978925,12.445,31.423306,2844.6368,0.044192447,18, J,,,,,
211488939,129.9571,12.979442,10.732,36.566155,2857.09,0.22388094,18, J,,,,,
211489020,136.08366,12.98078,12.186,41.774926,2846.9647,0.18416869,18, J,,,,,
211489221,123.83327,12.983995,15.045,2.1926124,2868.5162,0.364172,18, E,,,,,
211489484,126.02271,12.987866,15.994,15.960752,2854.4042,0.19741718,18, E,,,,,
211489517,136.81519,12.988295,12.962,43.06342,2855.3385,0.064752799,18, J,,,,,
211489704,124.30972,12.991017,17.716801,45.533195,2849.7995,0.030489561,18, J,,,,,
211489739,130.01865,12.991511,13.028,33.492058,2860.1969,0.07317825,18, J,,,,,
211489977,135.15598,12.994832,12.887,47.371675,2861.0975,0.15412299,18, J,,,,,
211490351,123.72793,12.999863,16.723,1.9257684,2868.4812,0.30104975,18, J,,,,,
211490366,136.9564,13.000137,12.777,42.502745,2863.1826,0.10772511,18, J,,,,,
211490541,124.82114,13.002795,13.164,46.888416,2866.913,0.096139568,18, J,,,,,
211490542,127.36673,13.002802,12.903,49.137913,2842.1925,0.35810903,18, E,,,,,
211490712,136.09578,13.005165,12.811,26.253635,2844.593,0.028849732,18, J,,,,,
211490840,123.22387,13.006905,10.103,47.02124,2823.922,0.069971645,18, J,,,,,
211490956,126.94144,13.009123,13.163,43.15878,2837.4432,0.083944425,18, J,,,,,
211490999,130.79884,13.009593,13.416,9.8439305,2864.5896,0.14297287,18, C,,,,,
211491383,130.15517,13.014676,11.785,4.1446208,2868.1221,0.11977824,18, C,,,,,
211491461,129.5761,13.015802,16.938,35.051844,2859.19,0.06328,18, J,,,,,
211491632,129.06296,13.018495,11.75,45.200298,2841.9702,0.093534531,18, J,,,,,
211491849,137.07231,13.02175,13.099,41.055025,2853.2402,0.11026855,18, J,,,,,
211491918,123.64964,13.022828,8.7399998,25.922953,2858.5329,0.066133168,18, J,,,,,
211492017,123.90933,13.024289,10.661,49.113713,2831.1779,0.37483287,18, J,,,,,
211492164,134.93065,13.026546,12.026,42.94947,2855.37,0.17493761,18, J,,,,,
211492197,137.10861,13.026983,13.242,47.414847,2825.3337,0.089227473,18, J,,,,,
211492389,126.3781,13.029637,12.284,41.963077,2865.0199,0.070240989,18, J,,,,,
211492454,129.14833,13.030456,14.59,42.976698,2827.8886,0.070829149,18, J,,,,,
211492794,125.14827,13.0356,12.943,48.97341,2841.8941,0.1014033,18, J,,,,,
211493085,129.11345,13.040074,12.754,39.436848,2838.031,0.11167471,18, J,,,,,
211493113,123.22407,13.040439,12.802,9.0741239,2863.9734,0.019963038,18, J,,,,,
211493584,135.60774,13.047724,13.485,37.79179,2848.602,0.010416667,18, J,,,,,
211493634,125.08762,13.048475,10.955,5.0650522,2867.024,0.5276697,18, E,,,,,
211493727,123.9518,13.050001,12.896,39.540333,2859.201,0.092431796,18, J,,,,,
211493819,136.47865,13.051301,13.196,36.373724,2859.6914,0.074954437,18, J,,,,,
211493829,135.10544,13.051507,11.97,16.251236,2862.5071,0.42873673,18, J,,,,,
211493980,123.28058,13.053608,13.743,36.064507,2860.4793,0.0451127,18, J,,,,,
211494041,123.17416,13.054616,14.353,22.820683,2859.8281,0.096886323,18, J,,,,,
211494107,136.64696,13.05572,9.8859997,30.682797,2866.3855,0.18008009,18, J,,,,,
211494412,127.36391,13.060227,12.216,46.683225,2862.1807,0.14393844,18, J,,,,,
211494804,130.43318,13.065824,16.493032,40.796258,2831.0582,0.067978399,18, J,,,,,
211494854,123.07886,13.066432,11.905,38.897218,2848.3922,0.42135367,18, J,,,,,
211495053,134.98824,13.069306,12.882,44.62296,2828.5589,0.071863434,18, J,,,,,
211495100,124.453,13.06996,13.115,15.235926,2862.6424,0.20335181,18, J,,,,,
211495424,128.30147,13.074737,17.700001,0.24514205,2869.872,0.012263145,18, J,,,,,
211495454,129.79085,13.075146,15.975,43.675652,2864.0372,0.28495304,18, J,,,,,
211495551,129.7897,13.076518,11.519,27.932826,2845.1432,0.24334244,18, J,,,,,
211496287,136.18857,13.087199,13.435,40.908904,2855.5524,0.10151666,18, J,,,,,
211496372,124.76581,13.088508,12.136,39.336484,2847.1208,0.45905807,18, J,,,,,
211496402,124.92534,13.089035,13.882,22.936467,2868.255,0.079831497,18, J,,,,,
211496404,126.26569,13.089086,19.285,0.33214746,2869.9313,0.020582158,18, C,,,,,
211496958,124.8437,13.09675,11.222,43.166856,2868.4043,0.09803704,18, J,,,,,
211497617,123.71812,13.106351,16.247999,30.969068,2852.5758,0.093700829,18, J,,,,,
211497729,135.67252,13.107862,17.626301,45.11993,2858.2806,0.26911335,18, J,,,,,
211497963,126.74102,13.111253,11.552,46.87684,2867.0418,0.074011032,18, J,,,,,
211498244,123.62329,13.114926,11.882,38.459733,2859.9907,0.21547792,18, E,,,,,
211498395,127.52505,13.116895,13.452,9.0532318,2868.2618,0.068554208,18, J,,,,,
211498774,136.0499,13.122385,11.637,29.402418,2852.9866,0.15996839,18, J,,,,,
211498922,123.06497,13.124481,12.52,26.838675,2866.1518,0.37482562,18, J,,,,,
211499253,130.86523,13.129664,10.846,43.679169,2864.1407,0.27416491,18, J,,,,,
211499311,125.34656,13.13067,12.501,42.344574,2869.6266,0.15392262,18, J,,,,,
211499582,124.04334,13.134499,12.582,33.054529,2846.681,0.089005591,18, J,,,,,
211499698,130.22539,13.136191,9.0270004,12.645682,2857.8746,0.022120216,18, J,,,,,
211500160,130.21864,13.142562,14.85,44.787377,2831.9377,0.077251784,18, J,,,,,
211500211,136.32465,13.143187,12.763,24.342756,2849.6682,0.064976449,18, J,,,,,
211500580,130.88725,13.148046,17.287001,46.519161,2861.1395,0.076144479,18, J,,,,,
211500636,136.12326,13.148923,11.967,48.907679,2842.7031,0.23349232,18, J,,,,,
211501138,129.31343,13.155709,11.692,47.316556,2826.0343,0.20248133,18, J,,,,,
211501253,125.29668,13.15706,15.464,43.087285,2859.8144,0.20558186,18, J,,,,,
211501426,128.34767,13.159497,18.474001,0.24515488,2869.8974,0.010416667,18, J,,,,,
211501552,136.13263,13.161264,16.9758,0.1021546,2869.9479,0.00245171,18, J,,,,,
211502031,124.07404,13.168069,9.0640001,37.793201,2864.9419,0.43990671,18, J,,,,,
211502431,123.64675,13.173363,15.311,34.816975,2836.396,0.010416667,18, J,,,,,
211502649,125.20577,13.176448,13.665,2.888437,2868.9099,0.18628979,18, E,,,,,
211502873,130.66907,13.17946,17.9921,0.32693908,2869.9742,0.007846538,18, J,,,,,
211503016,125.25751,13.181369,10.579,0.10023002,2869.9778,0.010465568,18, J,,,,,
211503212,124.82226,13.184352,12.338,43.443115,2833.4739,0.047874216,18, J,,,,,
211503427,127.79527,13.187524,13.44,0.11966634,2869.9756,0.010416667,18, J,,,,,
211503517,130.67784,13.188592,12.474,38.030384,2861.4794,0.057188154,18, J,,,,,
211503669,126.68086,13.190603,12.603,41.896965,2855.116,0.065777738,18, J,,,,,
211503933,127.82654,13.194254,12.48,41.901671,2842.9388,0.069210139,18, J,,,,,
211504053,135.28836,13.195982,17.274099,41.425399,2850.725,0.084657619,18, J,,,,,
211504336,126.29624,13.20018,13.43,31.621154,2840.8728,0.063980526,18, J,,,,,
211504561,135.0781,13.203322,10.949,44.926025,2836.0124,0.080028436,18, J,,,,,
211504682,124.96113,13.205353,11.706,47.561148,2858.9644,0.46411043,18, J,,,,,
211504715,135.07199,13.205805,9.4119997,0.32693908,2869.7718,0.007846538,18, J,,,,,
211504907,135.8925,13.208299,17.4,0.1430268,2869.9597,0.003432643,18, J,,,,,
211504942,129.02913,13.208808,10.392,41.312154,2837.5182,0.31536669,18, J,,,,,
211505089,123.25054,13.210702,12.943,24.444302,2851.7384,0.23193292,18, C,,,,,
211505107,127.3313,13.210894,10.537,0.71467509,2869.6888,0.16073585,18, E,,,,,
211505575,124.44706,13.217917,13.461,43.15952,2837.4408,0.06830012,18, J,,,,,
211505931,124.74202,13.22282,14.975,43.443433,2833.4652,0.071789742,18, J,,,,,
211506768,136.81793,13.235007,13.175,0.24523605,2869.8358,0.005885665,18, J,,,,,
211506851,129.25577,13.236006,13.453,10.55377,2868.0147,0.16061573,18, C,,,,,
211507624,136.68652,13.246896,9.5959997,0.13223879,2869.9631,0.017183309,18, J,,,,,
211507648,129.71907,13.247142,12.283,33.454651,2860.8481,0.21858389,18, J,,,,,
211508477,125.06761,13.259186,9.0410004,48.238887,2835.3006,0.090495346,18, J,,,,,
211508502,127.33669,13.25963,16.087999,41.835755,2843.8741,0.1048384,18, J,,,,,
211508508,131.32166,13.259682,10.377,33.470615,2860.5149,0.22572984,18, J,,,,,
211509002,125.12515,13.266364,12.885,40.254309,2866.0243,0.17893393,18, J,,,,,
211509209,123.03779,13.269524,12.713,38.723891,2858.9865,0.088552974,18, J,,,,,
211509280,135.56136,13.270443,12.669,27.259252,2869.2339,0.072483201,18, J,,,,,
211509500,123.27309,13.273132,10.406,3.4409476,2868.6997,0.52785715,18, J,,,,,
211509553,135.01976,13.273871,15.725,20.358478,2868.0927,0.1484507,18, C,,,,,
211509665,129.97859,13.275515,16.518999,3.2471295,2867.4074,0.21764597,18, E,,,,,
211509865,129.02386,13.278213,9.29,38.787955,2849.9598,0.068769512,18, J,,,,,
211509975,127.61642,13.27966,15.493,36.224069,2835.3431,0.14743458,18, E,,,,,
211509988,127.44928,13.279786,13.748,48.525566,2847.2352,0.068752603,18, J,,,,,
211510092,129.72745,13.281252,12.105,35.039757,2838.0786,0.099843567,18, J,,,,,
211510277,136.86841,13.283774,11.653,32.73957,2840.2542,0.078656843,18, J,,,,,
211510432,127.83218,13.285941,14.783,47.694782,2859.5055,0.26069942,18, J,,,,,
211510575,123.29625,13.288058,13.656,0.10217591,2869.9131,0.002452222,18, J,,,,,
211510580,126.43478,13.288138,15.282,5.3149066,2868.1999,0.060230138,18, C,,,,,
211510722,128.92282,13.290169,12.279,43.224962,2867.6381,0.21663154,18, J,,,,,
211510813,123.28123,13.291212,15.401,36.436209,2858.698,0.051097106,18, J,,,,,
211511466,127.16234,13.301134,12.782,0.10221533,2869.9688,0.002453168,18, J,,,,,
211511485,123.45087,13.301385,12.43,17.093584,2864.7578,0.24567643,18, J,,,,,
211511501,130.98676,13.301587,12.704,45.938869,2843.5376,0.59437147,18, J,,,,,
211511870,129.9519,13.306365,17.1047,19.500415,2856.6736,0.021227226,18, J,,,,,
211511906,123.03181,13.306796,19.188,0.14962093,2869.9244,0.026897675,18, J,,,,,
211512282,126.33325,13.312222,13.062,0.24523075,2869.8473,0.005885538,18, J,,,,,
211512359,123.46574,13.313117,13.67,43.159408,2837.4492,0.050231122,18, J,,,,,
211512947,125.94508,13.321217,16.75,0.69477973,2869.6405,0.11056924,18, J,,,,,
211514520,131.14227,13.343464,10.805,46.859152,2861.5055,0.10026126,18, J,,,,,
211514543,128.311,13.343812,13.582,44.050909,2846.3314,0.16036274,18, J,,,,,
211514553,136.24208,13.343948,7.198,32.856679,2860.7498,0.010416667,18, J,,,,,
211514629,130.1855,13.344832,11.746,0.24517168,2869.8789,0.00588412,18, J,,,,,
211514919,130.18161,13.348881,12.466,42.289901,2865.0513,0.40570065,18, J,,,,,
211515210,123.66058,13.353463,17.872299,8.7796449,2862.2934,0.050135034,18, C,,,,,
211515499,135.57582,13.357393,14.561,25.271016,2850.2107,0.063773623,18, J,,,,,
211515671,124.04479,13.359701,11.77,24.375846,2846.7692,0.20916313,18, J,,,,,
211515933,130.92032,13.363668,12.95,24.548441,2852.5021,0.08438251,18, J,,,,,
211516303,135.12184,13.368847,10.61,28.083118,2867.3711,0.40529681,18, J,,,,,
211516501,135.89937,13.371478,12.521,3.8491846,2867.0676,0.11950571,18, C,,,,,
211516730,130.57806,13.374697,9.0860004,7.3268341,2869.0122,0.012620403,18, J,,,,,
211516793,124.14437,13.375397,12.957,9.07809,2864.2047,0.031957568,18, J,,,,,
211516805,136.87953,13.375598,12.816,24.461103,2848.58,0.089403754,18, J,,,,,
211517279,127.20564,13.382211,12.835,35.34392,2864.1128,0.079188582,18, J,,,,,
211517628,125.26629,13.38746,12.993,19.738553,2857.1735,0.13745102,18, J,,,,,
211517681,130.77231,13.388151,17.884178,0.13281098,2869.9481,0.003187464,18, J,,,,,
211518300,123.51437,13.396975,12.762,35.122783,2844.6234,0.11711548,18, J,,,,,
211518347,125.38023,13.397602,12.579,1.8712528,2869.2623,0.13649914,18, E,,,,,
211518663,130.73473,13.40229,10.73,0.91402096,2869.1113,0.15514372,18, J,,,,,
211518706,124.4279,13.402902,14.617,33.42401,2861.3885,0.14818035,18, J,,,,,
211518950,124.66432,13.406146,13.738,19.59269,2863.7773,0.069522615,18, J,,,,,
211519152,129.68217,13.408901,12.418,33.472758,2860.5346,0.086835367,18, J,,,,,
211519195,125.16597,13.409528,13.297,43.159843,2837.433,0.08633921,18, J,,,,,
211519370,128.22551,13.411814,13.553,9.0532039,2868.2632,0.067913639,18, J,,,,,
211519597,124.15082,13.414879,13.195,29.883439,2860.4829,0.089445245,18, J,,,,,
211519684,126.07507,13.416187,11.995,47.291566,2867.6867,0.030775287,18, J,,,,,
211519965,123.32774,13.420429,10.973,0.10213207,2869.9516,0.00245117,18, J,,,,,
211520155,136.2211,13.422709,14.333,0.24523605,2869.8357,0.005885665,18, J,,,,,
211520480,124.57629,13.427611,11.135,37.481886,2869.7264,0.094846074,18, J,,,,,
211520723,124.54878,13.43112,11.632,47.752783,2860.1578,0.2587963,18, J,,,,,
211520764,130.67645,13.431698,12.558,31.016895,2859.3316,0.029351531,18, J,,,,,
211521161,136.76582,13.437584,12.997,21.54585,2854.9494,0.10158121,18, J,,,,,
211521183,123.90095,13.437949,13.731,48.122239,2864.2376,0.18146811,18, C,,,,,
211521191,137.14247,13.43808,13.045,23.311805,2868.7654,0.074539065,18, J,,,,,
211522617,123.36582,13.458251,17.962999,0.53130762,2869.8793,0.019405342,18, J,,,,,
211523895,126.51363,13.475952,14.739,36.199299,2862.4953,0.064239211,18, J,,,,,
211524355,127.61851,13.482485,18.427999,12.382655,2858.9009,0.063328673,18, J,,,,,
211524356,128.16208,13.482493,16.267,41.835826,2843.8741,0.10538172,18, J,,,,,
211524933,135.89857,13.490957,12.382,33.461801,2860.7204,0.17413294,18, J,,,,,
211525041,123.54232,13.492498,12.758,46.938868,2851.1892,0.20124636,18, J,,,,,
211525139,123.43113,13.494014,19.23,0.24524845,2869.7881,0.005885963,18, J,,,,,
211525389,125.42028,13.49753,11.687,8.2669938,2868.8789,0.13982889,18, C,,,,,
211525753,124.64263,13.502821,13.746,18.104729,2868.3258,0.089269431,18, J,,,,,
211525754,136.47252,13.502834,11.85,48.861502,2824.3659,0.40659426,18, J,,,,,
211525977,126.08174,13.506109,9.1000004,28.686887,2843.2315,0.077988963,18, J,,,,,
211526186,135.27432,13.509238,12.814,0.22754863,2869.8552,0.061351481,18, E,,,,,
211526322,130.41115,13.511058,12.938,34.882125,2842.0906,0.12366056,18, J,,,,,
211526363,123.80131,13.511641,11.821,12.758533,2859.0564,0.045648601,18, J,,,,,
211526513,130.80997,13.513805,12.519,9.7798884,2864.9485,0.10529373,18, J,,,,,
211526613,136.69765,13.515241,10.518,40.590715,2832.8582,0.10061822,18, J,,,,,
211526650,136.18977,13.515642,12.056,0.1634832,2869.9186,0.003923597,18, J,,,,,
211526653,136.19032,13.515687,11.707,0.11236295,2869.9595,0.002696711,18, J,,,,,
211526666,136.5749,13.515782,13.522,42.642134,2831.2439,0.1016227,18, J,,,,,
211526877,130.35696,13.518639,11.32,30.496573,2842.6629,0.17715203,18, J,,,,,
211526901,131.27145,13.518927,16.304001,44.756742,2832.2493,0.065007293,18, J,,,,,
211527394,128.94391,13.526333,8.1260004,46.389742,2861.941,0.046795763,18, J,,,,,
211527499,127.78743,13.527916,10.929,44.527403,2850.7217,0.10172554,18, J,,,,,
211527706,126.75542,13.530723,12.814,25.506785,2846.0874,0.03631893,18, J,,,,,
211527822,124.75462,13.532195,11.827,43.1593,2837.4306,0.093950976,18, J,,,,,
211527924,123.52509,13.533656,12.773,47.694856,2859.5099,0.26885913,18, J,,,,,
211528017,128.1211,13.535108,11.305,45.189285,2842.1112,0.092209729,18, J,,,,,
211528093,127.32008,13.536336,15.893,0.24192526,2869.8377,0.071773588,18, E,,,,,
211528495,125.09229,13.541898,10.522,46.921066,2855.2809,0.10036411,18, J,,,,,
211528826,131.19295,13.546395,12.285,0.10215543,2869.9256,0.00245173,18, J,,,,,
211528893,135.71222,13.547353,16.785101,21.339487,2853.0148,0.013063261,18, J,,,,,
211528937,127.98523,13.547928,12.812,41.57617,2847.5183,0.1570182,18, J,,,,,
211529065,131.2666,13.549833,13.431,4.399805,2868.7536,0.072109566,18, C,,,,,
211529191,126.5376,13.551686,8.6359997,48.520481,2837.7525,0.46702314,18, J,,,,,
211529255,128.18417,13.552682,9.3339996,38.204227,2842.2074,0.17850429,18, J,,,,,
211529417,129.97346,13.554775,13.185,0.24517168,2869.8789,0.00588412,18, J,,,,,
211529603,130.60919,13.557181,12.828,0.49035217,2869.6267,0.011321799,18, J,,,,,
211530033,124.34148,13.563271,9.2620001,18.061304,2869.8665,0.41586104,18, J,,,,,
211530056,127.74616,13.563598,12.104,32.648235,2841.8868,0.053548833,18, J,,,,,
211530138,137.15068,13.56488,13.407,48.847261,2842.1023,0.049054074,18, J,,,,,
211530682,136.90752,13.572435,12.007,0.12258904,2869.9566,0.002942137,18, J,,,,,
211530872,130.44617,13.575341,12.998,0.24517168,2869.8789,0.00588412,18, J,,,,,
211530942,129.48155,13.576142,13.932,14.306595,2857.2874,0.092038649,18, J,,,,,
211531666,129.5298,13.58641,12.875,33.378652,2862.1712,0.1631117,18, J,,,,,
211531784,126.89172,13.587944,18.917,1.2927727,2868.7343,0.12562673,18, E,,,,,
211532041,123.39066,13.591441,12.698,0.24513955,2869.839,0.005883349,18, J,,,,,
211532367,129.58136,13.596185,13.542,18.079951,2856.7605,0.41633222,18, J,,,,,
211532458,127.80695,13.597428,14.256705,41.673827,2846.1437,0.10515247,18, J,,,,,
211532462,127.18788,13.597497,16.104,0.78668755,2869.4135,0.027686341,18, E,,,,,
211532923,127.24942,13.603308,12.642,0.10998103,2869.9724,0.010416667,18, J,,,,,
211533109,127.10521,13.605799,10.554,43.587202,2863.0895,0.40247913,18, J,,,,,
211533231,126.72912,13.607544,10.832,30.330476,2850.5975,0.24319198,18, J,,,,,
211533336,135.79791,13.608934,17.84,30.125205,2843.1542,0.080876376,18, J,,,,,
211533597,129.10858,13.612421,13.958,9.0745642,2863.9935,0.045741816,18, C,,,,,
211533598,125.00801,13.612438,13.734,35.313369,2864.5913,0.16102204,18, J,,,,,
211533850,123.26088,13.616126,12.777,9.0751458,2864.0255,0.042539972,18, J,,,,,
211534200,130.42758,13.620782,16.627001,21.659379,2869.7817,0.14166679,18, J,,,,,
211534444,130.9705,13.623962,8.6280003,37.588594,2840.3137,0.097335257,18, J,,,,,
211534514,123.4777,13.62487,12.162,31.629786,2858.9283,0.058248316,18, J,,,,,
211534565,127.05683,13.625407,12.35,0.12695616,2869.9429,0.015391405,18, J,,,,,
211534741,123.2836,13.628097,9.1689997,41.153462,2857.3718,0.25922737,18, J,,,,,
211535216,137.05617,13.634845,13.335,33.440415,2861.0833,0.20785703,18, J,,,,,
211535327,123.93952,13.636245,14.004,20.228349,2858.1473,0.15894922,18, C,,,,,
211535347,136.09058,13.636513,17.676201,41.49528,2849.8716,0.084243446,18, J,,,,,
211535481,130.88214,13.638664,14.979,0.53968704,2869.6342,0.096491175,18, E,,,,,
211535517,124.54932,13.639237,13.786,39.036589,2866.0162,0.061379975,18, J,,,,,
211536182,126.38274,13.648529,13.283,14.290777,2857.9369,0.15157383,18, J,,,,,
211536217,125.10886,13.649109,11.39,46.794272,2868.044,0.0975951,18, J,,,,,
211536737,136.83084,13.656401,12.876,36.433151,2858.7089,0.14013388,18, J,,,,,
211537087,128.32187,13.661469,13.438,21.030892,2855.2049,0.15128633,18, C,,,,,
211537209,136.59616,13.663001,13.66,10.162652,2860.1773,0.51274743,18, J,,,,,
211537249,123.66708,13.663512,14.701,39.192114,2860.8505,0.039805287,18, J,,,,,
211537510,126.07538,13.666746,12.729,23.280135,2859.667,0.074884076,18, J,,,,,
211537549,136.62737,13.667332,12.947,27.295388,2856.3505,0.050717299,18, J,,,,,
211537557,127.94482,13.667445,12.766,18.725923,2857.378,0.41899468,18, J,,,,,
211537615,130.81032,13.668162,10.032,37.19698,2851.1176,0.81739731,18, J,,,,,
211537751,126.14627,13.670056,9.9309998,25.661708,2855.9381,0.41200848,18, J,,,,,
211538093,136.28238,13.675037,13.641,44.956177,2857.2491,0.058759207,18, J,,,,,
211538806,127.49513,13.68507,12.653,33.439866,2861.115,0.13167867,18, J,,,,,
211538871,125.05507,13.686008,17.850201,26.850922,2865.7453,0.24781153,18, J,,,,,
211539054,123.13614,13.688463,10.56,11.019391,2868.2623,0.17229412,18, C,,,,,
211539350,123.40333,13.692813,12.805,9.0714865,2863.8067,0.01333118,18, J,,,,,
211539617,130.17558,13.696673,10.41,30.809703,2860.678,0.082361493,18, J,,,,,
211539998,135.59378,13.70174,15.179,43.537076,2869.2064,0.010416667,18, J,,,,,
211540186,123.65251,13.704245,13.223,43.15958,2837.4422,0.073709493,18, J,,,,,
211540273,124.0196,13.705546,12.531,43.442754,2833.474,0.069396837,18, J,,,,,
211540324,124.66429,13.706185,12.959,0.49030486,2869.8856,0.011185468,18, J,,,,,
211540348,129.64792,13.706666,14.022,0.62040942,2869.3998,0.13224062,18, E,,,,,
211541176,123.03126,13.718641,13.464,48.121809,2864.1768,0.1484034,18, J,,,,,
211541772,129.05585,13.726949,11.613,39.909273,2830.9355,0.094711441,18, J,,,,,
211541787,129.82022,13.727248,13.289,19.749442,2856.8409,0.14554866,18, J,,,,,
211542096,129.3638,13.73188,14.083,28.588931,2857.788,0.080616775,18, J,,,,,
211542097,136.20015,13.73189,12.125,0.10215877,2869.9117,0.002451811,18, J,,,,,
211542891,126.25909,13.742903,11.149,47.831018,2833.3656,0.10883405,18, J,,,,,
211543670,124.62746,13.753485,14.33,18.104707,2868.3171,0.071255047,18, J,,,,,
211543734,130.27985,13.754382,17.615,47.980638,2831.6314,0.1705786,18, J,,,,,
211544046,137.09485,13.75851,14.924,33.277946,2863.8533,0.24905668,18, J,,,,,
211544063,130.04276,13.758842,13.515,17.249599,2860.3103,0.13992166,18, J,,,,,
211544814,129.0547,13.769322,9.8400002,37.711781,2865.6476,0.16068605,18, J,,,,,
211544843,135.70175,13.769787,13.435,23.257288,2846.8532,0.070699379,18, J,,,,,
211544945,125.22629,13.771404,12.749,41.90591,2842.894,0.29037696,18, J,,,,,
211545383,129.7896,13.777784,10.965,22.006605,2857.4349,0.15693018,18, J,,,,,
211545619,130.55118,13.780654,10.561,42.387645,2862.9725,0.37689372,18, J,,,,,
211545716,128.18164,13.782084,14.669,44.695278,2843.3207,0.10966583,18, J,,,,,
211546265,136.45428,13.790539,12.982,34.489501,2865.962,0.053489776,18, J,,,,,
211546613,136.19992,13.795676,15.982,2.0075127,2868.4142,0.049243141,18, C,,,,,
211546721,137.11519,13.797318,13.63,0.42913151,2869.6148,0.010299156,18, J,,,,,
211546769,126.50156,13.79821,12.546,42.177632,2851.1858,0.067987541,18, J,,,,,
211547273,128.36266,13.805512,10.871,33.42472,2861.376,0.14909013,18, J,,,,,
211548062,127.18681,13.816157,13.136,25.482976,2845.6013,0.010416667,18, J,,,,,
211548227,130.63803,13.818109,12.522,44.753909,2832.2995,0.017284528,18, J,,,,,
211548690,123.49322,13.824268,14.553,47.307957,2858.7855,0.077407279,18, J,,,,,
211548953,130.47398,13.827636,17.8011,21.549099,2850.4559,0.13873065,18, J,,,,,
211548966,130.20586,13.827898,14.162,31.030235,2859.1399,0.072142019,18, J,,,,,
211549306,130.16208,13.832563,9.7810001,33.295005,2856.2995,0.4417832,18, J,,,,,
211550105,136.81807,13.843646,17.6852,42.98991,2829.9782,0.099465291,18, J,,,,,
211550616,135.63449,13.850146,13.254,33.083466,2856.1969,0.47934197,18, J,,,,,
211551063,128.16206,13.855813,16.375,3.6696656,2866.3944,0.39619242,18, E,,,,,
211551160,126.25635,13.857115,14.001,14.985606,2857.2062,0.12854592,18, J,,,,,
211551163,129.6725,13.857154,14.446,0.20220829,2869.8532,0.051208776,18, E,,,,,
211551640,127.37076,13.864097,13.554,41.871679,2842.453,0.22918877,18, J,,,,,
211552020,136.8892,13.868998,13.557,49.130895,2839.9856,0.15381254,18, J,,,,,
211552085,123.52802,13.870008,19.117001,24.267255,2862.3838,0.17904094,18, J,,,,,
211552305,135.6216,13.873212,11.425,40.862005,2841.6439,0.051179704,18, J,,,,,
211552670,124.98595,13.87822,17.832701,21.488275,2849.3827,0.078962707,18, J,,,,,
211553354,124.75588,13.887854,14.744,47.955369,2839.6361,0.10887164,18, J,,,,,
211554121,126.90857,13.899359,11.864,33.382544,2840.7085,0.1812893,18, J,,,,,
211554135,131.03876,13.899576,12.783,0.1761695,2869.9698,0.011678675,18, J,,,,,
211555039,136.63116,13.911856,11.994,45.188164,2842.0962,0.10681683,18, J,,,,,
211555232,135.77637,13.914521,10.061,41.889149,2845.4015,0.29385399,18, J,,,,,
211555240,129.97665,13.91461,12.419,41.139381,2836.3066,0.25289492,18, J,,,,,
211555311,129.57695,13.915552,13.9,0.10300806,2869.9199,0.010416667,18, J,,,,,
211557441,123.80948,13.946071,17.700001,24.705949,2861.3258,0.072356763,18, J,,,,,
211557484,134.81622,13.946797,16.625999,0.43569664,2869.6579,0.048378347,18, E,,,,,
211558858,123.36748,13.965382,18.18,0.12255877,2869.9042,0.002941411,18, J,,,,,
211561560,123.09242,14.00412,6.586,39.878448,2852.8535,0.08119241,18, J,,,,,
211561578,136.43741,14.004325,14.187,47.693197,2859.5167,0.32128668,18, J,,,,,
211561975,123.90661,14.010028,13.516,31.011148,2852.4711,0.048603732,18, J,,,,,
211562224,123.52617,14.01335,13.564,34.515632,2866.3817,0.035293152,18, J,,,,,
211562227,135.33067,14.013384,12.923,30.743751,2857.5412,0.070598432,18, J,,,,,
211562510,130.61697,14.017484,12.836,0.18392241,2869.8254,0.004414138,18, J,,,,,
211562608,123.92172,14.018903,17.1327,44.890065,2845.9123,0.082462135,18, J,,,,,
211562654,125.00716,14.019461,12.754,10.793381,2865.2388,0.15737154,18, C,,,,,
211563123,131.12904,14.026493,12.583,17.325753,2866.8144,0.38244527,18, E,,,,,
211563276,129.62798,14.028539,17.0513,44.770326,2832.1372,0.11178487,18, J,,,,,
211564222,123.5851,14.042017,19.799,15.354285,2859.6402,0.037853558,18, J,,,,,
211564796,128.93864,14.050391,14.226,36.52926,2839.0487,0.32907333,18, E,,,,,
211565111,123.27322,14.054849,16.325001,34.125761,2865.5304,0.026479279,18, J,,,,,
211565709,124.13557,14.063524,16.632999,21.389404,2854.2451,0.048023435,18, J,,,,,
211565986,129.37624,14.06752,15.106,45.14511,2828.3667,0.02875822,18, J,,,,,
211566266,125.23054,14.071338,9.2309999,27.820478,2862.1991,0.15483461,18, J,,,,,
211566285,123.95971,14.071513,16.030001,47.589599,2858.4002,0.19486553,18, J,,,,,
211566571,135.5655,14.075928,11.314,38.191568,2841.9861,0.48498948,18, J,,,,,
211566738,128.32327,14.078237,14.927,39.687625,2865.0904,0.29318641,18, J,,,,,
211566971,135.83762,14.081545,12.66,0.1274303,2869.9183,0.010416667,18, J,,,,,
211567126,123.507,14.083767,10.032,7.4355313,2866.907,0.44867949,18, E,,,,,
211567307,127.44877,14.086293,13.191,21.00407,2853.537,0.24215665,18, J,,,,,
211567452,130.51843,14.088225,11.937,37.909282,2840.3464,0.56787163,18, J,,,,,
211568568,126.87475,14.103961,18,40.736221,2830.7026,0.035773695,18, J,,,,,
211568732,130.05267,14.106373,10.538,4.2148233,2868.6593,0.091740785,18, C,,,,,
211568985,127.83037,14.110237,17.2157,27.727372,2866.1769,0.25011177,18, J,,,,,
211569164,127.20702,14.112715,12.04,0.14884172,2869.9624,0.010416667,18, J,,,,,
211569536,135.2071,14.117621,13.787,19.591938,2863.8016,0.051136758,18, J,,,,,
211569620,129.04703,14.118656,13.658,15.990483,2869.9356,0.20149733,18, J,,,,,
211569756,128.94374,14.120258,9.6049995,43.672951,2864.1043,0.20699221,18, J,,,,,
211570780,123.91916,14.134309,15.522,27.783218,2862.8014,0.082572374,18, J,,,,,
211571631,135.42578,14.146317,12.744,37.551766,2845.2406,0.038821039,18, J,,,,,
211571772,136.93419,14.14799,14.337,9.8689541,2869.2895,0.031387508,18, J,,,,,
211572511,126.52177,14.157244,11.686,45.004286,2844.5175,0.09383091,18, J,,,,,
211573309,135.94267,14.168598,15.455,46.847912,2867.4009,0.18761618,18, J,,,,,
211573482,124.28896,14.170935,13.25,7.0703013,2869.2077,0.14938285,18, E,,,,,
211573787,129.69101,14.175374,14.933,6.1091358,2866.2749,0.47700038,18, E,,,,,
211574608,127.32101,14.187443,12.123,48.549956,2838.6046,0.3514084,18, J,,,,,
211574773,126.22912,14.189684,11.835,1.5521786,2868.916,0.39888904,18, J,,,,,
211575274,123.21496,14.197014,13.231,43.442968,2833.4672,0.05654057,18, J,,,,,
211575521,124.80579,14.200683,7.7220001,41.355122,2857.1589,0.061595055,18, J,,,,,
211575883,127.64285,14.205322,12.029,48.551365,2838.661,0.49086956,18, J,,,,,
211575956,129.47719,14.206176,14.028,19.745441,2856.9383,0.090629551,18, J,,,,,
211576951,136.07135,14.219963,14.033,47.740287,2830.9308,0.131361,18, J,,,,,
211577073,128.14606,14.2217,13.931,48.804422,2835.6784,0.48939174,18, J,,,,,
211577136,127.56801,14.222581,13.32,0.18394212,2869.9091,0.004414611,18, J,,,,,
211577526,128.97453,14.227688,12.56,33.422002,2861.401,0.094842264,18, J,,,,,
211578084,126.58553,14.235504,17.6796,41.929944,2848.18,0.081759116,18, J,,,,,
211578117,124.68404,14.235986,11.739,42.365138,2836.442,0.096595465,18, J,,,,,
211578235,135.06143,14.23756,14.33,11.007599,2865.3598,0.067191257,18, C,,,,,
211578323,126.14177,14.238708,13.116,0.10265014,2869.9044,0.010416667,18, J,,,,,
211578402,125.31944,14.239764,11.533,38.010002,2861.6788,0.19941403,18, J,,,,,
211578751,129.39958,14.245322,11.4,0.87284533,2869.4973,0.15797338,18, E,,,,,
211578837,124.91729,14.246692,13.665,19.595545,2863.6987,0.062098073,18, J,,,,,
211579050,124.85786,14.249666,11.729,23.396717,2863.4638,0.24733623,18, J,,,,,
211579112,135.88333,14.250527,15.768,17.706305,2854.6082,0.079990404,18, C,,,,,
211579683,125.21455,14.258666,14.029,9.0136054,2861.4377,0.12103197,18, C,,,,,
211580123,125.03465,14.265081,12.668,0.97230286,2869.8947,0.14860103,18, E,,,,,
211580187,123.1059,14.266145,17.2155,41.835844,2843.8719,0.10666092,18, J,,,,,
211580225,123.11674,14.26662,12.201,9.0784162,2864.2281,0.02256941,18, J,,,,,
211580521,127.15264,14.270971,12.851,0.22477962,2869.8299,0.005394711,18, J,,,,,
211580526,123.09183,14.271074,16.462999,1.758138,2869.4627,0.095839025,18, E,,,,,
211580605,124.14975,14.272079,16.909,33.909192,2847.8791,0.060883121,18, J,,,,,
211580673,127.57066,14.273102,12.703,49.074229,2832.2452,0.20115332,18, J,,,,,
211580845,124.67829,14.27576,9.2469997,45.39554,2856.9056,0.042603901,18, J,,,,,
211581645,130.69777,14.287489,11.164,49.104817,2829.4713,0.11607218,18, J,,,,,
211581700,129.48886,14.288277,12.159,1.2910427,2869.4363,0.20143744,18, E,,,,,
211581950,128.21257,14.291921,17.9035,0.10896667,2869.8981,0.0026152,18, J,,,,,
211582351,136.07495,14.297336,10.832,21.80735,2862.5539,0.020335678,18, J,,,,,
211583321,124.3747,14.311239,15.417,36.047547,2860.2323,0.034129974,18, J,,,,,
211583988,125.16644,14.321138,12.739,3.9222562,2867.4147,0.027994271,18, J,,,,,
211584655,129.57298,14.330734,10.094,40.023821,2867.7104,0.34104229,18, J,,,,,
211585794,123.31591,14.347017,11.243,45.042156,2846.2549,0.30379148,18, J,,,,,
211586419,136.07315,14.355905,13.963,41.511618,2847.1017,0.027893883,18, J,,,,,
211586814,124.67965,14.361439,12.238,14.108776,2860.9311,0.57745813,18, E,,,,,
211587282,123.32599,14.367811,12.774,0.10965573,2869.9569,0.011000986,18, J,,,,,
211587617,135.54622,14.372658,12.889,29.218342,2857.6824,0.060968337,18, J,,,,,
211587730,127.28301,14.374149,13.145,23.815753,2858.1133,0.53695703,18, J,,,,,
211588107,125.263,14.378916,11.319,18.072078,2858.957,0.16892307,18, C,,,,,
211588108,130.15208,14.378944,8.6379995,46.340464,2862.5839,0.080690021,18, J,,,,,
211589118,136.75372,14.392048,13.311,16.307302,2854.8753,0.1008124,18, J,,,,,
211589151,131.19856,14.392395,11.266,46.562849,2856.9701,0.1033272,18, J,,,,,
211589307,127.80164,14.39435,14.112,12.682766,2861.197,0.12503386,18, J,,,,,
211590050,135.08034,14.404291,13.317,23.284914,2860.2766,0.43194137,18, C,,,,,
211590391,127.09435,14.409034,15.348,38.896006,2848.3856,0.4963966,18, J,,,,,
211591365,130.22717,14.422303,13.961,0.59282813,2869.7735,0.099186844,18, J,,,,,
211591575,126.3903,14.425393,16.346001,0.30269908,2869.7072,0.060916023,18, E,,,,,
211591861,123.98013,14.429354,11.902,48.400811,2866.894,0.47435746,18, J,,,,,
211592363,137.15077,14.43638,14.865,35.200628,2838.4546,0.038217881,18, J,,,,,
211592449,136.825,14.437707,13.477,45.349872,2861.9901,0.079734083,18, J,,,,,
211592642,135.37137,14.440181,16.347,44.397244,2841.4764,0.17214686,18, J,,,,,
211593802,125.3737,14.456297,17.166,23.384612,2855.7161,0.066454978,18, J,,,,,
211594205,129.1401,14.461936,10.68,16.977853,2858.8129,0.15381318,18, C,,,,,
211594248,123.04365,14.462615,17.9,25.572462,2856.5337,0.048085597,18, J,,,,,
211594465,124.8801,14.465581,17.190001,28.674331,2856.078,0.075475589,18, J,,,,,
211594749,128.35017,14.469468,12.601,0.18386559,2869.9715,0.004412774,18, J,,,,,
211595340,128.28488,14.477765,11.754,22.966525,2859.9247,0.29122988,18, J,,,,,
211596936,136.61041,14.498907,13.212,16.726999,2860.8692,0.12066511,18, J,,,,,
211597144,127.86583,14.50173,12.959,45.535463,2839.8892,0.31198333,18, J,,,,,
211597240,129.85208,14.503015,12.924,41.580628,2847.4522,0.10719316,18, J,,,,,
211597295,129.69983,14.503791,15.103,43.893722,2864.6349,0.1089646,18, J,,,,,
211597701,123.3019,14.509013,13.206,34.0697,2864.6251,0.069638628,18, J,,,,,
211598816,137.11371,14.523592,10.75,41.822702,2865.2332,0.10000112,18, C,,,,,
211599139,123.91924,14.527961,13.655,0.15369597,2869.8642,0.010416667,18, J,,,,,
211599462,136.95099,14.532079,17.8958,43.085595,2855.0419,0.098493694,18, J,,,,,
211600105,127.95924,14.540968,11.488,48.4032,2837.1577,0.20788212,18, J,,,,,
211600529,123.49821,14.546321,11.418,0.23498042,2869.9422,0.00563953,18, J,,,,,
211600532,135.27605,14.546324,12.475,46.424293,2824.765,0.089581075,18, J,,,,,
211600639,127.42943,14.547697,11.172,24.717679,2853.7365,0.27204929,18, C,,,,,
211601254,130.93794,14.556216,13.098,0.74756591,2869.7094,0.065369615,18, C,,,,,
211601670,126.16048,14.561242,13.104,0.70882097,2869.8069,0.07391959,18, E,,,,,
211602233,127.01222,14.56887,12.841,46.439885,2858.3011,0.10187278,18, J,,,,,
211602928,129.06361,14.578476,12.665,33.455835,2860.8242,0.092202952,18, J,,,,,
211604122,130.73909,14.595009,17.007,41.976742,2841.8798,0.11160268,18, J,,,,,
211604292,123.24181,14.597173,8.8199997,0.15324244,2869.884,0.003677819,18, J,,,,,
211604395,135.51012,14.598625,8.915,26.507578,2863.2075,0.070101509,18, J,,,,,
211604396,129.40514,14.598632,13.214,0.87284445,2869.5032,0.17289004,18, E,,,,,
211605304,124.13545,14.611285,11.89,21.980757,2858.2552,0.34931415,18, J,,,,,
211606027,127.76756,14.621177,10.08,0.11933612,2869.9247,0.010416667,18, J,,,,,
211606790,137.14444,14.630882,12.673,37.246729,2838.5434,0.20895146,18, C,,,,,
211606933,123.91596,14.632931,13.153,27.723315,2859.5521,0.070285445,18, J,,,,,
211607802,130.85852,14.644761,11.361,17.427122,2861.0868,0.61278192,18, J,,,,,
211607963,125.31393,14.646896,12.22,0.13281573,2869.9572,0.003187578,18, J,,,,,
211608661,137.10573,14.656732,13.806,21.125886,2866.705,0.088048398,18, J,,,,,
211608979,127.51524,14.661382,11.063,38.959546,2845.7024,0.16762304,18, J,,,,,
211610373,128.40366,14.679742,15.009,12.497802,2859.7624,0.24412139,18, J,,,,,
211611021,135.24019,14.688253,12.853,41.572518,2847.5578,0.09781709,18, J,,,,,
211611158,130.25966,14.69032,12.414,26.356928,2853.2942,0.18788541,18, C,,,,,
211611538,135.89165,14.695349,17.299999,17.500116,2859.7846,0.12425403,18, J,,,,,
211612262,136.25418,14.70481,13.901,31.306559,2851.7331,0.014419426,18, J,,,,,
211612296,134.9907,14.705297,13.012,41.694199,2848.9334,0.27984726,18, J,,,,,
211613311,135.54099,14.72031,10.401,34.484553,2845.9613,0.15842307,18, J,,,,,
211613507,125.38222,14.723092,18.389,15.509282,2858.1315,0.085511278,18, J,,,,,
211613886,135.69963,14.727976,12.729,0.47939211,2869.5266,0.070637325,18, E,,,,,
211614496,125.27471,14.736516,12.153,48.553205,2868.9221,0.056832847,18, J,,,,,
211614575,128.22052,14.737484,14.661,39.173618,2849.4816,0.42159,18, J,,,,,
211615075,125.95732,14.744212,14.93,0.29197288,2869.8165,0.070744777,18, J,,,,,
211615395,136.95578,14.748728,14.359,19.591145,2863.8279,0.052110458,18, J,,,,,
211616041,131.24004,14.758327,15.248,40.074061,2868.5402,0.1003111,18, J,,,,,
211616486,123.99081,14.764552,12.628,24.014635,2855.4806,0.28007254,18, J,,,,,
211617146,123.09756,14.774286,13.304,24.510165,2849.6626,0.13592972,18, J,,,,,
211617231,135.28079,14.775432,14.142,31.070052,2861.0248,0.6306843,18, E,,,,,
211618696,126.35706,14.795729,12.222,46.253943,2861.7412,0.11259252,18, J,,,,,
211618995,131.33415,14.799766,13.916,0.24523069,2869.8476,0.005885537,18, J,,,,,
211619407,135.30516,14.805848,10.573,33.445113,2869.4449,0.35444103,18, J,,,,,
211619879,129.06497,14.812782,13.298,15.749819,2868.7676,0.096112989,18, C,,,,,
211621381,137.06378,14.83339,14.028,0.24523605,2869.8357,0.005885665,18, J,,,,,
211621529,136.6697,14.835606,12.651,47.618914,2854.9312,0.095290702,18, J,,,,,
211622266,124.76723,14.846743,13.755,49.132956,2839.984,0.16433561,18, J,,,,,
211623110,137.04669,14.859198,14.028,19.590218,2863.8588,0.060561542,18, J,,,,,
211623802,129.51443,14.868622,13.709,43.581232,2864.7748,0.17829069,18, J,,,,,
211624809,124.70682,14.88318,12.703,41.993107,2843.9497,0.29814939,18, J,,,,,
211624916,129.42926,14.88472,11.012,43.989279,2853.7295,0.16923851,18, J,,,,,
211625136,123.43516,14.887783,11.638,43.971768,2841.4907,0.32322501,18, J,,,,,
211625188,125.97724,14.888693,12.382,46.524314,2857.4662,0.16430636,18, J,,,,,
211625255,129.42763,14.889592,13.658,12.243442,2859.3391,0.040379412,18, J,,,,,
211625363,137.17987,14.891366,13.097,44.540471,2853.0733,0.2028457,18, J,,,,,
211625693,126.60111,14.895962,12.039,36.967026,2843.7156,0.041966382,18, J,,,,,
211625712,136.54482,14.896221,13.922,47.538185,2857.819,0.13725172,18, J,,,,,
211626490,130.94601,14.907416,12.886,0.74763073,2869.6616,0.15838173,18, E,,,,,
211626696,124.33719,14.910421,15.747,34.011932,2838.0925,0.013527571,18, J,,,,,
211628722,123.11213,14.938459,19.594999,10.828256,2861.3769,0.014054263,18, J,,,,,
211629360,124.31102,14.947434,10.936,0.24381511,2869.9468,0.044850421,18, J,,,,,
211629833,123.94473,14.954455,15.499,38.89702,2848.3835,0.46083982,18, J,,,,,
211629964,129.39418,14.956291,13.811,44.717521,2832.6807,0.058806434,18, J,,,,,
211630432,124.97061,14.962971,13.104,0.10624192,2869.9977,0.002549806,18, J,,,,,
211631393,126.59648,14.976507,12.06,33.633466,2857.6276,0.18515812,18, J,,,,,
211631904,130.17537,14.983932,13.989,0.44200584,2869.7207,0.066955381,18, E,,,,,
211632481,131.27261,14.991826,11.244,26.987517,2857.9391,0.28614621,18, J,,,,,
211633000,129.29558,14.999408,14.601,9.234033,2863.7018,0.098911622,18, C,,,,,
211633143,130.54742,15.001616,14.04,17.122009,2853.0403,0.010416667,18, J,,,,,
211633458,124.14605,15.005923,10.728,42.525412,2836.4409,0.27716029,18, C,,,,,
211634306,129.18414,15.01802,10.914,0.11157525,2869.9231,0.010416667,18, J,,,,,
211634937,126.59422,15.026688,11.618,39.478792,2859.0666,0.58046588,18, J,,,,,
211635236,129.62883,15.030499,16.9671,44.809337,2831.7101,0.091447993,18, J,,,,,
211635860,123.78336,15.039905,10.851,49.026061,2853.4177,0.017888116,18, J,,,,,
211635875,130.17963,15.040057,12.468,28.650024,2842.9998,0.070390857,18, J,,,,,
211636364,131.33205,15.046927,8.3509998,11.498179,2866.0396,0.057684176,18, J,,,,,
211637156,127.86386,15.057844,12.6,0.1417225,2869.8722,0.010416667,18, J,,,,,
211637449,123.14653,15.062218,13.832,42.269892,2849.8794,0.099842142,18, J,,,,,
211637925,128.3334,15.068586,13.868,10.592567,2869.9054,0.25408837,18, J,,,,,
211638456,126.71117,15.076076,10.428,39.795151,2862.0935,0.21961779,18, J,,,,,
211638996,129.19885,15.083822,10.315,35.620976,2845.9365,0.055161302,18, J,,,,,
211639080,129.20227,15.085172,11.989,47.691421,2859.5082,0.30686071,18, J,,,,,
211639411,129.86539,15.089926,14.666,23.42562,2856.0527,0.075346242,18, J,,,,,
211639447,126.37987,15.090426,11.965,41.781376,2859.9699,0.41332577,18, J,,,,,
211640005,125.36337,15.097411,12.748,25.471522,2845.3605,0.077934327,18, J,,,,,
211640206,127.87209,15.100228,15.922,42.780415,2832.8649,0.072176033,18, J,,,,,
211642389,123.96268,15.130596,13.652,43.15992,2837.4416,0.051378134,18, J,,,,,
211642484,126.97933,15.131986,12.772,40.934041,2844.3096,0.12344477,18, J,,,,,
211643613,129.0641,15.14684,17.406,23.041081,2859.162,0.070069567,18, J,,,,,
211644268,128.37663,15.155594,13.454,0.11615983,2869.9624,0.010416667,18, J,,,,,
211644498,126.92161,15.158774,15.244,0.36583444,2869.7843,0.089647246,18, J,,,,,
211644764,127.68694,15.162586,13.105,11.777119,2858.6235,0.11888575,18, C,,,,,
211645912,124.99709,15.177895,12.475,10.67621,2862.7021,0.13392985,18, C,,,,,
211673699,134.2867,15.559213,12.238,0.10218297,2869.9527,0.002452391,18, J,,,,,
211676449,131.9714,15.596446,12.803,44.921081,2846.5124,0.16806114,18, J,,,,,
211678170,134.29921,15.620331,14.388,17.11597,2865.4727,0.11826004,18, J,,,,,
211679060,134.24892,15.633292,13.653,12.609388,2869.2653,0.13801721,18, C,,,,,
211680042,127.84257,15.647536,17.266001,0.17027287,2869.9976,0.004086549,18, J,,,,,
211680105,133.54442,15.648188,11.291,19.019389,2851.2466,0.5007471,18, J,,,,,
211680262,133.33357,15.65013,12.721,9.5695673,2864.9553,0.062536551,18, J,,,,,
211680698,132.12689,15.655983,13.727,25.459981,2862.1319,0.15667652,18, J,,,,,
211682408,127.48666,15.678794,12.127,21.73292,2848.5301,0.31074661,18, J,,,,,
211682544,129.68239,15.680626,11.407,25.409667,2846.1693,0.12510152,18, C,,,,,
211682657,133.6376,15.681949,8.9779997,3.1419929,2868.3005,0.26907758,18, E,,,,,
211684325,124.69905,15.704114,10.279,20.377256,2859.1967,0.47504665,18, J,,,,,
211684333,123.84046,15.704203,12.859,0.10308776,2869.9718,0.010416667,18, J,,,,,
211684667,132.28723,15.708939,12.52,44.570007,2852.4901,0.21020403,18, J,,,,,
211684885,129.31732,15.711595,10.289,47.522784,2827.9932,0.29602958,18, J,,,,,
211684992,123.6366,15.71307,12.142,0.11287913,2869.9709,0.010416667,18, J,,,,,
211685398,129.06409,15.718743,9.9189997,0.26559049,2869.7817,0.006374172,18, J,,,,,
211685798,134.01836,15.723848,8.5019999,0.24515291,2869.9096,0.00588367,18, J,,,,,
211686083,132.06279,15.727519,8.493,0.24524787,2869.8494,0.005885949,18, J,,,,,
211686331,132.50156,15.730451,12.916,38.892297,2848.4603,0.33052577,18, J,,,,,
211686541,127.46109,15.733219,17.698,46.794456,2861.5094,0.18641455,18, J,,,,,
211686973,128.15929,15.73947,8.3479996,32.085374,2840.7499,0.059630501,18, J,,,,,
211687007,124.70277,15.739899,16.363001,0.42582763,2869.8537,0.090817392,18, E,,,,,
211688874,123.49613,15.765227,12.331,13.457316,2864.3788,0.17594879,18, J,,,,,
211688980,128.98956,15.766663,10.163,0.24399783,2869.8339,0.024737008,18, J,,,,,
211689569,132.48749,15.774997,11.149,33.013437,2868.3411,0.081740967,18, J,,,,,
211690083,133.43446,15.781706,14.743,36.696336,2847.5309,0.016420075,18, J,,,,,
211690228,123.24599,15.78373,9.3050003,42.961269,2855.5857,0.62311461,18, J,,,,,
211690329,128.1637,15.784962,12.141,39.669784,2860.5682,0.20166226,18, J,,,,,
211690385,126.78724,15.785612,12.209,0.24525221,2869.8181,0.005886053,18, J,,,,,
211690606,123.04465,15.788238,12.85,41.899359,2855.1407,0.025332321,18, J,,,,,
211690764,129.3677,15.790551,12.425,42.761684,2859.4871,0.063527537,18, J,,,,,
211690916,131.14702,15.792636,11.266,47.520274,2867.9276,0.22249761,18, J,,,,,
211692065,130.18474,15.809145,11.938,44.086298,2866.6497,0.12084227,18, J,,,,,
211692516,133.4716,15.815082,13.804,5.5141749,2866.9836,0.17313698,18, E,,,,,
211692919,129.0093,15.820581,11.033,0.24522264,2869.9319,0.005885343,18, J,,,,,
211693439,125.22755,15.827597,13.099,5.9923263,2869.3583,0.19512068,18, E,,,,,
211693443,123.78933,15.827637,9.0530005,2.1732496,2869.4877,0.28698805,18, E,,,,,
211693508,129.83925,15.828576,9.8430004,10.39785,2862.9022,0.47427831,18, C,,,,,
211693538,129.19916,15.828951,12.977,38.41609,2843.4838,0.059233663,18, J,,,,,
211693667,124.74143,15.830611,15.64,49.052375,2825.3506,0.18739242,18, J,,,,,
211694046,127.23691,15.835504,9.7159996,32.59565,2850.3716,0.03975082,18, J,,,,,
211694226,132.58978,15.838075,14.434,1.9185223,2868.6218,0.040054991,18, C,,,,,
211694688,132.17445,15.844387,9.9860001,48.974228,2844.1599,0.36357138,18, J,,,,,
211694790,123.32825,15.845541,12.069,43.419248,2833.1937,0.028211885,18, J,,,,,
211695069,124.28943,15.849343,12.776,40.177485,2867.0726,0.086122317,18, J,,,,,
211695919,128.91399,15.861042,12.196,38.882554,2848.5983,0.3748577,18, J,,,,,
211696164,126.73243,15.864482,16.841,38.265043,2842.6195,0.61650631,18, J,,,,,
211696209,126.03905,15.864914,11.803,41.992982,2843.9447,0.32773144,18, J,,,,,
211696353,123.48235,15.867117,13.689,1.0847382,2869.6408,0.16989289,18, E,,,,,
211696437,123.6889,15.868361,12.874,0.54238432,2869.6306,0.086262553,18, J,,,,,
211696659,129.01662,15.871219,15.502,0.24325217,2869.9355,0.010416667,18, J,,,,,
211697299,126.02241,15.879417,11.904,38.382509,2844.0185,0.053409955,18, J,,,,,
211697906,129.74048,15.887548,14.713,36.920557,2862.5134,0.2672603,18, J,,,,,
211698031,125.33588,15.889314,12.607,46.126415,2830.0794,0.24349221,18, J,,,,,
211699606,130.37541,15.910298,12.966,30.586901,2865.3547,0.073760387,18, J,,,,,
211699733,131.13457,15.912109,8.8950005,45.054703,2852.4251,0.10229221,18, J,,,,,
211699781,134.11525,15.912904,11.022,14.334774,2856.0846,0.14345276,18, J,,,,,
211699892,127.64635,15.914361,12.526,44.913627,2845.6853,0.11435752,18, J,,,,,
211699931,131.10365,15.915001,8.8909998,0.17499189,2869.8256,0.010416667,18, J,,,,,
211700285,127.9137,15.919665,11.977,37.732489,2865.8391,0.17639293,18, J,,,,,
211700568,127.33855,15.92366,12.09,49.029612,2846.8383,0.056843022,18, J,,,,,
211700588,127.50227,15.923872,11.204,43.537223,2829.3359,0.088127925,18, J,,,,,
211700596,129.90369,15.923963,10.602,40.205756,2868.9737,0.18463052,18, J,,,,,
211702012,132.5961,15.942156,11.572,42.782345,2830.6385,0.14412895,18, J,,,,,
211703878,126.84351,15.966434,16.468,46.670494,2826.7152,0.17359314,18, E,,,,,
211704402,130.9545,15.972951,13.559,15.583313,2855.2568,0.19045273,18, J,,,,,
211704802,124.48983,15.978547,13.315,16.728468,2860.8162,0.11814551,18, J,,,,,
211705115,126.06419,15.982381,12.212,47.125309,2864.0782,0.11093718,18, J,,,,,
211705502,124.49263,15.98791,13.216,2.5849244,2868.1706,0.087847156,18, C,,,,,
211705603,132.87091,15.989197,11.779,39.995518,2855.8601,0.55314831,18, J,,,,,
211705873,123.80292,15.992609,12.465,21.703601,2865.2669,0.065532387,18, J,,,,,
211706429,124.872,16.000029,12.416,26.457741,2863.999,0.28540962,18, J,,,,,
211707280,124.46307,16.011488,13.399,16.726883,2860.8636,0.19222141,18, J,,,,,
211707443,127.35289,16.01389,12.893,38.34874,2843.6468,0.57920631,18, J,,,,,
211707524,126.89011,16.014952,17.0898,40.671683,2848.0803,0.090911935,18, J,,,,,
211707692,127.81156,16.017035,13.075,20.428745,2859.8475,0.38823106,18, J,,,,,
211708110,129.15561,16.022362,18.264,48.835598,2836.1196,0.37183298,18, J,,,,,
211708468,129.40262,16.02739,9.4209995,0.12258586,2869.9267,0.002942061,18, J,,,,,
211708485,124.811,16.02768,12.316,41.711873,2845.6059,0.089496239,18, J,,,,,
211708586,124.68976,16.029165,9.6230001,42.598012,2851.2127,0.25669132,18, J,,,,,
211708876,126.96699,16.032991,9.0830002,39.845201,2831.1591,0.070635445,18, J,,,,,
211709198,123.08225,16.03703,13.225,9.0744248,2863.9888,0.02123886,18, J,,,,,
211711246,132.9923,16.065365,12.923,6.1745915,2864.4368,0.042238097,18, C,,,,,
211711268,130.08249,16.065695,13.456,0.10223504,2869.9324,0.002453641,18, J,,,,,
211711456,131.1035,16.068056,12.401,39.087392,2849.8782,0.10779415,18, J,,,,,
211711527,123.04653,16.06904,11.635,47.364636,2833.1672,0.02196949,18, J,,,,,
211711685,133.51431,16.071463,12.372,36.346123,2858.1483,0.36831815,18, C,,,,,
211711948,124.48058,16.075026,15.211,33.346577,2853.0672,0.026857472,18, J,,,,,
211712155,129.33467,16.077942,12.232,38.983213,2852.5073,0.2591056,18, J,,,,,
211712203,123.74809,16.07864,7.4310002,34.007169,2863.6244,0.060413483,18, J,,,,,
211712761,125.12073,16.086332,11.309,49.108136,2840.2825,0.10655928,18, J,,,,,
211713099,125.22388,16.090946,13.64,8.5623345,2864.7013,0.13423903,18, C,,,,,
211713182,129.44739,16.09197,12.975,44.517649,2834.8992,0.069691598,18, J,,,,,
211714595,126.00644,16.11172,10.315,46.511971,2860.3465,0.075040871,18, J,,,,,
211714808,128.94879,16.114834,12.99,42.774733,2859.2976,0.07155741,18, J,,,,,
211714844,124.43254,16.115267,11.558,39.143289,2854.5805,0.10267528,18, J,,,,,
211714901,129.09366,16.116047,15.582,48.514763,2839.2337,0.22337723,18, J,,,,,
211715334,124.78622,16.121859,7.099,41.955516,2864.9205,0.077650971,18, J,,,,,
211715623,125.17584,16.12573,15.807,26.984517,2862.8742,0.04629814,18, J,,,,,
211715801,123.4814,16.127897,16.607,41.307811,2838.5335,0.088019596,18, J,,,,,
211715878,130.6088,16.129055,12.809,39.39698,2857.39,0.17656181,18, J,,,,,
211716204,123.93582,16.133093,15.161,24.567438,2854.5187,0.065102837,18, J,,,,,
211716662,134.19463,16.13939,17.7306,48.709062,2845.0646,0.093723804,18, J,,,,,
211717321,124.26557,16.148228,13.566646,0.49046037,2869.5639,0.011590511,18, J,,,,,
211718105,130.13441,16.159185,14.103,2.9587716,2867.7251,0.27507031,18, E,,,,,
211718187,134.23267,16.160404,16.013,5.5165482,2865.8846,0.04947152,18, C,,,,,
211718402,123.75375,16.163326,13.003,43.777867,2828.7736,0.091964665,18, J,,,,,
211718546,127.50497,16.16524,16.049,48.644663,2838.5946,0.16973029,18, J,,,,,
211718834,133.94745,16.16909,16.273001,36.475009,2864.2206,0.085962486,18, J,,,,,
211719177,127.2999,16.173939,10.761,42.347487,2848.1781,0.17922255,18, J,,,,,
211719238,123.43452,16.17476,13.816,9.8057078,2869.3856,0.039845088,18, J,,,,,
211719362,130.40929,16.176289,10.481,0.20110457,2869.9653,0.051341323,18, E,,,,,
211719484,123.48189,16.178066,12.56,0.36089718,2869.993,0.073081306,18, E,,,,,
211719972,125.26302,16.185171,16.540001,1.2698288,2869.8983,0.26840501,18, E,,,,,
211721325,132.48898,16.203636,15.428,1.0523668,2869.1368,0.11550784,18, E,,,,,
211721360,132.54953,16.204155,16.283001,37.516371,2869.0851,0.10478288,18, J,,,,,
211721547,126.70624,16.206831,10.592,40.045384,2831.1396,0.1748226,18, J,,,,,
211721833,134.11273,16.210945,12.981,48.698856,2831.9709,0.29048028,18, J,,,,,
211721876,133.8112,16.211643,8.7150002,9.020149,2869.7312,0.043892129,18, J,,,,,
211721980,128.08047,16.21284,9.0010004,0.16856341,2869.9674,0.004045522,18, J,,,,,
211722239,133.87022,16.216442,17.968599,42.966498,2856.2185,0.078539271,18, J,,,,,
211722690,124.94879,16.222385,13.147,36.037432,2860.0767,0.010416667,18, J,,,,,
211723079,129.89589,16.227385,12.157,44.753703,2832.2898,0.043842393,18, J,,,,,
211724050,126.12695,16.240969,13.162,40.140878,2867.5908,0.071397484,18, J,,,,,
211724177,134.31831,16.242706,13.414,0.1021956,2869.9059,0.002452694,18, J,,,,,
211724246,131.19139,16.243681,13.242,4.7446967,2868.0427,0.12626302,18, C,,,,,
211724534,129.14268,16.246946,14.948,46.315724,2849.4533,0.18194988,18, J,,,,,
211724673,127.09168,16.248737,13.832,41.851683,2835.2627,0.076443278,18, J,,,,,
211725096,132.35136,16.254894,12.459,41.744643,2847.4134,0.29346316,18, J,,,,,
211725118,129.54465,16.25523,9.4650002,1.9616461,2869.5607,0.019215308,18, J,,,,,
211725797,127.91381,16.264507,12.603,41.992441,2843.9524,0.3530983,18, J,,,,,
211726283,124.52518,16.27195,11.179,1.3927536,2869.8675,0.22634761,18, E,,,,,
211726641,123.23981,16.276716,17.700001,46.905087,2865.4022,0.056692216,18, J,,,,,
211727071,127.2912,16.28289,17.4,18.614285,2862.5955,0.14418302,18, C,,,,,
211727082,124.46666,16.28316,13.78,19.592476,2863.7884,0.059575767,18, J,,,,,
211727885,131.2121,16.294586,12.726,12.666333,2862.9258,0.065518093,18, J,,,,,
211728032,124.29084,16.296963,16.666201,0.24523611,2869.8349,0.005885667,18, J,,,,,
211728321,123.22875,16.301256,12.73,36.403484,2859.2093,0.1641266,18, J,,,,,
211728519,131.0156,16.304129,18.533577,43.498747,2866.2368,0.14252931,18, J,,,,,
211729336,126.39552,16.316006,12.476,43.001162,2856.131,0.073282251,18, J,,,,,
211729567,131.12537,16.319328,11.446,0.11388624,2869.9698,0.010416667,18, J,,,,,
211729649,132.5567,16.320425,10.265,41.589804,2847.3947,0.62434754,18, J,,,,,
211729751,128.29851,16.321499,13.13,45.026735,2846.4155,0.088765159,18, J,,,,,
211729754,124.29251,16.321518,16.799999,41.712257,2845.5917,0.080599196,18, J,,,,,
211729874,131.35889,16.3234,13.095,44.823149,2830.7169,0.072935124,18, J,,,,,
211730094,123.50539,16.326591,16.204,0.27849457,2869.9608,0.070667914,18, J,,,,,
211730267,131.9387,16.328922,13.459,16.346199,2866.3494,0.15685837,18, C,,,,,
211730492,124.0556,16.33224,15.8,10.297942,2865.3015,0.038322666,18, C,,,,,
211730838,123.9073,16.337286,12.648,1.307132,2869.4575,0.26287234,18, E,,,,,
211731298,129.0412,16.343693,13.038,1.9902975,2869.6077,0.065525175,18, C,,,,,
211731686,131.97401,16.349417,13.482,23.040644,2859.1827,0.070075122,18, J,,,,,
211732180,133.24475,16.356873,8.3649998,32.88714,2860.3405,0.053675657,18, J,,,,,
211732569,127.54054,16.36245,12.261,48.820055,2835.5725,0.33238934,18, J,,,,,
211732801,129.46962,16.36574,10.655,2.1316969,2869.0392,0.20599682,18, E,,,,,
211733267,130.00941,16.372406,12.15,8.658081,2866.0495,0.068551934,18, C,,,,,
211733314,123.57798,16.373154,12.305,0.26560247,2869.7748,0.006374459,18, J,,,,,
211733316,125.22291,16.373182,11.226,1.5889219,2869.5427,0.36536589,18, J,,,,,
211733842,126.08326,16.380291,11.656,48.603932,2837.1925,0.065693741,18, J,,,,,
211734107,123.07182,16.384266,16.094999,39.220461,2853.4378,0.084204467,18, J,,,,,
211734749,130.57462,16.393175,12.918,0.1728784,2869.9682,0.032348088,18, J,,,,,
211734800,126.3677,16.393965,16.799999,38.357722,2844.4153,0.052438159,18, J,,,,,
211734837,126.84598,16.39446,17.4,46.183944,2857.7612,0.096518815,18, J,,,,,
211735724,130.89844,16.406467,13.116,9.3063529,2868.0614,0.2510012,18, J,,,,,
211735890,126.71313,16.408491,12.777,26.255436,2854.2765,0.075104429,18, J,,,,,
211736305,129.9075,16.414162,14.5,14.556327,2857.7128,0.11722272,18, C,,,,,
211736487,133.24335,16.416777,9.7200003,0.12261143,2869.8922,0.002942674,18, J,,,,,
211736671,123.38187,16.41961,12.16,4.7334946,2865.9189,0.14255547,18, C,,,,,
211736739,130.09587,16.420359,14.578,42.070895,2869.1628,0.071281626,18, J,,,,,
211737355,132.53494,16.429022,10.524,4.9174005,2867.7613,0.47866715,18, J,,,,,
211737364,124.05979,16.429136,11.211,46.925695,2868.7384,0.31126793,18, J,,,,,
211738346,132.54709,16.443241,11.909,0.10215794,2869.9834,0.004903581,18, J,,,,,
211738596,126.55048,16.446775,11.624,4.9184594,2868.9009,0.24993403,18, C,,,,,
211738814,123.57739,16.449951,11.842,42.081477,2844.9639,0.19126115,18, J,,,,,
211739247,127.92924,16.455793,12.602,42.72355,2860.102,0.063471986,18, J,,,,,
211739271,124.39407,16.456053,12.528,48.973199,2841.8952,0.093440142,18, J,,,,,
211739276,125.15939,16.456104,10.214,13.659546,2869.664,0.39167814,18, J,,,,,
211739411,130.33253,16.45827,12.797,43.341039,2868.7262,0.33202896,18, J,,,,,
211740211,126.69786,16.469675,11.975,41.835813,2843.872,0.092991989,18, J,,,,,
211740434,133.8668,16.47251,14.775,41.701494,2847.8917,0.082880953,18, J,,,,,
211740932,134.29587,16.47975,12.901,37.838319,2835.7304,0.25431411,18, J,,,,,
211741469,132.63835,16.487913,12.435,37.925145,2836.771,0.080794255,18, J,,,,,
211741483,128.04057,16.488098,13.071,23.758715,2848.1436,0.34805314,18, J,,,,,
211741678,123.25591,16.491018,13.721,0.17040428,2869.8536,0.024659323,18, J,,,,,
211741849,129.893,16.493597,13.253,1.9489976,2868.7385,0.30515353,18, J,,,,,
211742051,127.83669,16.496117,12.437,35.574247,2845.2349,0.1074698,18, J,,,,,
211742218,127.28706,16.498484,17.902201,18.562792,2864.1629,0.13371972,18, J,,,,,
211742298,130.22731,16.499718,8.5450001,27.349131,2854.463,0.28088094,18, J,,,,,
211742804,133.7931,16.506874,18.129999,39.189379,2859.6925,0.20963878,18, J,,,,,
211743326,123.24887,16.514318,5.8369999,0.17041238,2869.9967,0.026456961,18, J,,,,,
211743668,124.94841,16.518938,13.684,23.286956,2859.5123,0.057584565,18, J,,,,,
211743874,129.3897,16.522102,12.486,12.283314,2867.9554,0.1656299,18, C,,,,,
211744327,124.04172,16.528036,9.3319998,11.7644,2867.0444,0.019975509,18, J,,,,,
211744408,126.8329,16.529053,10.948,44.60033,2838.5649,0.23606953,18, J,,,,,
211744717,126.10365,16.533672,13.36,5.4592186,2867.27,0.079511607,18, J,,,,,
211744837,128.24039,16.535286,13.52,44.823127,2830.7142,0.079225953,18, J,,,,,
211745399,124.56374,16.543447,11.314,39.176423,2869.4067,0.43884052,18, J,,,,,
211746217,123.81983,16.5548,18.344,12.299794,2865.3408,0.067366567,18, J,,,,,
211746360,127.33706,16.557173,15.464,20.106156,2855.0527,0.046307083,18, J,,,,,
211747021,127.42866,16.5666,12.942,35.506495,2861.4678,0.089966903,18, J,,,,,
211747473,128.0785,16.57317,11.581,26.235276,2859.5877,0.2650819,18, J,,,,,
211747562,127.52077,16.57433,13.921,41.986679,2843.8114,0.19273027,18, J,,,,,
211747675,127.46028,16.575956,12.689,0.12257521,2869.8949,0.002941805,18, J,,,,,
211747951,128.36385,16.579792,10.061,0.16856341,2869.9674,0.004045522,18, J,,,,,
211748281,130.65677,16.584362,14.661,41.993536,2843.9156,0.19256619,18, J,,,,,
211748517,133.68951,16.587877,15.126,23.622217,2862.8018,0.49521166,18, J,,,,,
211748565,132.22029,16.588505,11.916,23.330965,2859.3755,0.30597396,18, J,,,,,
211748676,132.77054,16.590012,17.3827,34.264493,2852.7483,0.072966958,18, J,,,,,
211748697,134.22604,16.590254,12.398,4.75253,2866.9446,0.12536462,18, J,,,,,
211749529,125.14101,16.601673,11.074,48.714003,2835.8139,0.10967651,18, J,,,,,
211749927,127.41477,16.60738,16.296,48.730353,2836.8255,0.19115098,18, J,,,,,
211750064,130.10109,16.609243,12.338,23.211553,2854.6538,0.083257276,18, J,,,,,
211750173,134.12306,16.610863,17.799999,33.41235,2861.5908,0.15416121,18, J,,,,,
211750661,133.7501,16.617744,11.415,38.026555,2838.3081,0.33340488,18, J,,,,,
211751835,126.50899,16.633696,12.61,42.642311,2861.1479,0.054286751,18, J,,,,,
211751865,125.98184,16.634094,13.54,38.256106,2846.0436,0.039545036,18, J,,,,,
211752175,129.18402,16.638786,18.378,0.10209711,2869.9989,0.002450331,18, J,,,,,
211752523,123.50275,16.643469,11.748,42.74926,2833.3082,0.17976481,18, J,,,,,
211752777,123.65951,16.646837,12.544,7.3689796,2864.8274,0.023147084,18, J,,,,,
211754117,134.14807,16.6658,14.199,13.793735,2859.2025,0.1164312,18, C,,,,,
211754182,131.20924,16.666758,12.543,40.33046,2869.3958,0.32771447,18, J,,,,,
211754817,126.99751,16.675346,12.084,45.52529,2837.7428,0.089719463,18, J,,,,,
211754962,124.02947,16.677162,13.938,3.411102,2868.27,0.067261162,18, C,,,,,
211755197,134.05573,16.680399,12.848,0.14001973,2869.913,0.019817594,18, J,,,,,
211755273,126.82121,16.681482,10.348,41.912152,2842.9831,0.31264259,18, J,,,,,
211755697,126.88224,16.687395,12.762,48.973222,2841.893,0.089360794,18, J,,,,,
211756284,124.56086,16.69597,14.437,7.8446222,2863.5109,0.010420801,18, J,,,,,
211756334,123.00899,16.696594,12.527,0.26560247,2869.7748,0.006374459,18, J,,,,,
211757096,123.93721,16.707993,13.138,9.0768062,2864.1318,0.021089899,18, J,,,,,
211757464,126.97897,16.713144,12.306,40.656192,2860.3767,0.071654263,18, J,,,,,
211757971,133.40253,16.71994,17.672899,0.24522533,2869.8158,0.005885408,18, J,,,,,
211758497,133.23187,16.727533,13.172,14.700057,2858.5737,0.31023431,18, C,,,,,
211759361,127.51879,16.739494,12.576,19.94013,2851.4544,0.40225205,18, J,,,,,
211759736,123.80403,16.744854,11.157,36.525581,2847.2053,0.62833736,18, J,,,,,
211759759,123.45596,16.745085,12.48,45.08855,2851.5161,0.067312721,18, J,,,,,
211760296,126.3486,16.752129,11.925,33.049572,2851.2183,0.5659005,18, J,,,,,
211760688,123.04246,16.757637,12.903,45.819098,2869.3739,0.07810354,18, J,,,,,
211762561,127.83553,16.78551,11.006,41.835763,2843.8723,0.091776699,18, J,,,,,
211762603,124.33977,16.7861,18.212999,47.005769,2851.9663,0.20857295,18, J,,,,,
211762777,132.85736,16.788498,17.954,43.086584,2855.0288,0.1190441,18, J,,,,,
211762841,128.9265,16.789286,14.802,1.5648499,2869.0509,0.02690853,18, C,,,,,
211762869,123.01957,16.78953,12.742,46.113215,2865.5242,0.036360211,18, J,,,,,
211763050,132.84886,16.791695,11.885,0.12259012,2869.9906,0.002942163,18, J,,,,,
211763214,133.83807,16.79418,12.529,21.194535,2864.6484,0.17049253,18, C,,,,,
211763563,123.38644,16.798874,12.949,43.159871,2837.4163,0.034712789,18, J,,,,,
211764105,123.00131,16.806623,12.705,36.742597,2840.3954,0.083140953,18, J,,,,,
211764299,134.14369,16.809507,15.9,43.58433,2865.2062,0.11507368,18, J,,,,,
211765166,126.27098,16.822319,11.584,26.911302,2864.4454,0.17348773,18, J,,,,,
211765407,124.98158,16.825497,12.047,48.873414,2843.0997,0.10638337,18, J,,,,,
211766208,126.92161,16.836489,15.2,48.294607,2862.1115,0.12285927,18, J,,,,,
211766291,126.6874,16.837763,12.084,10.874329,2864.1803,0.23803528,18, C,,,,,
211767653,134.19754,16.856636,11.72,28.657664,2869.9413,0.34727053,18, J,,,,,
211767878,123.771,16.859291,14.192,20.378884,2862.3621,0.066430113,18, J,,,,,
211768081,123.32025,16.862179,13.678,47.484072,2865.3783,0.080645042,18, J,,,,,
211768258,134.06544,16.864614,14.951,27.319293,2856.0107,0.38482025,18, J,,,,,
211768304,133.97397,16.865093,11.694,33.386364,2840.7181,0.081176368,18, J,,,,,
211769427,123.65073,16.881256,14.747,39.785782,2834.9897,0.094226541,18, J,,,,,
211769570,127.92883,16.883398,12.009,40.12213,2867.8638,0.15948647,18, J,,,,,
211769900,123.18552,16.888268,16.5035,35.068008,2845.5377,0.033463607,18, J,,,,,
211770194,128.32283,16.892918,17.862,25.022895,2855.3018,0.079863773,18, J,,,,,
211770390,131.3535,16.895773,12.239,3.7901047,2868.5167,0.34701969,18, E,,,,,
211770464,130.8234,16.896927,9.9110003,2.7658122,2868.1648,0.36446663,18, C,,,,,
211770567,130.91615,16.898468,9.9180002,1.9616483,2869.56,0.01477504,18, J,,,,,
211770584,130.91638,16.89871,9.1719999,0.49031836,2869.686,0.011768023,18, J,,,,,
211770623,134.03482,16.899395,16.35,42.69346,2860.5295,0.067241756,18, J,,,,,
211770696,127.76118,16.900568,12.253,16.273623,2866.2695,0.30156342,18, C,,,,,
211770795,132.00974,16.901854,14.489,7.7289563,2864.5806,0.12775497,18, C,,,,,
211770867,123.02265,16.903006,12.179,27.693902,2868.7478,0.31606566,18, E,,,,,
211771444,124.26826,16.911615,13.527,34.006683,2863.6205,0.031533003,18, J,,,,,
211771848,123.54884,16.916796,15.702,1.0418007,2869.9917,0.1054194,18, E,,,,,
211772033,123.19126,16.919544,13.538,42.368078,2848.5139,0.10624452,18, J,,,,,
211772227,126.40938,16.922539,14.183,22.298777,2849.7636,0.12882691,18, J,,,,,
211772269,126.43005,16.923164,12.52,41.835814,2843.8735,0.096787356,18, J,,,,,
211772348,124.94305,16.924204,13.731,0.65109385,2869.6679,0.076289302,18, E,,,,,
211773251,129.29468,16.937231,12.137,0.12262847,2869.9898,0.002943083,18, J,,,,,
211773901,131.36938,16.945702,9.2279997,19.987473,2853.7345,0.15201147,18, J,,,,,
211774161,126.94887,16.949232,12.651,41.901911,2842.9466,0.093845321,18, J,,,,,
211775796,124.33717,16.972694,12.825,32.008638,2865.144,0.30737034,18, J,,,,,
211777219,131.97015,16.992296,9.9860001,0.15324812,2869.883,0.003677955,18, J,,,,,
211778092,125.05063,17.005407,10.136,41.99356,2843.9511,0.25360402,18, J,,,,,
211778200,125.05065,17.006746,11.561,41.993809,2843.9158,0.18287369,18, J,,,,,
211778714,125.98589,17.01453,12.565,43.193582,2868.0461,0.074150416,18, J,,,,,
211779093,133.80888,17.0204,17.250099,41.58043,2847.4494,0.10268605,18, J,,,,,
211779126,134.20529,17.020746,12.925,0.13030419,2869.9245,0.010416667,18, J,,,,,
211779390,124.36108,17.024357,13.053,3.8505923,2866.8651,0.053754342,18, C,,,,,
211780392,126.69147,17.038317,12.283,45.434503,2838.9119,0.10542787,18, J,,,,,
211780939,126.59379,17.045937,11.943,41.990911,2843.9499,0.20953501,18, J,,,,,
211780967,126.45782,17.046268,6.0570002,25.020317,2864.5694,0.038932026,18, J,,,,,
211780983,126.4063,17.046452,13.048,22.479334,2856.0841,0.048751046,18, J,,,,,
211781094,126.53673,17.04787,12.616,40.279767,2868.0153,0.14714163,18, J,,,,,
211781208,130.39256,17.049534,17.657101,47.024133,2823.8698,0.077767902,18, J,,,,,
211781726,127.61924,17.056873,9.5139999,0.26555479,2869.8441,0.006373315,18, J,,,,,
211782027,123.49722,17.06102,19.483,0.89900348,2869.7245,0.019884064,18, J,,,,,
211782198,124.97081,17.063663,12.945,44.160248,2867.5855,0.075019229,18, J,,,,,
211782758,133.86583,17.071873,13.371,47.601776,2860.6232,0.35916886,18, J,,,,,
211782991,124.59364,17.07501,12.132,33.844741,2859.8267,0.04057401,18, J,,,,,
211783068,123.50291,17.076183,12.783,45.498212,2838.2427,0.36851962,18, J,,,,,
211783206,130.14581,17.077936,14.15,7.1325279,2869.816,0.076466455,18, C,,,,,
211783587,133.00975,17.083202,10.691,43.299227,2868.6619,0.31041644,18, J,,,,,
211784036,130.48482,17.08925,17.8957,46.18702,2857.7783,0.15473282,18, J,,,,,
211784130,132.2756,17.09061,16.023001,44.341091,2837.456,0.10889245,18, J,,,,,
211784450,130.47975,17.094675,11.974,27.900661,2861.646,0.22537332,18, J,,,,,
211784767,126.01381,17.099014,11.85,3.5792243,2869.1174,0.21744201,18, C,,,,,
211785084,126.02558,17.103563,12.588,3.5792305,2869.1178,0.18592241,18, C,,,,,
211785093,134.2868,17.10374,11.442,0.10434903,2869.9926,0.010416667,18, J,,,,,
211785712,128.10379,17.11229,13.067,49.049774,2840.9519,0.08921122,18, J,,,,,
211785758,127.5569,17.112917,12.045,33.637495,2857.7247,0.068343822,18, J,,,,,
211785852,125.99301,17.114086,9.9549999,3.5792244,2869.1191,0.30954072,18, E,,,,,
211786195,129.1097,17.119247,13.396,10.758601,2865.6083,0.25103364,18, E,,,,,
211786505,123.86549,17.123554,13.287,0.12865539,2869.8933,0.011671078,18, J,,,,,
211786516,123.44489,17.123682,10.761,1.2418659,2868.8225,0.24373879,18, J,,,,,
211787125,132.88774,17.132898,21.889999,0.13278875,2869.9937,0.00318693,18, J,,,,,
211787971,126.96139,17.144438,12.503,19.810292,2859.0468,0.28808652,18, J,,,,,
211788020,123.93803,17.145096,11.814,46.627129,2863.9067,0.19691482,18, J,,,,,
211788308,126.78964,17.148958,13.002,19.720876,2857.6642,0.083277086,18, J,,,,,
211788533,134.14989,17.152567,13.02,37.326878,2840.3519,0.1279199,18, J,,,,,
211789262,125.27544,17.163273,14.74,40.33679,2867.1054,0.48515536,18, J,,,,,
211789682,133.31935,17.169477,15.642,40.036018,2869.0905,0.18740731,18, J,,,,,
211789700,126.23616,17.169792,11.569,33.326287,2863.0261,0.090599913,18, J,,,,,
211789942,126.6688,17.173061,12.64,17.246357,2860.4209,0.081384141,18, J,,,,,
211790535,126.46596,17.18174,13.425,12.892502,2864.5811,0.058241183,18, J,,,,,
211790538,126.18917,17.181751,6.9780002,45.350103,2858.3042,0.010416667,18, J,,,,,
211790621,123.60624,17.182766,12.837,21.015599,2853.1998,0.14130661,18, J,,,,,
211791178,132.14299,17.190685,13.648,9.5608975,2868.4488,0.13987175,18, C,,,,,
211791258,123.30385,17.19197,13.151,23.25962,2846.8039,0.080894857,18, J,,,,,
211791508,133.8063,17.19581,12.727,18.120095,2859.0644,0.22974217,18, C,,,,,
211791623,133.61781,17.197268,16.642,44.987986,2841.3401,0.18817969,18, J,,,,,
211791805,130.33011,17.199524,11.886,43.293411,2866.2288,0.17721233,18, J,,,,,
211792579,124.99437,17.210913,11.235,45.902105,2851.9791,0.10987911,18, J,,,,,
211793195,133.70042,17.219988,13.363,25.757137,2858.6931,0.10057575,18, J,,,,,
211793198,133.99203,17.22002,17.3477,0.12253354,2869.8883,0.002940805,18, J,,,,,
211793462,129.34264,17.223742,10.284,49.004483,2843.7939,0.34440329,18, J,,,,,
211793963,133.84534,17.231276,5.3509998,0.26555419,2869.8848,0.006373301,18, J,,,,,
211795325,124.26539,17.250725,12.336,39.425513,2840.467,0.38452497,18, J,,,,,
211796051,123.37807,17.261328,11.124,34.319175,2868.6235,0.057940608,18, J,,,,,
211796070,128.31107,17.261562,13.941,1.8899405,2869.0436,0.048162617,18, C,,,,,
211796395,126.0909,17.265692,14.791,14.414422,2867.2467,0.073875193,18, J,,,,,
211797598,126.53619,17.282412,10.508,1.2392779,2869.4306,0.30918002,18, J,,,,,
211797637,130.73126,17.282843,13.713,1.6408526,2869.5999,0.06279239,18, C,,,,,
211797674,127.41382,17.283503,10.548,1.323108,2869.0707,0.13459366,18, E,,,,,
211798340,130.24788,17.293276,9.7469997,45.017455,2851.2306,0.32628414,18, C,,,,,
211798516,126.55202,17.295769,12.171,43.183948,2868.1736,0.15358447,18, J,,,,,
211798620,127.78328,17.29732,12.789,15.486157,2856.5967,0.11635126,18, J,,,,,
211798730,124.2834,17.299055,9.0970001,47.538065,2861.299,0.1012311,18, J,,,,,
211798955,125.27734,17.302326,12.04,0.17169692,2869.884,0.010416667,18, J,,,,,
211799258,128.24615,17.306547,15.979,19.533884,2867.0952,0.055572505,18, E,,,,,
211800191,132.88478,17.319834,12.443,1.1061704,2869.684,0.050108585,18, C,,,,,
211801089,127.53076,17.33236,11.856,43.664822,2861.9203,0.07151007,18, J,,,,,
211801256,129.25452,17.33477,16.099001,1.9570094,2868.7299,0.17399496,18, J,,,,,
211801326,123.99335,17.335644,12.995,40.588561,2832.8326,0.089231938,18, J,,,,,
211802212,134.35762,17.34775,16.548,12.276516,2861.2894,0.032662567,18, J,,,,,
211802286,127.93332,17.34875,12.556,11.479257,2867.0526,0.22372593,18, C,,,,,
211802455,123.59887,17.351084,14.692,41.734606,2860.3131,0.11534334,18, J,,,,,
211802903,123.6402,17.357782,12.7,21.812691,2864.8489,0.040725136,18, J,,,,,
211803269,128.25356,17.362951,12.434,38.245722,2842.3034,0.14188731,18, J,,,,,
211804243,126.97547,17.376612,10.818,31.464585,2843.4441,0.13068116,18, J,,,,,
211804328,124.26019,17.37796,12.559,43.777742,2828.7817,0.07379422,18, J,,,,,
211804579,129.06778,17.38166,11.222,1.5233612,2868.7992,0.15882778,18, E,,,,,
211804770,124.34076,17.384483,13.128,24.497563,2853.099,0.065645478,18, J,,,,,
211804857,126.31892,17.385792,12.874,21.797888,2862.8713,0.18058751,18, J,,,,,
211805801,132.2088,17.398975,11.1,15.002174,2856.5355,0.37324841,18, J,,,,,
211806165,125.31574,17.4043,13.657,23.259528,2861.4251,0.12345373,18, J,,,,,
211806416,126.22339,17.407719,17.85,39.748093,2861.9286,0.087203357,18, J,,,,,
211806443,124.38227,17.408012,8.8059998,45.338578,2858.184,0.015716259,18, J,,,,,
211806560,132.08144,17.409616,12.096,0.14708021,2869.8969,0.025482859,18, J,,,,,
211807052,130.93971,17.416628,10.568,0.16700792,2869.9641,0.026613273,18, J,,,,,
211807632,126.49889,17.424776,12.861,47.376645,2861.029,0.12451093,18, J,,,,,
211807843,129.02934,17.42722,11.443,3.3820746,2867.6553,0.27034426,18, E,,,,,
211808055,129.03445,17.430082,13.741,3.382079,2867.6547,0.23585282,18, C,,,,,
211809173,132.71487,17.446247,12.985,36.958615,2848.7357,0.1035148,18, J,,,,,
211810170,129.89923,17.460703,11.138,47.27929,2864.4809,0.2954447,18, J,,,,,
211810213,130.37102,17.461433,16.34,37.786137,2866.4485,0.6103728,18, J,,,,,
211810283,129.81975,17.462412,11.502,33.113821,2851.616,0.47018966,18, J,,,,,
211810331,132.52122,17.463186,13.489,39.322841,2868.3028,0.066363479,18, J,,,,,
211810927,127.08875,17.472185,13.135,41.618408,2846.8899,0.11888103,18, J,,,,,
211811359,129.88129,17.4782,8.4709997,30.851757,2855.826,0.31504156,18, J,,,,,
211811597,134.19162,17.48135,7.48,0.14304909,2869.8612,0.003433178,18, J,,,,,
211811609,126.37921,17.48149,11.447,39.984929,2832.1473,0.16936384,18, J,,,,,
211811652,130.34091,17.482082,9.8260002,40.532899,2844.943,0.4952676,18, J,,,,,
211812031,125.25331,17.487192,10.85,27.042402,2861.8181,0.34730499,18, J,,,,,
211812160,133.06465,17.489027,13.485,1.0850982,2869.026,0.10171343,18, E,,,,,
211812311,130.40001,17.49114,15.544,44.82291,2830.7089,0.058363611,18, J,,,,,
211812683,123.88895,17.496141,17.4,40.140928,2867.5893,0.074338293,18, J,,,,,
211812859,124.8502,17.498661,14.613,19.89077,2854.8284,0.078093551,18, J,,,,,
211813134,133.40211,17.5029,14.831,39.418375,2856.293,0.094325024,18, J,,,,,
211813505,124.55377,17.50823,19.648001,38.360491,2844.469,0.073191479,18, J,,,,,
211813638,125.14839,17.510065,13.075,45.106127,2851.7183,0.035900729,18, J,,,,,
211815847,124.54878,17.540161,17.855,48.080742,2833.0999,0.083807922,18, J,,,,,
211816003,132.62112,17.542444,13.654,14.453663,2861.0941,0.15738139,18, C,,,,,
211816481,126.60152,17.549221,11.834,40.140095,2867.5919,0.050431826,18, J,,,,,
211816573,130.07822,17.5507,17.278999,27.064149,2851.2139,0.010416667,18, J,,,,,
211817229,126.97297,17.560143,15.682,2.1768902,2869.3323,0.020356617,18, C,,,,,
211817572,123.09605,17.565153,11.385,2.2597734,2869.6989,0.063715666,18, E,,,,,
211817986,133.8348,17.571304,16.323999,20.530171,2854.71,0.057564995,18, J,,,,,
211818195,129.46101,17.57412,12.663,35.061766,2840.0853,0.29486436,18, J,,,,,
211818569,126.93672,17.579397,12.935,5.1857547,2865.436,0.086892107,18, C,,,,,
211818745,124.31484,17.582071,13.46,46.812426,2867.8051,0.10266707,18, J,,,,,
211819113,126.8857,17.587921,16.799999,47.059485,2823.4724,0.078946042,18, J,,,,,
211820126,123.84852,17.602003,12.181,2.3775832,2869.156,0.34105584,18, E,,,,,
211820340,124.6576,17.605312,10.295,37.448861,2849.967,0.090368288,18, J,,,,,
211820401,123.1752,17.606209,12.922,34.091705,2864.9979,0.034558835,18, J,,,,,
211820943,126.31593,17.61437,12.307,45.074361,2843.6095,0.10143201,18, J,,,,,
211821192,126.77366,17.618214,12.581,37.535503,2869.6969,0.24879724,18, C,,,,,
211821295,124.05259,17.619556,18.830999,0.15325566,2869.8634,0.003678136,18, J,,,,,
211821780,127.76839,17.626354,12.901,0.13326507,2869.9216,0.015356989,18, J,,,,,
211821834,123.15387,17.62699,12.91,0.24515565,2869.8955,0.005883736,18, J,,,,,
211822797,130.41037,17.640005,14.568,21.170195,2861.8314,0.13251284,18, C,,,,,
211822957,126.76449,17.642176,11.662,26.835858,2866.0727,0.23963682,18, U,,,,,
211823876,125.39558,17.655388,19.219,1.1532592,2869.3166,0.17190259,18, U,,,,,
211824292,126.76662,17.661001,12.014,43.352521,2865.9797,0.074739598,18, U,,,,,
211824387,123.16661,17.66239,15.367,25.18325,2853.8075,0.087536471,18, U,,,,,
211824545,123.91865,17.664616,14.427,39.246442,2852.9534,0.40699193,18, J,,,,,
211824710,124.338,17.667112,16.165001,47.69272,2859.4957,0.29108777,18, J,,,,,
211824968,124.81393,17.67097,13.759,1.212021,2869.2795,0.12153812,18, E,,,,,
211825149,131.99489,17.673767,16.535999,33.476603,2860.4473,0.19058359,18, J,,,,,
211825184,123.86719,17.67437,16.405001,35.435223,2834.694,0.075645419,18, J,,,,,
211825317,123.54642,17.675953,6.4759998,0.13076013,2869.9043,0.014258226,18, J,,,,,
211825356,126.80626,17.676607,12.613,3.2626298,2868.4057,0.45848366,18, E,,,,,
211825485,133.506,17.678516,8.8529997,45.604594,2852.7912,0.084138127,18, J,,,,,
211825799,134.37169,17.68293,12.877,33.29394,2860.8726,0.41414683,18, C,,,,,
211825866,124.33276,17.683943,13.782,0.94985767,2869.0852,0.087258422,18, E,,,,,
211826143,124.69451,17.687487,12.56,37.800102,2836.4293,0.18488829,18, J,,,,,
211826149,129.34514,17.687576,16.033001,42.124227,2847.3476,0.064503329,18, J,,,,,
211826228,127.08631,17.68887,12.388,0.10213207,2869.9519,0.00245117,18, J,,,,,
211826254,132.65364,17.689322,9.2209997,0.5108603,2869.9958,0.010416667,18, J,,,,,
211826814,127.65128,17.697128,14.39,1.5345127,2869.5365,0.020954569,18, C,,,,,
211826969,132.86101,17.69975,13.431,43.761479,2862.9405,0.26049149,18, J,,,,,
211827097,126.98592,17.701347,17.200001,38.980952,2850.5386,0.1024888,18, J,,,,,
211827162,132.0191,17.702349,13.8,42.814127,2858.8368,0.085986607,18, J,,,,,
211827220,127.3242,17.703205,16.017,28.004878,2858.9543,0.059473703,18, J,,,,,
211827416,127.40076,17.706102,18.145,0.10217296,2869.9931,0.002452151,18, J,,,,,
211827466,132.89131,17.706776,16.948999,0.65388358,2869.5795,0.01706423,18, J,,,,,
211827921,126.76479,17.713348,12.61,40.076617,2868.4809,0.050250641,18, J,,,,,
211828293,123.46851,17.718615,14.708,38.209403,2845.3817,0.038562742,18, J,,,,,
211829003,122.96797,17.728888,12.4,0.24515297,2869.8893,0.005883671,18, J,,,,,
211829796,133.06961,17.740005,11.682,39.406231,2838.4776,0.087542986,18, J,,,,,
211829847,129.01405,17.740732,10.257,0.17026129,2869.9083,0.004086271,18, J,,,,,
211829876,132.11879,17.741192,17.366899,38.97665,2850.5497,0.0773299,18, J,,,,,
211830266,123.05933,17.746605,13.1,7.7409208,2866.4253,0.18854086,18, E,,,,,
211830586,123.86968,17.750904,12.406,47.003901,2851.9382,0.17733223,18, J,,,,,
211830693,123.92814,17.752447,13.126,0.24105347,2869.8411,0.025774309,18, J,,,,,
211830788,127.4564,17.753647,12.034,39.505596,2836.9744,0.12469182,18, J,,,,,
211830991,127.09102,17.756502,12.19,43.193172,2868.044,0.056634857,18, J,,,,,
211831378,126.13763,17.76199,16.27,3.4898886,2869.1216,0.11960294,18, E,,,,,
211831735,133.57738,17.766668,9.1680002,45.837783,2833.6354,0.15238259,18, J,,,,,
211832079,132.41331,17.771393,15.069,41.901704,2842.9334,0.037929692,18, J,,,,,
211832562,126.36082,17.778326,9.8070002,36.850928,2842.23,0.015103396,18, J,,,,,
211833449,127.34501,17.790676,18.416,0.26739001,2869.9911,0.061256086,18, E,,,,,
211833716,132.7356,17.794485,18.556999,40.839478,2837.8371,0.12796526,18, J,,,,,
211834065,132.54802,17.799326,11.634,10.542469,2868.1813,0.15534922,18, E,,,,,
211834206,132.69547,17.801292,15.208,42.937957,2857.022,0.084281415,18, J,,,,,
211834405,132.37407,17.804214,13.578,10.542396,2868.1779,0.24158979,18, E,,,,,
211834700,129.68533,17.80818,11.47,30.612499,2848.3272,0.30084855,18, J,,,,,
211834988,133.25856,17.811972,17.615,22.552688,2859.6959,0.059195033,18, J,,,,,
211835092,124.33419,17.813318,13.609,32.681397,2853.3874,0.065441641,18, J,,,,,
211835309,128.02927,17.816492,17.553101,43.832318,2865.433,0.093069055,18, J,,,,,
211835688,123.17703,17.822077,12.325,0.10624166,2869.9716,0.010416667,18, J,,,,,
211835881,124.78095,17.824945,14.563,5.6755252,2868.3308,0.099839415,18, J,,,,,
211836315,130.37364,17.830982,15.946,23.064604,2858.5717,0.045122392,18, J,,,,,
211836339,123.79652,17.831364,14.595,25.492082,2847.5073,0.010416667,18, J,,,,,
211836492,126.47885,17.833572,8.5369997,45.135869,2852.0697,0.043021192,18, J,,,,,
211836656,128.00839,17.835825,12.06,40.328673,2869.447,0.31056103,18, J,,,,,
211836788,124.33719,17.837725,11.755,41.993701,2843.9242,0.20365071,18, J,,,,,
211836980,123.97641,17.84026,12.962,43.159385,2837.4456,0.059944312,18, J,,,,,
211837063,123.13117,17.841393,13.772,4.9248451,2869.8462,0.24355433,18, E,,,,,
211837615,132.922,17.84914,11.062,40.531059,2843.805,0.081411465,18, J,,,,,
211837808,130.56174,17.852087,13.469,48.760676,2824.2538,0.078622767,18, J,,,,,
211838011,129.70383,17.855019,13.245,12.597719,2864.9459,0.27403739,18, J,,,,,
211838305,124.28051,17.85918,11.731,42.874594,2831.6022,0.38418645,18, J,,,,,
211838497,127.54312,17.862062,12.698,19.747194,2856.8725,0.057281906,18, J,,,,,
211838719,133.86118,17.864922,9.5489998,0.49037945,2869.8623,0.010416667,18, J,,,,,
211839253,132.01239,17.871956,13.47,36.39292,2847.2536,0.079319235,18, J,,,,,
211839430,132.50839,17.874207,10.73,2.6128503,2869.7667,0.41153598,18, E,,,,,
211839462,132.50592,17.874565,10.037,2.6128512,2869.7663,0.41338856,18, E,,,,,
211839671,126.32587,17.877363,11.972,43.35237,2865.9829,0.07327449,18, J,,,,,
211839798,130.71603,17.878979,16.239,37.35849,2835.7153,0.77466496,18, J,,,,,
211839997,132.61394,17.881777,14.695,21.143901,2858.8484,0.3659655,18, J,,,,,
211840485,133.09784,17.88858,17.799999,38.9697,2853.1046,0.052440779,18, J,,,,,
211840710,123.15357,17.891653,12.729,46.89874,2869.0152,0.29324462,18, J,,,,,
211841233,128.91605,17.898697,9.2849998,46.352553,2860.3289,0.097443737,18, J,,,,,
211841676,128.91608,17.904287,14.872,1.9580933,2868.4061,0.1941881,18, J,,,,,
211841691,127.27006,17.904434,15.954986,41.993524,2843.9033,0.17933479,18, J,,,,,
211842227,125.24876,17.911797,13.167,40.931435,2844.2834,0.13538342,18, J,,,,,
211842439,129.11589,17.914858,10.693,38.013959,2839.3609,0.30699521,18, J,,,,,
211842895,128.05872,17.921204,13.072,3.1875771,2868.3192,0.23999732,18, E,,,,,
211842927,133.11902,17.921618,13.302,0.2277685,2869.8284,0.029302303,18, J,,,,,
211843075,131.29973,17.92334,16.084999,1.9577412,2868.512,0.20506542,18, J,,,,,
211843564,123.15224,17.930246,16.042,0.45201815,2869.8403,0.029066191,18, C,,,,,
211843911,125.9759,17.934893,11.685,44.822932,2830.7129,0.075034939,18, J,,,,,
211844219,125.26174,17.939035,12.547,1.9614411,2869.4852,0.065218016,18, J,,,,,
211844348,126.60925,17.940575,11.457,33.786532,2844.8987,0.53769173,18, J,,,,,
211844661,123.86141,17.94467,12.638,0.45441761,2869.6255,0.11290045,18, E,,,,,
211844691,129.4639,17.945124,11.761,0.1021838,2869.9508,0.002452411,18, J,,,,,
211845058,125.32037,17.950537,18.298,18.163851,2852.1774,0.075142693,18, J,,,,,
211845074,130.22052,17.950619,18.498501,43.651493,2864.4985,0.022659739,18, J,,,,,
211845543,131.1123,17.957182,19.412001,19.853281,2858.2814,0.05541466,18, J,,,,,
211846489,129.7258,17.969555,8.4040003,36.838623,2845.7989,0.077620735,18, J,,,,,
211846657,126.22629,17.971924,16.275999,0.26020416,2869.9693,0.057272611,18, E,,,,,
211846780,124.77317,17.973665,14.717,47.258388,2856.6393,0.61916035,18, J,,,,,
211848287,126.30643,17.994139,12.591,33.514441,2859.8182,0.076442765,18, J,,,,,
211849141,127.67242,18.006285,12.541,40.075923,2868.4924,0.057510496,18, J,,,,,
211849389,125.33579,18.009666,18.33,18.66506,2856.719,0.060869562,18, J,,,,,
211849791,126.86977,18.0154,11.878,40.177157,2867.0808,0.068249083,18, J,,,,,
211850054,126.39547,18.018837,12.445,41.835816,2843.8723,0.093896866,18, J,,,,,
211850483,124.61066,18.024366,11.896,47.136556,2853.4711,0.069502095,18, J,,,,,
211851827,124.84077,18.043226,13.379,0.12263274,2869.8888,0.002943186,18, J,,,,,
211879477,134.42915,18.428549,15.204,41.673795,2848.4883,0.10565311,18, J,,,,,
211880121,133.2869,18.43793,17.318199,37.281435,2836.0817,0.017554092,18, J,,,,,
211881901,133.13242,18.46348,18.718,41.57064,2847.5804,0.097480773,18, J,,,,,
211883217,132.26674,18.482603,12.937,47.594356,2858.4437,0.26545332,18, J,,,,,
211883734,123.17944,18.489763,12.645,43.159455,2837.4392,0.066660821,18, J,,,,,
211884997,125.22189,18.508495,17.976299,43.17642,2837.6417,0.084284178,18, J,,,,,
211885066,128.29694,18.509388,15.18,0.50303788,2869.9969,0.0908194,18, E,,,,,
211885185,131.02744,18.51105,12.493,4.3973316,2867.1639,0.31559265,18, E,,,,,
211885962,123.27262,18.521557,16.589001,1.3686968,2869.5179,0.15145654,18, E,,,,,
211887140,130.60114,18.539022,11.589,42.807843,2853.7335,0.57617445,18, J,,,,,
211887248,126.04659,18.540516,16.495001,38.382872,2844.0142,0.055884471,18, J,,,,,
211887498,133.08725,18.544079,12.247,40.498362,2833.2253,0.28716094,18, J,,,,,
211888004,126.39378,18.55086,11.236,33.328321,2863.0302,0.16888663,18, J,,,,,
211888057,123.64962,18.551655,12.853,43.443461,2833.4739,0.05113358,18, J,,,,,
211888138,129.92899,18.552916,9.2770004,0.10412551,2869.9771,0.010416667,18, J,,,,,
211888373,123.14831,18.556677,12.615,0.2431699,2869.9803,0.010416667,18, J,,,,,
211888928,126.88032,18.564358,12.756,42.655109,2861.062,0.062349388,18, J,,,,,
211889109,130.8634,18.567066,12.242,0.10214125,2869.9986,0.00245139,18, J,,,,,
211889281,127.31506,18.569542,17.1024,42.654903,2861.0703,0.083531395,18, J,,,,,
211889717,127.98207,18.57586,15.649,28.598158,2857.5888,0.092503331,18, J,,,,,
211889824,133.69691,18.57726,18.955425,41.741877,2831.4599,0.17269021,18, J,,,,,
211890029,123.63054,18.580254,14.88,24.498684,2849.4092,0.05119797,18, J,,,,,
211890259,127.92406,18.583708,18.190001,46.102581,2858.8131,0.086940345,18, J,,,,,
211891727,123.1787,18.604713,11.843,5.3997053,2864.8909,0.026672713,18, J,,,,,
211892151,129.21553,18.611067,12.149,17.514301,2856.0757,0.15322337,18, J,,,,,
211892505,123.67977,18.616234,14.685,0.61285792,2869.9893,0.015629718,18, J,,,,,
211892620,130.5682,18.618153,12.244,42.657773,2862.0253,0.16321831,18, J,,,,,
211892730,132.79861,18.61962,12.606,37.222739,2856.0038,0.096617527,18, J,,,,,
211892898,130.8943,18.622202,11.773,45.254366,2854.8785,0.49395592,18, J,,,,,
211893027,123.05011,18.624199,12.056,40.177301,2867.0803,0.071019585,18, J,,,,,
211894178,132.53688,18.640675,13.731,0.1435364,2869.8633,0.013563688,18, J,,,,,
211894612,127.00358,18.646973,12.767,44.573231,2840.2286,0.35510198,18, E,,,,,
211894649,125.99925,18.647566,15.858,39.854577,2860.3285,0.074155995,18, J,,,,,
211894661,129.65527,18.647724,10.055,0.10218464,2869.982,0.002452431,18, J,,,,,
211894786,123.00964,18.649778,14.488,21.807814,2864.7222,0.069010875,18, J,,,,,
211894951,123.07212,18.652117,13.201,41.711844,2845.5962,0.069624775,18, J,,,,,
211895099,129.38783,18.65431,10.568,42.653023,2851.8737,0.48768588,18, J,,,,,
211895218,133.02464,18.656178,18.745955,0.153266,2869.9048,0.003678384,18, J,,,,,
211895243,130.18498,18.656523,12.602,43.327969,2866.4303,0.4448687,18, J,,,,,
211895322,128.10591,18.657629,10.147,45.136021,2862.9986,0.37017611,18, J,,,,,
211895986,123.14406,18.667603,13.566,46.230921,2864.0732,0.081844828,18, J,,,,,
211896034,123.42386,18.668257,17.269899,9.5334114,2867.0815,0.051517509,18, J,,,,,
211896415,129.89261,18.674414,15.06,28.580442,2857.9672,0.09835947,18, J,,,,,
211896481,128.05402,18.6755,11.504,38.202142,2841.8051,0.35978876,18, J,,,,,
211896553,129.07458,18.67642,11.24,27.171923,2843.8444,0.79663566,18, J,,,,,
211896557,132.65579,18.676554,17.9555,0.10218275,2869.9274,0.002452386,18, J,,,,,
211896912,129.21053,18.6817,17.507999,25.621775,2857.3397,0.54821049,18, J,,,,,
211896992,123.43093,18.682802,17.4224,32.869237,2845.4422,0.01182392,18, J,,,,,
211897272,126.89988,18.686844,12.566,11.235461,2861.1116,0.076726866,18, J,,,,,
211897504,123.1509,18.690144,15.772,41.835861,2843.8736,0.10854982,18, J,,,,,
211897691,130.08255,18.692919,14.313,5.7505231,2867.2955,0.046576645,18, C,,,,,
211897761,123.99351,18.693897,8.1490002,37.5889,2840.3167,0.10802555,18, J,,,,,
211897901,129.51518,18.695988,13.742,44.62701,2839.5219,0.189494,18, C,,,,,
211897915,129.3427,18.69625,10.694,3.0155409,2869.6695,0.35141974,18, C,,,,,
211897926,127.96219,18.69643,12.712,41.618834,2846.8993,0.072207201,18, J,,,,,
211898041,124.01225,18.697905,9.4890003,5.3955687,2869.8621,0.042931695,18, J,,,,,
211898225,126.16899,18.70076,11.973,1.7820317,2869.8698,0.19762907,18, E,,,,,
211898878,124.76534,18.710032,15.919,0.14994067,2869.9563,0.019949096,18, J,,,,,
211899105,132.46423,18.713514,17.215,0.24523918,2869.8257,0.00588574,18, J,,,,,
211900107,133.44687,18.728317,18.4,46.749488,2865.2013,0.34484596,18, J,,,,,
211900852,134.47002,18.739042,10.428,37.229173,2861.2,0.24440974,18, J,,,,,
211900989,132.67342,18.741447,17.952999,0.24522533,2869.9383,0.005885408,18, J,,,,,
211901360,126.19185,18.74682,12.773,41.71196,2845.5959,0.076378499,18, J,,,,,
211901422,126.53387,18.747726,11.896,45.037802,2846.3497,0.30911533,18, J,,,,,
211901446,132.07385,18.74814,10.151,0.11238403,2869.9643,0.002697217,18, J,,,,,
211901761,129.32663,18.752596,12.425,27.852038,2859.1748,0.16835927,18, J,,,,,
211901943,134.2593,18.754917,12.648,42.377981,2857.9928,0.081577371,18, J,,,,,
211902117,132.18837,18.757545,17.9466,48.72396,2836.9038,0.47815399,18, J,,,,,
211902516,132.16228,18.76347,17.799999,0.1736754,2869.9586,0.00416821,18, J,,,,,
211902562,133.28738,18.764244,13.097,39.451301,2866.4702,0.07504737,18, J,,,,,
211903348,123.04672,18.775776,13.557,0.17512812,2869.9634,0.004203075,18, J,,,,,
211904040,130.32872,18.786291,17.8311,25.485229,2846.5916,0.026626789,18, J,,,,,
211904310,129.48378,18.79023,13.636,24.39468,2847.2252,0.26837759,18, C,,,,,
211904453,132.45886,18.792446,15.3,0.10218297,2869.926,0.002452391,18, J,,,,,
211904703,132.87688,18.796011,18.886999,48.841545,2834.9762,0.40153595,18, J,,,,,
211904757,130.14648,18.796938,14.058,26.088604,2853.2194,0.065217531,18, J,,,,,
211905201,126.12741,18.80352,17.7964,28.575272,2858.0683,0.092649625,18, J,,,,,
211905259,132.56165,18.804598,16.049999,0.10218275,2869.9478,0.002452386,18, J,,,,,
211905357,127.33951,18.806105,11.545,40.076149,2868.4839,0.057819162,18, J,,,,,
211905485,125.07471,18.80821,15.178,25.925038,2849.6602,0.010416667,18, J,,,,,
211905604,130.13127,18.81,12.894,41.835734,2843.8718,0.089161436,18, J,,,,,
211905872,124.75712,18.813599,13.789,11.138515,2861.5223,0.11938512,18, J,,,,,
211906002,126.7582,18.815475,13.021,0.88806457,2869.8348,0.16078295,18, E,,,,,
211906184,127.58865,18.818274,11.633,43.166754,2868.4051,0.090791974,18, J,,,,,
211906259,131.31102,18.819359,12.676,39.551981,2860.8226,0.074747186,18, J,,,,,
211906280,124.75269,18.819681,17.2442,39.520338,2865.4389,0.04780655,18, J,,,,,
211906365,133.10144,18.821018,13.067,22.060949,2869.2765,0.20107328,18, J,,,,,
211906799,126.05209,18.827682,13.927,42.977777,2827.8857,0.094537776,18, J,,,,,
211906824,123.0627,18.828064,13.367,9.0715008,2863.8062,0.010416667,18, J,,,,,
211907093,132.68802,18.832182,8.073,14.119439,2861.4387,0.071837195,18, J,,,,,
211907770,132.18086,18.84228,17.5,0.28601399,2869.9486,0.006864336,18, J,,,,,
211908135,125.3165,18.847713,16.410999,36.087381,2844.6633,0.085442633,18, J,,,,,
211908253,125.94711,18.849386,17.5888,14.281353,2858.3245,0.10974951,18, J,,,,,
211908362,127.07787,18.850822,13.241,41.835864,2843.8725,0.096313409,18, J,,,,,
211908662,132.90611,18.855436,17.995001,37.749508,2838.5413,0.50388994,18, J,,,,,
211909262,132.37431,18.864374,17.200001,38.297364,2846.2366,0.28078954,18, J,,,,,
211909278,123.12566,18.864723,14.86,41.712342,2845.5814,0.054459525,18, J,,,,,
211909301,123.47434,18.86502,11.351,33.354658,2853.2011,0.080512339,18, J,,,,,
211909342,126.64708,18.86571,11.907,39.493211,2837.1602,0.10017978,18, J,,,,,
211909494,123.59642,18.868196,17.799999,32.105803,2856.2458,0.063683019,18, J,,,,,
211909709,132.78845,18.871416,13.472,18.188192,2855.7236,0.41510141,18, J,,,,,
211909773,130.96791,18.872112,11.441,2.6937677,2868.3494,0.11458384,18, C,,,,,
211909780,130.98747,18.87218,13.655,23.041015,2859.1649,0.071818397,18, J,,,,,
211909781,127.03754,18.872187,12.044,45.189215,2842.1141,0.094934026,18, J,,,,,
211909987,131.33554,18.875395,8.8590002,0.10581664,2869.9607,0.010416667,18, J,,,,,
211910338,127.37526,18.881113,12.759,44.754179,2830.4734,0.44488413,18, J,,,,,
211910450,129.20001,18.882807,8.9759998,3.9212924,2869.5187,0.020463684,18, J,,,,,
211910532,129.3843,18.88395,15.443,41.836187,2843.8737,0.1197067,18, J,,,,,
211911109,130.26306,18.892406,17.1,0.12261462,2869.9067,0.002942751,18, J,,,,,
211911179,130.97781,18.893589,12.379,48.004331,2833.0148,0.32756982,18, J,,,,,
211911319,129.97011,18.895697,17.928699,41.581338,2833.9231,0.010416667,18, J,,,,,
211911623,132.57399,18.899809,12.778,0.12261036,2869.9682,0.002942649,18, J,,,,,
211911842,125.10364,18.903276,13.514,41.685867,2845.9625,0.079034304,18, J,,,,,
211911990,132.93253,18.905338,12.046,42.934684,2830.7257,0.25736826,18, J,,,,,
211912334,126.07221,18.910547,12.578,41.835897,2843.8734,0.097571698,18, J,,,,,
211912731,131.05707,18.916222,12.346,2.7318346,2867.9577,0.028763205,18, C,,,,,
211912940,129.07921,18.918974,15.488,41.90183,2842.9405,0.078326137,18, J,,,,,
211913048,130.82343,18.9206,12.652,28.438579,2848.6256,0.20126967,18, J,,,,,
211913104,132.81981,18.921446,17.157101,15.676912,2858.0951,0.343487,18, J,,,,,
211913137,134.13641,18.921886,12.843,40.052691,2869.3277,0.14222556,18, J,,,,,
211913279,123.1747,18.923658,13.399,37.561954,2845.3927,0.015833277,18, J,,,,,
211913742,130.53885,18.930286,17.292,0.10906741,2869.9623,0.010416667,18, J,,,,,
211913777,123.17451,18.930689,13.46,28.053723,2852.5469,0.065466247,18, J,,,,,
211913977,130.34409,18.933874,12.619,14.676269,2862.7083,0.13278218,18, C,,,,,
211914004,130.54503,18.934374,7.9489999,0.10907827,2869.9064,0.010416667,18, J,,,,,
211914020,123.2975,18.934637,11.59,49.107994,2840.2784,0.094716601,18, J,,,,,
211914045,129.79767,18.934938,11.132,1.8107415,2868.7256,0.086930723,18, C,,,,,
211914136,133.14989,18.936193,18.061001,46.545201,2841.6471,0.039547526,18, J,,,,,
211914190,129.78307,18.937136,15.776,1.8108707,2868.7025,0.13534447,18, C,,,,,
211914449,123.13786,18.941381,11.057,22.725863,2861.6078,0.37605716,18, J,,,,,
211914499,124.58969,18.94208,12.378,44.160276,2867.5757,0.091407117,18, J,,,,,
211914998,133.8082,18.949787,13.587,11.251504,2863.435,0.15518265,18, C,,,,,
211915147,129.78876,18.951868,9.0229998,1.8107681,2868.7257,0.17375104,18, E,,,,,
211915413,131.04976,18.955763,17.933001,18.021605,2853.081,0.05702491,18, J,,,,,
211915571,126.81347,18.958246,14.333,2.1182405,2867.9723,0.01436408,18, C,,,,,
211915759,132.74214,18.961493,15.373,24.730019,2852.333,0.29120855,18, J,,,,,
211915940,129.50255,18.964708,15.525,24.948967,2855.7307,0.077000022,18, J,,,,,
211916015,129.12437,18.965855,9.4659996,0.14299496,2869.8858,0.003431879,18, J,,,,,
211916195,127.75195,18.968386,7.4419999,0.11351159,2869.888,0.008172835,18, J,,,,,
211916336,126.41128,18.970678,13.508,28.382435,2845.6318,0.093109882,18, J,,,,,
211916337,127.58482,18.970701,19.284,37.967721,2862.4334,0.056954019,18, J,,,,,
211916496,132.57668,18.972828,12.785,43.594683,2865.0031,0.04191138,18, J,,,,,
211916641,131.1299,18.974936,13.227,49.081919,2842.8654,0.39388181,18, J,,,,,
211916756,129.36275,18.976685,15.498,10.134624,2865.148,0.10200098,18, C,,,,,
211916851,124.98438,18.978071,13.489,24.998509,2863.1069,0.08038874,18, J,,,,,
211917204,131.05533,18.983469,14.381,9.4848407,2866.1657,0.4292717,18, J,,,,,
211917231,127.96202,18.983925,16.783001,0.46994758,2869.6793,0.010416667,18, J,,,,,
211917588,129.47604,18.989037,11.18,47.805936,2831.7023,0.36761888,18, J,,,,,
211918010,127.41009,18.995445,13.263,41.616119,2846.9558,0.11083154,18, J,,,,,
211918108,123.73171,18.99677,12.656,25.483278,2845.6052,0.010416667,18, J,,,,,
211918415,129.09538,19.000994,12.801,0.10150865,2869.9897,0.010416667,18, J,,,,,
211918547,131.32991,19.003021,13.456,37.191514,2846.6209,0.084005908,18, J,,,,,
211918594,133.94292,19.00384,10.543,48.463164,2832.9371,0.27540801,18, J,,,,,
211918855,131.01154,19.00763,18.778599,9.4838546,2866.1867,0.68960739,18, E,,,,,
211918974,134.15907,19.009556,12.266,5.2752847,2866.269,0.19140368,18, C,,,,,
211919004,129.77705,19.010023,13.131,11.719562,2866.9153,0.19565808,18, C,,,,,
211919452,132.19066,19.017057,18.872,36.743247,2860.0236,0.48789885,18, J,,,,,
211919528,130.98997,19.018156,13.286,9.4843586,2866.1564,0.61350972,18, E,,,,,
211919635,131.95276,19.01961,12.957,39.922806,2861.6219,0.26795739,18, J,,,,,
211919680,131.01627,19.02024,16.863001,9.4843919,2866.1549,0.57565604,18, E,,,,,
211919763,132.14215,19.02133,17.965,28.474772,2849.833,0.3432767,18, J,,,,,
211919807,127.10146,19.022102,17.9484,14.295707,2857.737,0.085720514,18, J,,,,,
211919871,131.05179,19.02286,12.215,9.4844107,2866.1672,0.44230867,18, E,,,,,
211920022,130.02382,19.025183,12.339,41.870783,2842.438,0.19773551,18, J,,,,,
211920210,123.85937,19.028357,15.119,46.056591,2862.9776,0.11503448,18, J,,,,,
211920250,127.51539,19.028923,15.084,20.249387,2864.8612,0.44463553,18, J,,,,,
211920311,124.71011,19.029863,14.638,11.216224,2869.1535,0.29143816,18, E,,,,,
211920328,126.1612,19.030104,12.579,41.835189,2843.8877,0.10684265,18, J,,,,,
211920429,130.29483,19.031649,17.084999,0.10214375,2869.949,0.00245145,18, J,,,,,
211920604,130.96246,19.034058,12.258,9.4844412,2866.1589,0.65575735,18, E,,,,,
211920612,130.9839,19.034176,8.4329996,9.4890472,2865.9217,0.65804791,18, E,,,,,
211920633,132.81581,19.034504,15.548,38.920856,2853.6727,0.26826141,18, J,,,,,
211920814,133.92361,19.036953,17.617399,32.17191,2846.9736,0.069530961,18, J,,,,,
211921220,131.0276,19.042816,13.832,9.4956207,2865.4671,0.58156049,18, E,,,,,
211921308,124.85774,19.044239,13.56,14.309929,2856.7753,0.41563903,18, E,,,,,
211921647,131.4439,19.049461,8.6780005,27.351324,2866.5296,0.022131787,18, J,,,,,
211921861,129.41125,19.052448,18.143999,26.433206,2849.6869,0.10972538,18, J,,,,,
211921993,124.48327,19.054144,13.758,28.651686,2868.6296,0.086291108,18, J,,,,,
211922394,126.27965,19.059967,17.334,46.888391,2866.9136,0.10079781,18, J,,,,,
211922849,130.93639,19.066275,15.268,9.4843565,2866.1509,0.46931086,18, E,,,,,
211922919,133.11017,19.067463,19.702999,41.14393,2835.6925,0.54408031,18, J,,,,,
211923431,127.93735,19.07464,14.101,29.740582,2846.1471,0.2001918,18, C,,,,,
211923502,130.9315,19.075863,13.055,9.4843425,2866.1476,0.4870159,18, E,,,,,
211923563,124.45188,19.07675,14.698,1.4233445,2869.3447,0.2209764,18, E,,,,,
211923593,133.87775,19.077087,16.360001,46.074746,2848.8013,0.13304299,18, J,,,,,
211924607,134.36366,19.092077,18,41.706164,2847.9699,0.12868072,18, J,,,,,
211924657,130.02678,19.092878,15.031,2.6431711,2869.3658,0.097664511,18, C,,,,,
211924659,123.43439,19.092913,17.2225,0.14412906,2869.9568,0.010416667,18, J,,,,,
211924788,123.17271,19.094896,13.72,48.599708,2836.8928,0.099762296,18, J,,,,,
211924986,128.1703,19.098015,13.454,13.495959,2864.9957,0.30373684,18, C,,,,,
211925437,130.45866,19.10506,18.306999,43.013501,2828.2352,0.096765671,18, J,,,,,
211925661,129.38579,19.108595,12.229,41.618864,2846.9022,0.072454622,18, J,,,,,
211926132,129.80072,19.115614,10.453,41.397624,2832.5686,0.45349017,18, J,,,,,
211926682,129.83908,19.124454,12.833,21.167203,2860.2111,0.040997411,18, J,,,,,
211926972,124.35665,19.12864,12.154,42.122747,2845.4944,0.18816275,18, J,,,,,
211927100,126.29656,19.130548,13.288,48.93034,2842.4041,0.14523093,18, J,,,,,
211927174,131.97433,19.131481,17.607,41.331278,2837.0505,0.38569789,18, J,,,,,
211927213,129.35999,19.132137,14.153,47.174895,2869.0947,0.06647042,18, J,,,,,
211927269,130.66754,19.13308,11.906,38.744814,2836.7815,0.37943146,18, J,,,,,
211927298,132.07574,19.133558,17.1,19.117417,2862.7008,0.20390924,18, J,,,,,
211927438,125.13971,19.135801,12.493,40.295775,2830.8195,0.084463254,18, J,,,,,
211927716,134.4324,19.140276,12.552,47.99143,2831.3398,0.054770434,18, J,,,,,
211927896,124.51207,19.143063,12.681,48.513542,2838.217,0.099164133,18, J,,,,,
211928017,127.33055,19.144955,17.889,22.693592,2857.6596,0.079709874,18, J,,,,,
211928205,125.35256,19.147726,16.4732,38.900192,2851.7218,0.02075787,18, J,,,,,
211928367,132.04254,19.149984,18.233999,20.057378,2869.8869,0.45636432,18, J,,,,,
211928711,127.26008,19.155378,13.554,42.92147,2868.1718,0.18037173,18, J,,,,,
211928788,132.82823,19.156641,19.766001,47.585848,2835.8181,0.1028341,18, J,,,,,
211928930,129.03734,19.158592,16.23,43.672963,2864.0579,0.10352405,18, J,,,,,
211928959,133.48257,19.159113,16.702999,0.85832733,2869.201,0.080190549,18, E,,,,,
211929081,132.10605,19.160946,17.809999,39.48772,2862.2901,0.38146749,18, J,,,,,
211929083,123.57276,19.160988,12.725,0.44954215,2869.6866,0.013402236,18, J,,,,,
211929251,126.63666,19.163342,12.674,48.337619,2840.3202,0.090059892,18, J,,,,,
211929937,129.17845,19.173813,14.156,3.4766464,2869.1522,0.11011065,18, C,,,,,
211930319,123.26059,19.17962,13.36,36.514936,2867.2424,0.045276464,18, J,,,,,
211930482,128.97397,19.182085,16.316999,0.30803904,2869.7612,0.055778862,18, E,,,,,
211930492,129.4455,19.182196,15.469,41.561357,2847.7064,0.081922407,18, J,,,,,
211930600,134.49678,19.183746,18,46.393591,2847.4112,0.19162118,18, J,,,,,
211930819,130.22443,19.187115,17.952,38.552742,2831.5512,0.013738729,18, J,,,,,
211930966,129.81612,19.18915,12.766,41.673879,2846.1316,0.077324966,18, J,,,,,
211931309,130.13733,19.194326,8.9289999,0.12155028,2869.9094,0.010416667,18, J,,,,,
211931410,126.8288,19.196342,16.59,41.901454,2842.9509,0.10031295,18, J,,,,,
211931594,123.23695,19.199377,16.200001,0.16005254,2869.8933,0.01386794,18, E,,,,,
211931596,123.90594,19.199413,10.703,38.256249,2846.0425,0.068998844,18, J,,,,,
211932361,124.66106,19.210735,13.898,45.117201,2851.8324,0.019051165,18, J,,,,,
211932489,134.03516,19.212618,19.774,44.148627,2867.7852,0.1067743,18, J,,,,,
211932810,129.94405,19.217772,14.64,42.778404,2859.3264,0.079935956,18, J,,,,,
211932921,134.30295,19.219421,14.844,48.207038,2831.1453,0.1701382,18, J,,,,,
211933186,124.66423,19.223164,10.732,19.438076,2851.8221,0.401046,18, J,,,,,
211933524,130.1635,19.228294,9.1560001,0.14302811,2869.9514,0.006865349,18, J,,,,,
211934056,129.48764,19.236217,11.643,41.764702,2829.1726,0.20397338,18, J,,,,,
211934173,129.6911,19.237999,18.229,0.13011229,2869.9241,0.012211761,18, E,,,,,
211934646,132.64076,19.244877,16.980101,38.306014,2844.2232,0.086069541,18, J,,,,,
211935068,126.12106,19.251394,17.764799,38.256377,2846.0393,0.060861046,18, J,,,,,
211935589,126.23146,19.258535,14.938,36.051597,2860.2936,0.025051333,18, J,,,,,
211935613,128.10292,19.258955,11.603,17.803247,2869.012,0.22010989,18, C,,,,,
211935711,129.90181,19.260508,13.829,31.463066,2841.2777,0.041506487,18, J,,,,,
211935741,130.32664,19.260998,8.059,0.12691781,2869.9774,0.010416667,18, J,,,,,
211935900,126.37271,19.263378,11.871,41.90178,2842.9396,0.072928961,18, J,,,,,
211936017,129.401,19.265078,13.08,19.653718,2851.0379,0.15572745,18, J,,,,,
211936067,130.41261,19.265774,12.734,45.208126,2837.2734,0.27718409,18, J,,,,,
211936196,127.12353,19.2677,13.248,5.125595,2866.8998,0.32412794,18, E,,,,,
211936371,123.36366,19.270557,11.501,43.312462,2866.5186,0.10735154,18, J,,,,,
211936401,132.38002,19.270903,16.264999,43.082362,2859.6446,0.25505919,18, J,,,,,
211936444,126.49956,19.27155,12.916,2.4645597,2867.562,0.16398483,18, E,,,,,
211936497,123.07013,19.272388,18.066,0.15322185,2869.9571,0.003677324,18, J,,,,,
211936517,132.28563,19.272612,10.911,0.10141638,2869.9379,0.010416667,18, J,,,,,
211936649,133.9627,19.274567,15.086,48.27301,2830.6907,0.074390417,18, J,,,,,
211936741,128.32497,19.27579,16.934,47.833206,2831.771,0.84266926,18, J,,,,,
211936772,132.56108,19.276215,8.8629999,0.30651754,2869.9113,0.007356421,18, J,,,,,
211936827,130.54791,19.277002,11.9,43.665606,2862.0501,0.36909975,18, J,,,,,
211936871,132.6077,19.277636,18.523001,44.598253,2840.775,0.61510683,18, J,,,,,
211936906,130.11433,19.278038,11.017,19.28543,2856.4548,0.30518048,18, J,,,,,
211937144,126.03867,19.281513,13.322,43.16676,2868.4069,0.097499632,18, J,,,,,
211937198,125.95418,19.28238,10.961,38.970768,2833.5657,0.51181908,18, J,,,,,
211937323,125.19861,19.284216,9.2580004,33.527966,2842.6613,0.079088394,18, J,,,,,
211937368,132.1526,19.284906,19.561001,37.059775,2863.6863,0.20316034,18, J,,,,,
211937453,130.26926,19.286291,12.63,46.836493,2864.3807,0.20204682,18, J,,,,,
211937515,124.01739,19.287357,17.556999,36.287955,2856.4642,0.059407559,18, J,,,,,
211937650,130.7697,19.289091,17.882999,42.782379,2859.248,0.15359724,18, J,,,,,
211937843,130.07185,19.29203,12.351,39.05529,2850.2108,0.064646148,18, J,,,,,
211938106,129.8867,19.295515,10.952,0.16793722,2869.957,0.010416667,18, J,,,,,
211938121,132.50098,19.295794,12.012,42.979367,2838.9898,0.28608122,18, J,,,,,
211938161,126.81539,19.296442,9.0010004,39.223356,2869.372,0.090931275,18, J,,,,,
211938389,126.89017,19.299997,13.359,38.852091,2849.0117,0.17619835,18, J,,,,,
211939329,134.31812,19.314362,12.742,48.310598,2830.1908,0.10933512,18, J,,,,,
211939562,132.67323,19.31799,13.699,29.824003,2860.688,0.21304367,18, J,,,,,
211939692,128.40184,19.32025,11.75,22.469281,2854.2779,0.3992233,18, C,,,,,
211939990,128.09137,19.324575,11.824,40.165739,2867.2309,0.098536187,18, J,,,,,
211940093,129.7595,19.326244,12.11,36.705735,2859.345,0.36104707,18, J,,,,,
211940147,127.10657,19.327192,10.393,19.747874,2856.8903,0.15487267,18, J,,,,,
211940456,123.2392,19.332258,10.978,21.982183,2858.1942,0.5277686,18, J,,,,,
211940500,133.3385,19.332972,11.995,0.12259438,2869.9342,0.002942265,18, J,,,,,
211940522,133.33794,19.333286,12.594,0.12260525,2869.922,0.002942526,18, J,,,,,
211941085,126.67651,19.34147,13.454,48.049945,2833.642,0.17049741,18, J,,,,,
211941362,133.34198,19.345844,11.654,32.323536,2859.489,0.50838286,18, J,,,,,
211941429,123.96489,19.346884,12.42,32.648008,2841.8842,0.017841263,18, J,,,,,
211941472,130.44858,19.347498,11.788,5.7840071,2865.8695,0.13543075,18, C,,,,,
211941605,123.10162,19.349352,17.801399,40.287201,2865.599,0.040561905,18, J,,,,,
211942157,132.7133,19.357271,12.051,1.3243489,2868.7219,0.30047194,18, E,,,,,
211942430,125.3105,19.361298,12.946,40.668471,2848.2145,0.041470643,18, J,,,,,
211942532,126.96697,19.362644,11.301,26.510249,2863.1631,0.23538684,18, J,,,,,
211942652,123.00677,19.364635,14.5,40.377248,2869.9501,0.027466126,18, J,,,,,
211942703,129.55943,19.365396,10.727,41.28917,2833.7531,0.33992586,18, J,,,,,
211942805,132.71219,19.366816,13.506,1.3239997,2868.8804,0.25395159,18, C,,,,,
211942853,133.81987,19.367386,15.368,43.086452,2855.0288,0.09314778,18, J,,,,,
211943584,129.1508,19.378576,16.530001,42.853367,2853.3872,0.10057805,18, J,,,,,
211943966,126.97118,19.383629,10.747,41.991064,2843.9218,0.1996718,18, J,,,,,
211944092,128.09259,19.385365,12.007,0.12253363,2869.939,0.002940807,18, J,,,,,
211944106,127.91971,19.3856,15.7,1.3857385,2869.5583,0.066374163,18, C,,,,,
211944295,129.3344,19.388172,12.79,49.101929,2868.9314,0.010416667,18, J,,,,,
211944621,124.74118,19.39342,14.916,41.986099,2843.9378,0.10600397,18, J,,,,,
211944670,127.90653,19.394281,10.549,1.3857327,2869.5559,0.074087985,18, E,,,,,
211944676,127.90665,19.394321,9.9040003,1.3857328,2869.5559,0.074007335,18, E,,,,,
211944695,127.90578,19.394682,9.1687002,1.3863424,2869.3029,0.080665362,18, E,,,,,
211944807,130.63438,19.39619,10.825,29.254685,2866.6111,0.12831402,18, J,,,,,
211944856,127.90593,19.397022,11.018,1.3857324,2869.5561,0.074207441,18, E,,,,,
211945096,123.07985,19.400633,12.765,32.877731,2845.5581,0.013223792,18, J,,,,,
211945252,126.04569,19.40305,11.895,43.312459,2866.5192,0.10763234,18, J,,,,,
211945356,134.43765,19.404812,12.855,48.322015,2830.0334,0.12895046,18, J,,,,,
211945714,128.40765,19.410042,16.903799,49.032721,2846.8605,0.097529906,18, J,,,,,
211945784,123.07896,19.41111,13.902,13.042736,2868.7298,0.16857131,18, J,,,,,
211945791,130.52707,19.411257,7.9580002,0.12576114,2869.9755,0.010416667,18, J,,,,,
211946007,130.66432,19.414446,16.57,1.9827948,2869.2754,0.047746135,18, E,,,,,
211946722,129.74715,19.424484,11.178,0.11136783,2869.9128,0.010416667,18, J,,,,,
211946900,131.19748,19.427134,9.21,0.1021838,2869.9019,0.002452411,18, J,,,,,
211947056,127.82053,19.429146,18.597,47.247579,2864.7882,0.074413528,18, J,,,,,
211947096,123.81071,19.429777,12.076,45.164009,2846.9822,0.10278535,18, J,,,,,
211947187,129.56078,19.430872,18.082001,47.97028,2834.5518,0.11595106,18, J,,,,,
211947301,127.0124,19.432878,10.986,16.948938,2861.5302,0.39263071,18, J,,,,,
211947573,126.37794,19.436483,10.954,13.686724,2858.465,0.39249121,18, J,,,,,
211947676,127.27911,19.438183,11.676,46.802133,2867.9427,0.14623074,18, J,,,,,
211947762,132.81537,19.439676,17.0963,33.00997,2869.365,0.16447459,18, J,,,,,
211947816,130.7706,19.440384,17.788401,48.710489,2845.0504,0.10332083,18, J,,,,,
211948030,130.27875,19.443624,16.113001,42.781761,2859.2449,0.15023469,18, J,,,,,
211948384,126.59433,19.448744,19.384001,14.974234,2858.4245,0.053279268,18, J,,,,,
211949114,132.86487,19.459652,11.637,43.662596,2862.1265,0.47909405,18, J,,,,,
211949186,123.0263,19.460686,12.648,37.554638,2836.2065,0.043684658,18, J,,,,,
211949189,127.92157,19.46075,7.6589999,47.343249,2832.9122,0.086834157,18, J,,,,,
211949471,130.09467,19.464773,10.588,36.467935,2850.5873,0.3103451,18, J,,,,,
211949638,133.20496,19.466978,11.934,48.23996,2867.9509,0.60842774,18, J,,,,,
211949675,129.94922,19.467596,18.104,0.22470331,2869.8549,0.00539288,18, J,,,,,
211949788,123.03199,19.469221,12.955,13.043292,2868.7001,0.16781677,18, J,,,,,
211950081,129.86911,19.473663,11.382,31.994989,2839.9055,0.20293202,18, C,,,,,
211950083,132.01405,19.47372,17.691999,44.866106,2831.7132,0.46738173,18, J,,,,,
211950132,123.47291,19.474535,12.805,35.44353,2862.4774,0.29215842,18, J,,,,,
211950214,126.10349,19.475536,13.718,22.116766,2854.5355,0.088191741,18, J,,,,,
211950227,130.10643,19.47577,9.816,6.1287976,2865.7028,0.029506352,18, J,,,,,
211950347,125.34368,19.477427,9.5839996,33.305936,2854.3366,0.60892339,18, J,,,,,
211950716,129.92361,19.48347,17.518,33.523864,2854.7413,0.084898829,18, J,,,,,
211950730,124.61566,19.483706,11.825,25.506386,2846.0953,0.063600882,18, J,,,,,
211950844,129.9019,19.485535,14.401,27.121216,2857.8454,0.04545508,18, J,,,,,
211951696,132.0813,19.498089,17.9,44.448334,2840.7352,0.28597406,18, J,,,,,
211952184,127.90955,19.506166,12.682,42.41161,2857.6766,0.19427203,18, J,,,,,
211952472,130.05975,19.510216,14.902,0.10218297,2869.9503,0.002452391,18, J,,,,,
211953102,127.70791,19.519587,11.48,41.901763,2842.9388,0.074584067,18, J,,,,,
211953165,123.09414,19.520416,12.596,24.594791,2851.3769,0.13127302,18, C,,,,,
211953205,132.1974,19.520868,13.23,23.899615,2867.6219,0.56660911,18, J,,,,,
211953499,122.92898,19.525106,12.699,9.072212,2863.8519,0.035796958,18, J,,,,,
211953574,130.38068,19.526333,11.319,40.350874,2844.8029,0.184171,18, C,,,,,
211953609,133.91365,19.526957,10.939,22.881758,2851.2385,0.086349779,18, J,,,,,
211953626,124.41566,19.527273,18.122999,13.102893,2869.8803,0.056819017,18, J,,,,,
211953774,130.2971,19.529625,14.927,37.381031,2836.8651,0.098037111,18, J,,,,,
211953866,127.09338,19.531204,16.421,0.89447024,2869.7352,0.08527722,18, E,,,,,
211953905,130.07541,19.531986,7.513,23.151528,2863.1092,0.021247073,18, J,,,,,
211954496,129.9907,19.54148,7.448,37.282563,2836.0809,0.032085228,18, J,,,,,
211954532,129.0683,19.542027,11.332,36.870375,2863.0807,0.59641111,18, J,,,,,
211954593,130.66968,19.543194,9.8409996,1.241717,2869.4844,0.29927583,18, J,,,,,
211954631,130.19661,19.54373,10.1,43.510239,2850.5294,0.014962051,18, J,,,,,
211955036,129.9618,19.550575,11.594,0.24523605,2869.8352,0.005885665,18, J,,,,,
211955177,129.2419,19.552782,13.091,0.13422411,2869.9308,0.013419937,18, J,,,,,
211955190,129.9854,19.552992,7.3369999,25.483221,2845.6071,0.037569948,18, J,,,,,
211955573,124.72903,19.558775,17.4,42.671499,2860.7394,0.10504387,18, J,,,,,
211955846,129.96423,19.562956,13.655,20.743857,2849.8396,0.23416862,18, J,,,,,
211956059,130.177,19.566008,11.195,20.492998,2854.7506,0.43560523,18, J,,,,,
211956096,129.9993,19.566753,11.599,20.290036,2864.4531,0.057512671,18, J,,,,,
211956128,129.69939,19.567179,13.227,10.904414,2869.2823,0.24796986,18, E,,,,,
211956830,123.43799,19.577616,14.559,36.047812,2860.2273,0.050157989,18, J,,,,,
211956852,129.99992,19.577915,12.56,48.237908,2865.5905,0.48462236,18, J,,,,,
211957022,124.21948,19.580423,13.766,33.402014,2850.2864,0.15778219,18, J,,,,,
211957791,129.7879,19.592396,8.8170004,0.11740369,2869.9116,0.01207821,18, J,,,,,
211958017,129.59966,19.595945,15.6,46.696083,2869.2054,0.04918123,18, J,,,,,
211958252,129.23326,19.599192,16.134001,14.307679,2857.2488,0.079877771,18, J,,,,,
211958340,128.00963,19.600582,10.054,1.4653871,2869.8893,0.11628116,18, E,,,,,
211958885,130.15831,19.607927,18.195,0.24520119,2869.7896,0.005884828,18, J,,,,,
211959020,124.61829,19.609867,8.6490002,0.36781958,2869.8102,0.00882767,18, J,,,,,
211959201,123.23675,19.612661,16.193001,0.49030522,2869.6436,0.021120328,18, J,,,,,
211959522,129.36479,19.61753,11.441,44.760031,2865.09,0.27021723,18, J,,,,,
211959779,130.04034,19.621426,11.796,43.308646,2866.6151,0.465623,18, J,,,,,
211959869,130.68216,19.623158,11.839,2.4351447,2869.4087,0.29021868,18, J,,,,,
211959965,124.64873,19.624628,12.033,45.493314,2838.0804,0.090091553,18, J,,,,,
211959978,123.41673,19.624817,13.813,13.044447,2868.6509,0.13821858,18, J,,,,,
211960228,124.56741,19.628305,13.165,33.563964,2843.4388,0.24944192,18, J,,,,,
211960236,133.93188,19.628448,16.287001,0.41648908,2869.6355,0.094471353,18, E,,,,,
211961058,126.90897,19.64105,12.967,0.23407314,2869.8248,0.025985791,18, J,,,,,
211961063,129.25343,19.641129,13.585,17.454879,2858.8828,0.26231182,18, J,,,,,
211961236,124.36522,19.643847,12.926,47.955306,2839.6349,0.1070579,18, J,,,,,
211961338,134.48488,19.645563,12.19,25.880028,2863.014,0.080864583,18, J,,,,,
211961364,129.08855,19.645882,19.618,10.046203,2869.1915,0.031267985,18, J,,,,,
211961646,123.5313,19.650404,12.872,36.012082,2859.7063,0.015838327,18, J,,,,,
211961682,124.88917,19.65075,13.804,41.658942,2852.0277,0.09231988,18, J,,,,,
211961704,124.66078,19.65111,10.819,42.927138,2834.3546,0.3850829,18, J,,,,,
211961836,125.17497,19.653131,12.591,46.24279,2861.8393,0.21738343,18, J,,,,,
211961984,123.89062,19.655376,12.755,0.2451476,2869.8329,0.005883542,18, J,,,,,
211962038,126.67762,19.656242,17.712999,0.28600094,2869.8024,0.006864023,18, J,,,,,
211962097,133.40358,19.657274,13.57,5.8388194,2867.5563,0.22310898,18, C,,,,,
211964464,126.03338,19.6932,13.114,41.835886,2843.8852,0.12278555,18, J,,,,,
211964569,134.53506,19.694656,18.26,17.5094,2857.4884,0.077736622,18, J,,,,,
211965238,124.08798,19.704615,13.634,21.842116,2861.7032,0.16892145,18, J,,,,,
211967041,132.67143,19.731201,12.897,46.184439,2857.7507,0.074714635,18, J,,,,,
211967770,124.3886,19.742044,13.136,36.967494,2843.7198,0.06735439,18, J,,,,,
211967901,123.71191,19.74422,13.141,0.11202803,2869.989,0.010416667,18, J,,,,,
211968088,130.36952,19.746681,10.831,29.277018,2866.1627,0.28236549,18, J,,,,,
211968151,130.31673,19.747597,13.496,39.308266,2868.6215,0.089401149,18, J,,,,,
211968531,132.31041,19.75315,12.884,38.899336,2848.3585,0.37232744,18, J,,,,,
211968795,133.89877,19.757557,19.554001,35.307443,2861.6558,0.10640644,18, J,,,,,
211969550,130.23679,19.769966,18.993,41.538294,2859.5261,0.082564093,18, J,,,,,
211969709,124.33164,19.772299,13.364,48.258504,2835.6974,0.12829285,18, J,,,,,
211969807,129.63675,19.773829,15.149,1.9741977,2868.0526,0.052791402,18, C,,,,,
211969826,122.9266,19.774021,15.054,20.606912,2860.0804,0.050624275,18, J,,,,,
211969913,129.55501,19.775467,11.812,0.10213624,2869.9505,0.00245127,18, J,,,,,
211970147,130.05605,19.77881,12.872,9.9167787,2861.9928,0.095388598,18, C,,,,,
211970883,123.84233,19.790071,15.115,9.0731291,2863.9031,0.039953934,18, J,,,,,
211971074,131.11055,19.79331,13.629,41.111533,2839.5438,0.1018088,18, J,,,,,
211971189,129.81993,19.795221,15.329,23.499328,2854.6041,0.064522778,18, J,,,,,
211971690,129.29785,19.803686,11.145,48.685514,2821.4457,0.39562744,18, J,,,,,
211971999,128.09471,19.808525,12.903,46.898841,2869.0199,0.25251413,18, J,,,,,
211972086,132.70769,19.810135,16.695999,3.0078668,2869.3491,0.094265777,18, E,,,,,
211972387,124.81309,19.814726,11.552,45.827796,2867.2596,0.10376048,18, J,,,,,
211972445,131.23853,19.815535,16.212,46.367254,2826.7991,0.10559077,18, J,,,,,
211972547,129.20052,19.817417,22.83,0.11236302,2869.9249,0.002696712,18, J,,,,,
211972627,130.29294,19.818613,11.353,0.54638204,2869.5164,0.13943435,18, J,,,,,
211972744,131.3584,19.82047,9.7919998,15.306809,2868.4849,1.0501883,18, E,,,,,
211972837,129.97758,19.82192,13.547,1.0929416,2869.9962,0.18553004,18, E,,,,,
211973228,130.86497,19.827938,16.924999,47.4516,2864.7203,0.099251537,18, C,,,,,
211973540,132.46442,19.833214,17.659,0.10220633,2869.9319,0.002452952,18, J,,,,,
211973658,130.09778,19.834974,8.5200005,47.322391,2834.6644,0.087530539,18, J,,,,,
211973688,124.45811,19.835455,8.9320002,23.844273,2869.1735,0.067821152,18, J,,,,,
211973817,124.45659,19.837358,11.346,25.004947,2869.6225,0.041232091,18, J,,,,,
211973836,124.56458,19.837622,11.904,46.897362,2869.0271,0.14953917,18, J,,,,,
211974074,122.90758,19.841177,15.567,25.512133,2847.894,0.036115102,18, J,,,,,
211974408,123.39879,19.84591,13.088,41.835938,2843.8716,0.097796143,18, J,,,,,
211975101,123.065,19.856697,13.247,26.668346,2862.2329,0.082901797,18, J,,,,,
211975512,127.85887,19.862497,10.939,41.802945,2844.3104,0.15442354,18, J,,,,,
211975984,124.81397,19.869543,19.290001,26.952663,2866.932,0.10030989,18, J,,,,,
211977101,125.12588,19.886862,12.654,36.967503,2843.7105,0.089158923,18, J,,,,,
211977284,123.29992,19.889587,14.673,0.6545491,2869.9111,0.1166206,18, E,,,,,
211977407,126.50123,19.891619,12.475,41.993569,2843.9088,0.19241207,18, J,,,,,
211977482,123.18439,19.892933,13.707,46.811971,2867.8064,0.10491054,18, J,,,,,
211977805,134.43379,19.897999,12.862,1.6568965,2868.6209,0.065688658,18, C,,,,,
211978594,124.6486,19.910667,13.543,7.9829532,2863.8308,0.19287654,18, E,,,,,
211978701,125.9949,19.912134,12.199,0.13482459,2869.888,0.017136924,18, J,,,,,
211978988,130.49725,19.916607,12.588,36.552678,2867.9962,0.27935143,18, C,,,,,
211979047,122.95203,19.917475,12.9,41.835891,2843.8725,0.097535833,18, J,,,,,
211979345,130.30739,19.921995,8.3369999,0.12990585,2869.9574,0.013274745,18, J,,,,,
211979711,123.22482,19.92736,13.776,40.764288,2842.0912,0.049957022,18, J,,,,,
211980142,130.23723,19.934853,8.6289997,32.118183,2841.2524,0.077742029,18, J,,,,,
211980169,130.29387,19.935167,15.207,44.219741,2836.1295,0.053984091,18, J,,,,,
211980180,130.2908,19.935345,13.167,45.200543,2841.9754,0.11111601,18, J,,,,,
211980375,127.78689,19.938555,18.105,42.963669,2859.1958,0.17160581,18, J,,,,,
211980451,124.68063,19.939997,13.094,2.6949673,2869.3025,0.12109188,18, C,,,,,
211980480,123.05593,19.940344,11.798,42.977584,2827.8932,0.11098329,18, J,,,,,
211980540,123.9373,19.94131,12.907,43.113494,2869.0923,0.19560723,18, J,,,,,
211980688,130.35767,19.94357,10.609,13.10378,2869.7276,0.48253947,18, J,,,,,
211980800,122.93356,19.94517,12.245,47.339731,2834.8597,0.026747506,18, J,,,,,
211981070,133.21901,19.949272,9.9630003,0.10216299,2869.9489,0.002451912,18, J,,,,,
211981119,132.55872,19.950005,12.49,14.270096,2857.3096,0.14294806,18, J,,,,,
211981687,129.00676,19.958712,18.882,41.711681,2845.5986,0.074083005,18, J,,,,,
211981759,126.12845,19.959557,17.74,0.14299238,2869.9983,0.003431817,18, J,,,,,
211982469,130.04771,19.971134,6.6900001,29.357767,2858.5218,0.056187447,18, J,,,,,
211982753,124.75032,19.976,8.7810001,2.6949538,2869.2812,0.25092155,18, E,,,,,
211982820,123.53014,19.976824,13.475,45.394619,2839.4424,0.091925265,18, J,,,,,
211982821,124.55303,19.97687,12.284,45.763131,2856.5076,0.22637816,18, J,,,,,
211982967,123.22827,19.978998,13.157,21.487967,2849.3729,0.04189162,18, J,,,,,
211983461,129.46706,19.987198,11.117,47.003851,2823.0552,0.1979818,18, J,,,,,
211983499,129.53159,19.98787,11.827,48.494542,2866.5168,0.11919353,18, J,,,,,
211984143,125.21064,19.99791,13.662,47.520243,2823.889,0.1086839,18, J,,,,,
211984209,124.06473,19.999163,13.09,44.764408,2847.617,0.055362477,18, J,,,,,
211984225,127.88847,19.999422,11.813,44.247537,2843.5402,0.19414015,18, J,,,,,
211984243,129.76494,19.999748,8.7080002,30.877965,2854.9945,0.08037822,18, J,,,,,
211984494,134.34727,20.004448,11.74,35.309362,2848.6726,0.069609593,18, J,,,,,
211984704,130.02673,20.00779,6.1960001,43.378677,2832.7212,0.040875219,18, J,,,,,
211984896,132.1257,20.01049,13.303,41.993537,2843.9122,0.1869078,18, J,,,,,
211985076,129.3909,20.013674,8.6330004,0.48498111,2869.9237,0.124399,18, C,,,,,
211985159,133.82906,20.014946,13.176,44.615584,2828.726,0.067992978,18, J,,,,,
211985588,131.4586,20.022276,7.5190001,11.769382,2867.285,0.022094726,18, J,,,,,
211985684,126.03889,20.02361,15.295,35.328404,2847.7195,0.092763633,18, J,,,,,
211985953,134.46158,20.027674,16.132999,29.056084,2855.7866,0.59614622,18, J,,,,,
211986015,134.45796,20.028736,15.694,9.5954678,2862.1048,0.17605652,18, J,,,,,
211986176,129.99615,20.031408,9.3900003,34.007712,2863.622,0.07507606,18, J,,,,,
211986379,129.68849,20.03488,11.12,46.098227,2858.9594,0.063651228,18, J,,,,,
211986534,133.54196,20.03775,11.332,33.135661,2850.2102,0.30591439,18, J,,,,,
211987055,123.94674,20.045452,12.385,39.020272,2860.4117,0.056615661,18, J,,,,,
211988454,129.70837,20.067621,10.636,0.17368221,2869.8346,0.004168373,18, J,,,,,
211988531,129.87675,20.069054,10.167,19.558095,2868.0731,0.22697219,18, J,,,,,
211988852,128.23274,20.07411,16.8897,44.823055,2830.712,0.078474099,18, J,,,,,
211989150,132.96053,20.079426,10.9,33.455791,2860.8229,0.087111859,18, J,,,,,
211989185,128.13924,20.080103,13.004,44.922222,2834.1148,0.21878131,18, J,,,,,
211989558,129.92827,20.086218,8.573,25.058731,2865.4069,0.010416667,18, J,,,,,
211989950,130.56935,20.09236,13.635,39.221926,2863.2383,0.074024565,18, J,,,,,
211991133,129.35402,20.110584,17.646999,0.23425185,2869.8317,0.048955297,18, J,,,,,
211991234,130.02928,20.111973,13.547,0.51085883,2869.5455,0.010416667,18, J,,,,,
211991549,129.08499,20.116776,16.069,43.507335,2863.9582,0.064510346,18, J,,,,,
211991655,130.59451,20.118408,11.761,32.02621,2841.6764,0.36267633,18, J,,,,,
211991949,129.52443,20.122824,17.282,39.238333,2869.5757,0.090428916,18, J,,,,,
211991987,123.51575,20.123283,19.465,5.1920364,2865.0738,0.066869472,18, C,,,,,
211992034,129.1905,20.123947,11.424,37.821253,2850.8165,0.38047684,18, J,,,,,
211992989,127.05265,20.139147,12.796,39.469802,2837.525,0.090497314,18, J,,,,,
211993128,123.51019,20.141426,10.818,6.6263988,2866.8048,0.38081467,18, J,,,,,
211993215,126.2027,20.142818,8.6890001,23.262326,2860.1716,0.07997208,18, J,,,,,
211993227,124.31831,20.14302,18.194,38.908693,2851.5577,0.059473664,18, J,,,,,
211993252,133.04651,20.143423,10.231,46.876708,2867.0525,0.089632914,18, J,,,,,
211993396,129.37933,20.145802,12.156,46.69173,2851.2408,0.057397295,18, J,,,,,
211993558,132.24529,20.148748,13.309,48.97327,2841.8949,0.096401481,18, J,,,,,
211993818,126.20492,20.152994,7.2179999,8.9868427,2864.2265,0.21077781,18, E,,,,,
211994352,127.41346,20.161877,14.836,0.49030518,2869.8883,0.015214422,18, J,,,,,
211994370,133.81494,20.16209,12.702,39.177428,2844.2259,0.22815678,18, J,,,,,
211994658,127.27007,20.166834,12.746,28.668646,2856.1856,0.062537263,18, J,,,,,
211994725,124.86917,20.167904,15.533,36.049605,2860.2627,0.035018561,18, J,,,,,
211995173,125.33356,20.17506,12.403,19.419803,2868.6759,0.3781721,18, J,,,,,
211995325,131.2076,20.177694,18.219,0.27925858,2869.9168,0.052850468,18, J,,,,,
211995398,123.6563,20.179146,16.725,32.579104,2858.1211,0.23215532,18, C,,,,,
211995462,130.33322,20.18036,12.962,0.1021304,2869.9184,0.00245113,18, J,,,,,
211995609,126.64669,20.182392,13.812,14.472644,2869.6673,0.11144996,18, J,,,,,
211995793,133.33115,20.18515,13.401,43.312081,2866.516,0.092695166,18, J,,,,,
211995816,126.77447,20.185562,12.21,14.474547,2869.6676,0.25522335,18, J,,,,,
211996186,130.0789,20.191832,12.461,48.004906,2865.9983,0.050514238,18, J,,,,,
211996329,132.24225,20.193748,15.292,43.4189,2827.3157,0.048465294,18, J,,,,,
211996413,127.96488,20.19521,12.403,39.712519,2862.5518,0.070925169,18, J,,,,,
211996705,123.03859,20.199654,15.956,49.028967,2853.4333,0.070768885,18, J,,,,,
211996831,130.1327,20.201685,11.284,42.665725,2859.3389,0.1714075,18, J,,,,,
211996855,131.11647,20.20207,10.429,0.60314294,2869.3972,0.064856855,18, J,,,,,
211997182,129.59634,20.207321,8.5450001,23.660759,2863.7029,0.054943282,18, J,,,,,
211997194,130.41313,20.20757,12.818,37.512071,2832.5054,0.43308656,18, J,,,,,
211997891,132.41365,20.219246,12.757,45.138952,2842.7676,0.095559797,18, J,,,,,
211997901,131.49733,20.219395,19.032,33.326227,2863.0301,0.096372279,18, J,,,,,
211998053,124.59621,20.222036,15.746,0.57552697,2869.9049,0.096736636,18, J,,,,,
211998346,130.43257,20.226866,10.352,20.088035,2850.9374,0.56991552,18, J,,,,,
211998436,129.11794,20.228592,12.292,21.350177,2858.8379,0.25493831,18, J,,,,,
211998464,134.5032,20.22911,17.9648,37.709753,2854.8928,0.067933145,18, J,,,,,
211998467,123.56108,20.229156,12.645,21.84249,2852.0054,0.069774701,18, J,,,,,
211998555,126.56549,20.230524,16.799999,41.835761,2843.873,0.098109712,18, J,,,,,
211998595,132.27097,20.231224,18.451,15.313607,2864.7903,0.040710885,18, J,,,,,
211998711,133.35536,20.23317,19.01,45.646528,2854.1683,0.093170255,18, J,,,,,
211998731,130.06836,20.233389,18.112,0.14982247,2869.9013,0.003595739,18, J,,,,,
211999211,133.79094,20.241266,12.822,48.250627,2830.9834,0.099573186,18, J,,,,,
211999351,132.55423,20.243526,12.457,40.308477,2868.8824,0.23590726,18, J,,,,,
211999487,124.43827,20.245958,12.337,48.433249,2839.4387,0.098337182,18, J,,,,,
211999682,130.34958,20.249193,13.864,20.752533,2859.0789,0.043459269,18, J,,,,,
211999750,123.2159,20.250254,15.279,19.87401,2854.3928,0.018176722,18, J,,,,,
211999969,130.11072,20.253693,15.354,47.64017,2860.0367,0.10688618,18, J,,,,,
212000219,132.67189,20.258242,12.781,38.634427,2840.0028,0.083158154,18, J,,,,,
212000760,128.96698,20.266335,18.49,38.450011,2843.0331,0.076615781,18, J,,,,,
212000792,125.11438,20.266922,10.596,48.288818,2835.2815,0.20586923,18, J,,,,,
212000823,129.26878,20.26759,19.749001,46.652547,2851.0486,0.037709727,18, J,,,,,
212000966,132.78224,20.269918,16.74,0.18389492,2869.9731,0.004413478,18, J,,,,,
212001346,123.33785,20.276363,12.929,20.865138,2864.5366,0.064868643,18, J,,,,,
212001425,129.17162,20.277765,16.423,44.114651,2835.713,0.061063297,18, J,,,,,
212001530,127.59583,20.279425,17.806999,12.081787,2865.515,0.024645631,18, J,,,,,
212001905,130.59727,20.285757,11.348,39.422501,2840.5426,0.39344821,18, J,,,,,
212002216,131.20296,20.290554,12.52,38.898026,2848.3769,0.32809657,18, J,,,,,
212002400,130.10614,20.293694,13.461,39.526055,2838.9087,0.2092529,18, J,,,,,
212002525,129.92514,20.29585,17.250999,5.8076877,2866.3376,0.097583607,18, E,,,,,
212002604,134.53174,20.297375,18.492001,0.34737903,2869.7811,0.008337097,18, J,,,,,
212002808,128.34785,20.300907,18.674,0.12259439,2869.8995,0.002942265,18, J,,,,,
212002881,132.28668,20.302341,12.824,46.779636,2868.2261,0.11098227,18, J,,,,,
212003005,126.41103,20.30461,18.462999,0.10624588,2869.9278,0.002549901,18, J,,,,,
212003469,130.11932,20.31246,11.319,41.577892,2847.6178,0.3745658,18, J,,,,,
212003673,127.25563,20.315647,12.581,0.12260184,2869.9164,0.002942444,18, J,,,,,
212004082,131.4688,20.322762,13.038,12.865782,2858.1105,0.26804037,18, E,,,,,
212004162,124.39228,20.32422,12.251,7.8859581,2867.2211,0.11745367,18, C,,,,,
212005117,131.26028,20.34006,13.213,0.10707657,2869.9024,0.010416667,18, J,,,,,
212005131,126.98889,20.340252,14.268,0.10215543,2869.966,0.00245173,18, J,,,,,
212005201,129.07268,20.341507,7.5050001,47.322342,2834.6643,0.084556155,18, J,,,,,
212005379,132.66188,20.34442,13.29,41.835809,2843.8721,0.094163442,18, J,,,,,
212005512,126.97829,20.346737,12.98,0.12258586,2869.9681,0.002942061,18, J,,,,,
212005801,132.85965,20.350985,11.901,22.478105,2855.991,0.38647938,18, J,,,,,
212006149,127.37351,20.356491,13.683,0.20431043,2869.8637,0.00490345,18, J,,,,,
212006225,123.67876,20.357737,10.485,48.578093,2831.5292,0.10724926,18, J,,,,,
212006318,130.50133,20.359306,12.909,14.45782,2863.7286,0.25077316,18, C,,,,,
212006344,126.47631,20.35957,12.466,2.2193019,2868.0935,0.041501524,18, C,,,,,
212006361,123.02057,20.359762,12.976,21.818793,2862.3295,0.18619584,18, J,,,,,
212006444,126.74104,20.361313,12.95,0.14302422,2869.8658,0.003432581,18, J,,,,,
212006540,124.6222,20.362774,17.1,45.107901,2860.8281,0.057593112,18, J,,,,,
212006945,129.92319,20.36933,13.493,41.315709,2837.5891,0.28621284,18, J,,,,,
212006994,123.81612,20.37026,13.519,43.535938,2868.1974,0.055659108,18, J,,,,,
212006999,133.02673,20.370337,12.72,27.202549,2854.4914,0.044763507,18, J,,,,,
212007015,127.29919,20.37057,17.9,0.26560843,2869.8354,0.006374602,18, J,,,,,
212007116,127.44669,20.372383,12.167,0.10216044,2869.9058,0.002451851,18, J,,,,,
212007419,130.2961,20.377373,15.132,38.360128,2844.4784,0.074015152,18, J,,,,,
212007489,127.31499,20.378345,12.346,48.407343,2824.0595,0.26636017,18, J,,,,,
212007498,132.35667,20.378408,14.919,38.382719,2844.0207,0.065832426,18, J,,,,,
212007631,129.528,20.380667,9.1420002,21.911016,2859.8926,0.084231323,18, J,,,,,
212007785,130.11441,20.383076,10.121,0.10219048,2869.9283,0.002452572,18, J,,,,,
212008348,133.33604,20.39266,12.055,32.865389,2856.7385,0.32792237,18, J,,,,,
212008515,131.36772,20.39539,8.8500004,0.11735257,2869.9605,0.010417433,18, J,,,,,
212008766,129.28244,20.399372,12.802,14.133053,2863.2985,0.15554801,18, C,,,,,
212008860,126.8635,20.401024,12.292,0.26560843,2869.9788,0.006374602,18, J,,,,,
212008913,132.00099,20.4019,16.757,45.482119,2867.1185,0.11830309,18, J,,,,,
212009150,126.83647,20.405804,16.403,6.8331969,2865.6542,0.04651276,18, C,,,,,
212009394,132.1591,20.410036,12.927,0.16335501,2869.9752,0.00392052,18, J,,,,,
212009516,124.6194,20.412064,10.991,39.481291,2837.348,0.09413181,18, J,,,,,
212009578,130.10266,20.413212,13.281,0.10209711,2869.9908,0.002450331,18, J,,,,,
212009605,132.0369,20.41366,12.79,41.993296,2843.9445,0.26698161,18, J,,,,,
212010315,130.92183,20.425789,13.268,41.993499,2843.9103,0.20246702,18, J,,,,,
212010447,133.68468,20.428448,15.018,40.997688,2855.6129,0.11145044,18, J,,,,,
212010530,127.36352,20.429752,8.7930002,23.601994,2856.9428,0.087331326,18, J,,,,,
212010627,129.86116,20.431198,16.531,44.584938,2827.4097,0.066992123,18, J,,,,,
212010968,126.79322,20.436811,11.551,0.12258586,2869.9068,0.002942061,18, J,,,,,
212011157,124.21692,20.439585,14.077,0.24523343,2869.8189,0.005885602,18, J,,,,,
212011225,128.03024,20.440754,16.991501,48.831646,2845.7265,0.030342123,18, J,,,,,
212011311,126.44258,20.442015,13.454,30.169394,2842.9164,0.10465826,18, J,,,,,
212011416,128.28519,20.443718,15.132,0.34738621,2869.993,0.008337269,18, J,,,,,
212011488,126.54169,20.445091,11.384,48.252024,2830.8727,0.073484729,18, J,,,,,
212011539,132.92317,20.445896,12.872,27.014298,2859.8241,0.089459674,18, J,,,,,
212011893,123.11197,20.451397,12.94,40.112484,2867.967,0.087446203,18, J,,,,,
212011982,132.43636,20.45268,11.867,41.83502,2843.887,0.098596975,18, J,,,,,
212012030,124.43339,20.453491,13.078,44.064366,2826.1792,0.18026908,18, E,,,,,
212012119,132.16989,20.455076,11.753,3.2809672,2866.8974,0.075086394,18, C,,,,,
212012199,127.43446,20.456272,12.499,0.10215543,2869.9456,0.00245173,18, J,,,,,
212012299,130.26091,20.4577,12.02,34.540933,2848.1409,0.35082068,18, J,,,,,
212012311,127.01376,20.457893,16.507,0.12258418,2869.9735,0.00294202,18, J,,,,,
212012402,134.52287,20.459164,12.261,32.924214,2837.2345,0.11412849,18, J,,,,,
212012534,133.4555,20.461378,14.256,32.095393,2848.4169,0.10445006,18, J,,,,,
212012584,133.3246,20.46223,17.5,0.34735632,2869.9519,0.008336552,18, J,,,,,
212012682,133.45418,20.463806,14.256,40.975658,2855.9025,0.1420948,18, J,,,,,
212013132,130.1844,20.471851,13.542,27.84487,2863.0035,0.17851485,18, J,,,,,
212013249,124.88648,20.473906,13.697,17.94904,2859.7957,0.038500965,18, J,,,,,
212013903,133.57574,20.485065,17.630899,38.690563,2839.1948,0.091933015,18, J,,,,,
212014014,129.3601,20.4871,8.5389996,0.11578199,2869.9488,0.002778768,18, J,,,,,
212014694,127.26792,20.498283,13.668,0.32693127,2869.7185,0.00784635,18, J,,,,,
212015094,132.87851,20.504957,17.5495,41.136702,2853.6748,0.10701156,18, J,,,,,
212015197,128.35176,20.507067,12.715,30.867241,2862.8903,0.010416667,18, J,,,,,
212015396,130.82433,20.510395,11.554,42.356233,2848.3255,0.44388247,18, J,,,,,
212015617,123.10538,20.514324,12.56,31.445526,2854.0634,0.094156559,18, J,,,,,
212015749,133.36118,20.516357,10.629,4.6579295,2867.1332,0.12850715,18, C,,,,,
212015915,127.00503,20.519144,18.555,0.22475581,2869.9815,0.005394139,18, J,,,,,
212016167,123.11833,20.52314,13.616,0.72723179,2869.8374,0.15252522,18, E,,,,,
212016290,126.96977,20.525234,12.873,0.22476058,2869.9934,0.005394254,18, J,,,,,
212016567,128.05714,20.52982,11.551,48.680176,2845.5417,0.38130688,18, J,,,,,
212016708,127.84547,20.532207,12.593,17.961497,2864.3556,0.26158631,18, J,,,,,
212016762,123.46791,20.5329,11.801,46.873837,2869.3533,0.26759516,18, J,,,,,
212016788,129.02734,20.53349,13.861,0.10209711,2869.9907,0.002450331,18, J,,,,,
212017113,133.52496,20.539062,17.995399,41.767787,2847.1134,0.098087012,18, J,,,,,
212017328,130.32289,20.542519,17.174999,40.532199,2830.9814,0.50436606,18, J,,,,,
212017379,133.19952,20.543322,18.631033,14.434362,2861.5244,0.053003958,18, J,,,,,
212017665,123.07995,20.547726,13.601,33.353863,2862.5875,0.15675031,18, J,,,,,
212017808,123.41744,20.550058,12.885,27.31157,2856.2074,0.41752089,18, J,,,,,
212018187,132.20107,20.556099,17.212299,38.382951,2844.0145,0.060624636,18, J,,,,,
212018340,128.9604,20.55905,12.393,1.478212,2869.7632,0.14664886,18, E,,,,,
212018342,132.76237,20.5591,12.483,0.11428017,2869.9867,0.010416667,18, J,,,,,
212018403,132.8587,20.560118,12.472,25.83732,2851.6444,0.10792296,18, J,,,,,
212018408,129.97638,20.560217,9.4350004,0.15325242,2869.9578,0.003678058,18, J,,,,,
212018457,133.42671,20.560915,13.652,41.993338,2843.9448,0.27293858,18, J,,,,,
212018728,130.85422,20.565367,14.415,29.688137,2853.8843,0.034955728,18, J,,,,,
212018780,128.13104,20.566162,11.939,21.53641,2850.8028,0.075235848,18, J,,,,,
212019046,128.2874,20.570093,11.352,0.10216044,2869.9467,0.002451851,18, J,,,,,
212019055,127.28291,20.570227,12.7,0.41071785,2869.6794,0.10875889,18, E,,,,,
212019105,126.54047,20.570967,16.892,0.1021596,2869.9297,0.002451831,18, J,,,,,
212019299,126.75363,20.574446,17.992001,0.12258586,2869.9068,0.002942061,18, J,,,,,
212019361,128.43292,20.57548,14.703,0.10218748,2869.9259,0.002452499,18, J,,,,,
212019439,129.69211,20.57678,12.126,48.928088,2844.6909,0.28345981,18, J,,,,,
212019727,126.83437,20.581875,11.124,0.14302947,2869.8921,0.003432707,18, J,,,,,
212020015,126.7131,20.58642,18.169277,35.826229,2835.2648,0.055867188,18, J,,,,,
212020021,124.44244,20.58647,16.987,41.835737,2843.8748,0.11120547,18, J,,,,,
212020068,126.72026,20.587421,12.716,0.18387847,2869.9886,0.004413083,18, J,,,,,
212020641,123.2671,20.597338,13.258,23.498296,2854.5964,0.010416667,18, J,,,,,
212020754,126.83967,20.599243,14.849,41.12343,2853.8336,0.056955412,18, J,,,,,
212020965,129.21947,20.603098,11.486,47.289906,2826.5129,0.092900322,18, J,,,,,
212021053,126.96768,20.604483,13.267,0.12258586,2869.9068,0.002942061,18, J,,,,,
212021097,127.52571,20.605436,19.834999,0.22476058,2869.8451,0.005394254,18, J,,,,,
212021099,133.33276,20.605453,11.603,47.967354,2827.5428,0.38354549,18, J,,,,,
212021116,132.92218,20.605688,16.278,32.916094,2837.1005,0.1402732,18, J,,,,,
212021131,128.30939,20.605907,17.955,48.248806,2866.1266,1.7391898,18, J,,,,,
212021165,133.98799,20.606436,16.730301,40.992672,2843.3516,0.096490298,18, J,,,,,
212021193,126.65994,20.606937,13.115,0.3882232,2869.6237,0.009317357,18, J,,,,,
212021418,133.45273,20.610641,17.9739,48.364904,2829.4998,0.1415495,18, J,,,,,
212021626,126.90874,20.614328,15.653,0.12258586,2869.9068,0.002942061,18, J,,,,,
212021779,132.73122,20.616474,15.241,20.826644,2869.3485,0.08038595,18, J,,,,,
212021800,133.46231,20.616846,12.455,48.365439,2829.506,0.11169639,18, J,,,,,
212022015,126.58611,20.620447,13.106,0.1021596,2869.991,0.002451831,18, J,,,,,
212022052,130.47353,20.621086,18.438,38.757959,2865.2996,0.050405964,18, J,,,,,
212022056,126.93861,20.621183,17.426001,12.820845,2869.8285,0.033983302,18, J,,,,,
212022650,127.54725,20.630825,11.354,0.14303602,2869.9351,0.003432865,18, J,,,,,
212022907,129.19228,20.635006,17.489,40.276045,2867.9842,0.33600111,18, J,,,,,
212023315,123.56834,20.641457,10.861,44.590832,2840.7075,0.12482682,18, J,,,,,
212023705,127.73431,20.64813,9.3190002,43.448031,2837.3954,0.068338932,18, J,,,,,
212024569,127.74001,20.662462,14.894,49.023731,2853.3946,0.055616085,18, J,,,,,
212024618,126.57666,20.663324,18.171301,0.34735638,2869.6667,0.008336553,18, J,,,,,
212024647,127.93524,20.663782,10.279,3.6968101,2867.3167,0.15173079,18, E,,,,,
212025101,126.5408,20.671213,10.958,2.854547,2868.8595,0.64844125,18, C,,,,,
212025281,134.33862,20.674128,17.9,0.16344669,2869.8885,0.003922721,18, J,,,,,
212025584,132.81454,20.679422,17.051001,41.136294,2853.6628,0.092290215,18, J,,,,,
212025597,129.08067,20.679651,18.611,49.026805,2853.399,0.098116683,18, J,,,,,
212025617,125.03513,20.679955,12.925,14.472675,2869.6677,0.12779958,18, J,,,,,
212025753,123.4437,20.682213,11.031,44.344868,2836.7282,0.083842382,18, J,,,,,
212025930,133.2372,20.685024,12.278,43.330283,2832.2997,0.1980347,18, J,,,,,
212025978,126.76057,20.68593,15.67,0.10216461,2869.9307,0.002451951,18, J,,,,,
212026133,133.12718,20.688692,14.976,41.83579,2843.873,0.096634851,18, J,,,,,
212026360,134.40625,20.692747,13.156,0.1021956,2869.9978,0.002452694,18, J,,,,,
212026451,134.07913,20.69426,10.84,42.952594,2835.7647,0.089830928,18, J,,,,,
212026460,130.45915,20.694473,12.792,40.936171,2837.9541,0.45170396,18, J,,,,,
212026480,124.37502,20.694761,12.525,39.497452,2837.0905,0.12764294,18, J,,,,,
212026577,132.09996,20.696474,8.7770004,27.254157,2869.4288,0.02303018,18, J,,,,,
212026799,128.09348,20.70016,12.686,0.16345821,2869.9627,0.003922997,18, J,,,,,
212027172,127.91046,20.707026,11.711,46.24032,2861.7471,0.18672334,18, J,,,,,
212027371,128.0662,20.710333,12.652,0.16345821,2869.9627,0.003922997,18, J,,,,,
212027509,133.69514,20.713055,16.299999,48.197438,2831.692,0.13150727,18, J,,,,,
212027676,127.42932,20.715643,11.345,48.568896,2831.7007,0.062148428,18, J,,,,,
212027941,132.51038,20.720089,14.905,41.178344,2853.0604,0.23869327,18, J,,,,,
212028062,126.61707,20.7219,17.6131,0.10216461,2869.9716,0.002451951,18, J,,,,,
212028149,123.12544,20.723309,16.749001,18.144434,2856.4619,0.087525803,18, J,,,,,
212028281,126.00604,20.725574,17.896999,0.18285121,2869.9146,0.004388429,18, J,,,,,
212028441,126.8495,20.72825,11.256,0.14301547,2869.9718,0.003432371,18, J,,,,,
212028575,123.11015,20.730247,12.761,48.973529,2841.8983,0.11162006,18, J,,,,,
212028841,123.43564,20.735205,12.95,40.141183,2867.5938,0.087860198,18, J,,,,,
212029035,126.98495,20.73835,12.409,0.10216044,2869.9057,0.002451851,18, J,,,,,
212029165,126.70185,20.740332,12.277,0.12258418,2869.9735,0.00294202,18, J,,,,,
212029226,130.30856,20.741606,15.294,45.020882,2846.5717,0.6107993,18, J,,,,,
212029755,126.96982,20.749758,14.212,0.12259758,2869.8895,0.002942342,18, J,,,,,
212029888,131.38152,20.751951,16.313999,26.253951,2854.4018,0.04144301,18, J,,,,,
212029924,132.42303,20.752619,15.777,0.16977431,2869.8984,0.031762521,18, J,,,,,
212030041,127.8407,20.754848,16.025999,29.483384,2851.9703,0.15157657,18, J,,,,,
212030177,127.07426,20.757242,11.277,0.10215543,2869.9252,0.00245173,18, J,,,,,
212030244,129.83977,20.758183,11.666,32.892943,2854.2749,0.47752,18, J,,,,,
212030354,126.16726,20.760384,13.815,43.576045,2863.0747,0.073844457,18, J,,,,,
212030657,126.99712,20.765795,11.326,0.14302947,2869.8921,0.003432707,18, J,,,,,
212030699,123.65869,20.766584,12.262,39.308376,2868.1138,0.095298327,18, J,,,,,
212030959,128.21208,20.77089,18.860001,29.455076,2864.1781,0.14974496,18, J,,,,,
212030997,127.76145,20.77171,9.9870005,0.14303602,2869.9351,0.003432865,18, J,,,,,
212031423,131.29422,20.77853,11.453,40.386568,2866.4354,0.33795505,18, J,,,,,
212031596,128.00026,20.781225,11.991,0.16346604,2869.9439,0.003923185,18, J,,,,,
212031650,127.5595,20.78196,13.74,30.944928,2856.5681,0.020886282,18, U,,,,,
212031674,125.14941,20.78243,13.767,39.916601,2838.4572,0.082931053,18, J,,,,,
212031760,130.61617,20.78418,11.83,0.12043418,2869.9765,0.010416667,18, J,,,,,
212031843,127.53463,20.785286,10.697,0.12260184,2869.9777,0.002942444,18, J,,,,,
212032055,130.64217,20.78929,12.304,0.15324096,2869.9005,0.003677783,18, J,,,,,
212032094,125.26305,20.789936,9.7639999,26.410915,2848.6375,0.30260481,18, J,,,,,
212032123,126.27937,20.790316,12.41,38.360199,2856.4153,0.10320117,18, J,,,,,
212032390,126.95634,20.794687,12.51,0.10216044,2869.9057,0.002451851,18, J,,,,,
212032504,127.43401,20.796429,9.3610001,0.14303078,2869.9088,0.003432739,18, J,,,,,
212032524,124.66979,20.796679,19.586,15.729918,2863.7408,0.08974913,18, J,,,,,
212032571,127.05881,20.797384,10.663,0.10215543,2869.9252,0.00245173,18, J,,,,,
212033627,127.28217,20.814428,12.126,0.10218748,2869.9668,0.002452499,18, J,,,,,
212034383,130.09589,20.826656,9.3660002,41.955089,2864.8969,0.011665421,18, J,,,,,
212035340,129.32637,20.843037,17.382,46.509784,2865.2531,0.078702314,18, J,,,,,
212035441,128.13518,20.844728,16.572001,0.14301635,2869.9894,0.003432393,18, J,,,,,
212035936,125.26852,20.85368,14.983,41.897516,2855.1146,0.054430952,18, J,,,,,
212036488,126.52891,20.862854,12.794,0.12258586,2869.9681,0.002942061,18, J,,,,,
212036562,126.89887,20.864153,10.349,0.10215543,2869.9252,0.00245173,18, J,,,,,
212037002,126.44032,20.871458,11.784,0.1021546,2869.9491,0.00245171,18, J,,,,,
212037221,126.69115,20.874804,11.188,0.10216461,2869.9512,0.002451951,18, J,,,,,
212037403,128.17867,20.87782,13.231,3.4082053,2866.6817,0.13317235,18, E,,,,,
212037809,127.26221,20.884842,17.2672,0.10215543,2869.9865,0.00245173,18, J,,,,,
212037859,125.13748,20.885904,9.8140001,41.484723,2846.4776,0.20285262,18, J,,,,,
212038004,127.4987,20.888462,12.776,0.10216044,2869.9058,0.002451851,18, J,,,,,
212039539,127.85819,20.916618,11.647,2.2298409,2868.9289,0.27253365,18, E,,,,,
212060710,133.61609,21.28732,14.273,1.2043452,2868.9408,0.11312206,18, E,,,,,
212061406,133.71613,21.300255,13.986,41.71887,2861.8458,0.06891289,18, J,,,,,
212061772,133.43765,21.306875,12.783,16.921702,2859.5124,0.12738575,18, J,,,,,
212062775,133.45465,21.325663,11.859,30.057046,2864.0992,0.18502341,18, J,,,,,
212064474,132.15038,21.356188,13.675,19.592914,2863.7746,0.056527825,18, J,,,,,
212065078,131.49203,21.367228,11.177,0.11578494,2869.9609,0.002778839,18, J,,,,,
212066391,132.50856,21.390532,13.633,29.369254,2852.4262,0.072619333,18, J,,,,,
212066407,129.83852,21.39083,12.176,0.82182835,2869.4958,0.037131667,18, C,,,,,
212066790,132.29637,21.397661,10.504,46.923335,2868.7738,0.30615996,18, J,,,,,
212067539,127.05087,21.411287,12.673,0.12258586,2869.9068,0.002942061,18, J,,,,,
212067626,127.99812,21.412573,13.511,2.2426372,2869.3717,0.20941191,18, E,,,,,
212067676,128.12329,21.41369,12.898,41.193514,2852.8662,0.096352882,18, J,,,,,
212067833,130.00443,21.416548,12.615,0.10222553,2869.9453,0.002453413,18, J,,,,,
212067881,127.11358,21.41722,17.385201,0.10215543,2869.966,0.00245173,18, J,,,,,
212067906,126.8577,21.417727,18.815001,0.22473674,2869.8124,0.005393682,18, J,,,,,
212067999,129.64143,21.419304,12.169,14.29916,2857.5876,0.076422056,18, J,,,,,
212068012,126.5402,21.419573,17.9,0.18390046,2869.9823,0.004413611,18, J,,,,,
212068255,127.52264,21.424341,11.763,0.12259652,2869.9337,0.002942316,18, J,,,,,
212068345,127.81734,21.425814,12.709,0.10216044,2869.9262,0.002451851,18, J,,,,,
212068375,126.90706,21.4264,13.233,0.10215543,2869.9252,0.00245173,18, J,,,,,
212068511,127.899,21.429005,11.515,0.1430334,2869.922,0.003432802,18, J,,,,,
212068857,125.92271,21.434883,14.1,24.365093,2869.1767,0.14031503,18, J,,,,,
212069101,126.67136,21.43871,10.332,22.24635,2864.7753,0.19236256,18, J,,,,,
212069117,133.99399,21.439005,14.966,13.754865,2864.3225,0.021036195,18, J,,,,,
212069223,128.44571,21.44101,14.089,26.866706,2861.6354,0.085935054,18, J,,,,,
212069268,134.44672,21.44197,13.753,41.83571,2843.8718,0.093269278,18, J,,,,,
212069419,126.40517,21.444885,13.048,48.960912,2844.2917,0.21900219,18, J,,,,,
212069633,130.70758,21.44873,13.647,32.648282,2841.8972,0.078601575,18, J,,,,,
212069781,130.82304,21.451841,17.051001,48.994604,2834.0796,0.08130949,18, J,,,,,
212069855,133.94934,21.453295,10.133,0.10214375,2869.9492,0.00245145,18, J,,,,,
212069861,134.44418,21.453533,14.102,30.955141,2840.7299,0.14879394,18, C,,,,,
212070276,126.8894,21.460888,9.118,0.20434825,2869.9433,0.004904358,18, J,,,,,
212070477,127.62816,21.464678,12.784,0.32693127,2869.882,0.00784635,18, J,,,,,
212070562,127.22327,21.46616,17.087,0.12258732,2869.9435,0.002942096,18, J,,,,,
212070574,126.88294,21.466452,12.104,0.12258586,2869.9068,0.002942061,18, J,,,,,
212070841,127.32372,21.470982,15.476,0.14301547,2869.9717,0.003432371,18, J,,,,,
212070882,127.58765,21.471655,11.57,0.32693127,2869.882,0.00784635,18, J,,,,,
212071379,132.59038,21.480854,10.348,0.10897005,2869.9009,0.010416667,18, J,,,,,
212071754,132.96957,21.488117,12.786,0.24523605,2869.8353,0.005885665,18, J,,,,,
212071939,133.45389,21.491186,13.598,1.743051,2868.5701,0.31220371,18, E,,,,,
212072201,127.08221,21.495924,10.944,0.12258586,2869.9681,0.002942061,18, J,,,,,
212072251,129.05989,21.497,17.879,42.995226,2857.8136,0.056408918,18, J,,,,,
212072271,128.20003,21.497349,17,0.16345039,2869.9816,0.003922809,18, J,,,,,
212072324,129.57014,21.498251,15.58,0.24515562,2869.8958,0.005883735,18, J,,,,,
212072508,127.12107,21.501984,11.972,0.16344726,2869.9282,0.003922734,18, J,,,,,
212072539,134.20221,21.502674,14.874,7.6769932,2864.3653,0.084111182,18, C,,,,,
212072706,128.47542,21.50556,15.192,21.34307,2859.0822,0.11967286,18, J,,,,,
212072712,127.00796,21.505678,17.896999,0.14302947,2869.8921,0.003432707,18, J,,,,,
212072733,129.04192,21.506119,14.325,23.313748,2858.9066,0.068543249,18, J,,,,,
212072752,132.96707,21.506393,17.5,44.069908,2868.8432,0.069654759,18, J,,,,,
212072847,127.55699,21.508127,11.056,0.14302422,2869.8658,0.003432581,18, J,,,,,
212072931,129.82076,21.509932,12.771,48.873992,2843.0976,0.11851859,18, J,,,,,
212073048,131.48589,21.511988,13.382,42.655543,2861.0588,0.066460403,18, J,,,,,
212074153,131.45285,21.532373,16.507,45.386461,2845.1598,0.069911024,18, J,,,,,
212074157,128.02687,21.532438,17.200001,0.10216044,2869.9467,0.002451851,18, J,,,,,
212074266,133.92279,21.534634,11.17,34.021059,2852.9385,0.16208037,18, J,,,,,
212074712,127.07577,21.542492,12.654,0.11238336,2869.9941,0.002697201,18, J,,,,,
212074948,127.92709,21.547024,12.046,36.646603,2861.9454,0.091200471,18, J,,,,,
212075062,127.09043,21.549034,12.468,41.746593,2847.3279,0.11287834,18, J,,,,,
212075364,126.73044,21.554478,16.299999,0.10216461,2869.9307,0.002451951,18, J,,,,,
212075371,127.83847,21.554646,14.062,0.32693127,2869.882,0.00784635,18, J,,,,,
212075636,127.3327,21.558874,13.639,0.14301635,2869.9693,0.003432393,18, J,,,,,
212075988,129.24095,21.565496,13.805,25.525272,2848.1713,0.077195144,18, J,,,,,
212076029,126.75333,21.566319,18.691,0.10216461,2869.9512,0.002451951,18, J,,,,,
212076208,126.56568,21.569897,12.007,0.1021546,2869.9287,0.00245171,18, J,,,,,
212076327,127.42186,21.57238,12.032,0.32693914,2869.7909,0.007846539,18, J,,,,,
212076416,128.2879,21.573946,12.21,0.12258906,2869.978,0.002942137,18, J,,,,,
212076662,127.9113,21.578798,11.74,0.10216044,2869.9058,0.002451851,18, J,,,,,
212076775,127.44414,21.580809,12.545,0.14301766,2869.9859,0.003432424,18, J,,,,,
212076788,132.8987,21.581072,11.877,39.255641,2861.8597,0.41412892,18, J,,,,,
212076884,129.17648,21.58303,15.328,1.0982245,2869.7825,0.21499306,18, E,,,,,
212077151,134.16548,21.58761,12.803,39.469663,2837.5281,0.092156003,18, J,,,,,
212077235,127.79353,21.589563,13.694,0.20431043,2869.8433,0.00490345,18, J,,,,,
212077910,130.97525,21.601265,12.801,42.787548,2859.2139,0.10793297,18, J,,,,,
212078008,129.56822,21.603113,18.240999,29.806765,2862.2754,0.062693607,18, J,,,,,
212078043,132.44464,21.603773,14.999,46.782526,2868.1777,0.095934861,18, J,,,,,
212078318,129.10126,21.608301,12.395,9.207529,2867.9207,0.20910243,18, J,,,,,
212078456,128.10776,21.61113,11.484,0.55170032,2869.8818,0.010416667,18, J,,,,,
212078650,126.78568,21.615198,17.700001,41.518778,2850.4551,0.099164809,18, J,,,,,
212079231,126.58037,21.62686,12.249,0.42909274,2869.6403,0.010298226,18, J,,,,,
212079338,128.01991,21.62869,16.747499,0.16345195,2869.8758,0.003922847,18, J,,,,,
212079402,133.6241,21.629745,12.561,44.88843,2858.1826,0.025950651,18, J,,,,,
212079575,134.30676,21.633457,13.732,48.929426,2842.4294,0.11278743,18, J,,,,,
212079601,128.22308,21.633934,15.313,0.12258906,2869.9167,0.002942137,18, J,,,,,
212079872,127.8753,21.639305,11.085,0.10216044,2869.9875,0.002451851,18, J,,,,,
212080003,128.23619,21.64157,17.903,0.12258906,2869.9167,0.002942137,18, J,,,,,
212080218,126.77486,21.645285,14.3,40.559007,2849.8502,0.083550604,18, J,,,,,
212080479,130.01933,21.649912,12.687,35.668191,2858.8767,0.083182522,18, J,,,,,
212081001,126.22501,21.65924,12.403,28.676025,2846.9756,0.39046246,18, J,,,,,
212081118,126.74548,21.66113,11.649,0.10216461,2869.9512,0.002451951,18, J,,,,,
212081198,133.91823,21.662544,13.827,1.1487378,2868.968,0.11672524,18, E,,,,,
212081406,127.56078,21.66652,12.168,41.739278,2847.5969,0.081321508,18, J,,,,,
212081459,126.52306,21.667276,16,0.1021596,2869.9093,0.002451831,18, J,,,,,
212081685,126.7581,21.671347,12.709,29.257506,2856.0497,0.064683582,18, J,,,,,
212081702,130.84404,21.6717,10.335,28.720589,2844.6372,0.24217065,18, J,,,,,
212081853,133.52005,21.674438,12.109,0.40874186,2869.6297,0.009809805,18, J,,,,,
212081910,128.01619,21.67552,13.649,0.14301635,2869.9894,0.003432393,18, J,,,,,
212081926,126.75871,21.675999,11.94,0.12259758,2869.8895,0.002942342,18, J,,,,,
212082092,130.10817,21.679447,13.357,35.688405,2858.5344,0.10712271,18, J,,,,,
212082097,127.21303,21.679556,11.874,0.1021546,2869.9288,0.00245171,18, J,,,,,
212082223,127.13553,21.681953,11.681,0.14302947,2869.8921,0.003432707,18, J,,,,,
212082515,126.5483,21.687294,12.759,0.16344883,2869.9859,0.003922772,18, J,,,,,
212082739,126.70515,21.691711,18.094999,29.68932,2849.6087,0.089351389,18, J,,,,,
212082796,126.5425,21.692757,14.17,0.16344883,2869.9859,0.003922772,18, J,,,,,
212082837,126.36042,21.693394,11.478,24.132922,2865.4851,0.085078478,18, J,,,,,
212082898,128.98521,21.694387,16.714001,44.801093,2855.1606,0.10714933,18, J,,,,,
212082957,128.42741,21.695354,15.689,42.727579,2837.0134,0.080232476,18, J,,,,,
212083147,133.52293,21.699095,16.802999,38.613692,2840.4027,0.076879153,18, J,,,,,
212083180,127.01707,21.699642,12.847,0.14302684,2869.8789,0.003432644,18, J,,,,,
212083250,132.76991,21.701351,11.967,0.51877105,2869.7415,0.11228302,18, E,,,,,
212083455,132.76552,21.70503,12.262,0.5187707,2869.7411,0.087266398,18, E,,,,,
212083530,126.75581,21.706804,14.4,0.1838913,2869.8182,0.004413391,18, J,,,,,
212083694,133.90431,21.709757,11.905,45.275302,2857.4767,0.15891195,18, J,,,,,
212083751,130.4681,21.710926,12.683,0.16044261,2869.8901,0.024936104,18, J,,,,,
212084014,127.3294,21.71556,17.188,41.835817,2843.8745,0.10015772,18, J,,,,,
212084299,126.67289,21.720732,17.9,0.10216461,2869.9716,0.002451951,18, J,,,,,
212084438,129.18582,21.723337,9.9370003,10.627009,2863.0305,0.053646557,18, J,,,,,
212084529,133.42355,21.724928,14.82,17.553369,2861.4843,0.20022964,18, J,,,,,
212084801,126.73447,21.729803,12.656,30.045285,2844.5626,0.16619735,18, J,,,,,
212084857,132.25188,21.730743,12.469,1.2597057,2869.7218,0.19843509,18, J,,,,,
212084951,126.68989,21.732588,12.965,0.12259226,2869.9067,0.002942214,18, J,,,,,
212085055,133.57019,21.734497,12.8,33.499704,2860.0715,0.079268479,18, J,,,,,
212085117,127.29677,21.73575,13.543,41.661475,2848.6719,0.10634815,18, J,,,,,
212085140,128.28697,21.736172,12.968,21.534328,2855.287,0.040748733,18, J,,,,,
212085481,126.36848,21.742453,12.959,49.096164,2840.4001,0.11607256,18, J,,,,,
212085685,127.54058,21.746119,10.08,0.20431043,2869.8842,0.00490345,18, J,,,,,
212085740,127.60427,21.747053,13.688,4.8455538,2865.824,0.14222852,18, E,,,,,
212085810,127.81987,21.748514,12.958,0.16345195,2869.8758,0.003922847,18, J,,,,,
212086083,126.14611,21.75365,12.355,41.835662,2843.8739,0.093442678,18, J,,,,,
212086087,128.32988,21.753706,12.548,23.429795,2866.0032,0.27264557,18, J,,,,,
212086134,127.7519,21.754662,10.545,0.10216044,2869.9875,0.002451851,18, J,,,,,
212086174,127.16528,21.755365,12.276,0.11238336,2869.9941,0.002697201,18, J,,,,,
212086315,126.67096,21.757864,13.003,21.800204,2864.526,0.057865069,18, J,,,,,
212086571,127.94955,21.762506,9.8400002,27.409495,2853.5096,0.21954058,18, J,,,,,
212086587,134.48915,21.762766,12.64,39.46978,2837.5286,0.096211882,18, J,,,,,
212086756,126.93358,21.765854,11.502,0.10216461,2869.9716,0.002451951,18, J,,,,,
212086835,128.30106,21.767078,12.181,0.16345821,2869.9832,0.003922997,18, J,,,,,
212086943,127.81943,21.769096,17.498899,0.10216044,2869.9467,0.002451851,18, J,,,,,
212087300,126.72078,21.775368,12.679,29.442023,2853.5472,0.078080578,18, J,,,,,
212087322,128.13974,21.775799,16.558001,0.14301635,2869.9894,0.003432393,18, J,,,,,
212087439,133.18504,21.777636,13.161,16.539854,2860.2806,0.33152175,18, E,,,,,
212087553,126.72253,21.779852,12.847,0.44952186,2869.6862,0.024745277,18, J,,,,,
212087586,127.3167,21.78025,12.651,0.16345978,2869.8569,0.003923035,18, J,,,,,
212087677,128.0689,21.781807,11.739,0.20431043,2869.8842,0.00490345,18, J,,,,,
212088003,128.25162,21.788136,12.767,32.319186,2844.171,0.078896287,18, J,,,,,
212088059,132.70787,21.789122,14.757,10.367431,2868.5527,0.08232559,18, C,,,,,
212088074,127.51202,21.789417,11.836,0.22476058,2869.9935,0.005394254,18, J,,,,,
212088355,127.14562,21.795115,12.618,0.14302947,2869.8921,0.003432707,18, J,,,,,
212088527,129.14467,21.798717,9.6660004,37.827532,2836.5054,0.083243887,18, J,,,,,
212088560,127.4261,21.79938,11.532,0.12259652,2869.9337,0.002942316,18, J,,,,,
212088598,126.88824,21.80046,10.537,20.715046,2850.717,0.22962049,18, J,,,,,
212088849,127.82342,21.804874,11.712,0.14303078,2869.9088,0.003432739,18, J,,,,,
212088895,127.72886,21.805796,13.783,42.788438,2859.196,0.064117317,18, J,,,,,
212089033,133.18486,21.808296,11.666,27.377387,2854.5917,0.18822957,18, J,,,,,
212089129,126.44084,21.810322,12.618,41.985803,2845.6955,0.062603856,18, J,,,,,
212089136,127.92839,21.810423,11.768,0.10216044,2869.9262,0.002451851,18, J,,,,,
212089248,126.20818,21.812456,9.3380003,39.783134,2834.9728,0.05189252,18, J,,,,,
212089555,134.37549,21.818281,14.237,45.35408,2856.4753,0.26128532,18, J,,,,,
212089719,128.00616,21.82132,17.884399,17.07536,2854.8552,0.17040422,18, J,,,,,
212089829,126.44089,21.823666,10.943,46.082704,2850.9186,0.11951544,18, J,,,,,
212089832,127.24544,21.823723,12.863,0.18389496,2869.8919,0.004413479,18, J,,,,,
212089841,126.72173,21.823833,12.648,41.079557,2854.4153,0.18105013,18, J,,,,,
212089954,126.30117,21.825949,9.1700001,34.812402,2842.4491,0.03075076,18, J,,,,,
212090031,126.45962,21.82746,12.465,41.985857,2845.6956,0.062342688,18, J,,,,,
212090115,128.20197,21.829079,12.032,0.14301635,2869.9894,0.003432393,18, J,,,,,
212090212,126.46851,21.830866,12.753,21.350551,2859.8928,0.064656749,18, J,,,,,
212090337,126.68793,21.833727,12.195,29.947777,2846.0124,0.018112593,18, J,,,,,
212090385,126.94388,21.834824,12.884,0.14302029,2869.979,0.003432487,18, J,,,,,
212090446,127.61964,21.83617,18.379,23.943269,2852.9501,0.056977632,18, J,,,,,
212090861,134.26826,21.84497,12.686,0.30650178,2869.7885,0.007356043,18, J,,,,,
212091284,127.36678,21.8534,10.93,0.12259652,2869.995,0.002942316,18, J,,,,,
212091315,128.28595,21.854004,19.379,43.597538,2865.0336,0.045810571,18, J,,,,,
212091408,128.00055,21.85602,12.8,0.2451932,2869.9525,0.005884637,18, J,,,,,
212091650,134.27144,21.860447,6.8099999,42.336215,2864.5139,0.010416667,18, J,,,,,
212091666,127.66565,21.86079,10.707,0.16181255,2869.9872,0.033974814,18, E,,,,,
212091774,128.17369,21.862577,13.571,2.5374782,2867.6479,0.14784081,18, E,,,,,
212091843,130.17287,21.86389,10.762,43.161378,2867.9959,0.094513932,18, J,,,,,
212092070,132.51141,21.868057,11.733,46.105236,2863.7108,0.026489647,18, J,,,,,
212092150,129.12888,21.869738,11.321,47.822015,2841.3721,0.082350596,18, J,,,,,
212092165,126.47224,21.86993,13.358,41.985765,2845.6943,0.06076518,18, J,,,,,
212092446,128.2889,21.875895,9.0120001,42.926707,2835.3691,0.042802993,18, J,,,,,
212092574,127.18719,21.878593,12.862,0.12259652,2869.995,0.002942316,18, J,,,,,
212092607,125.9947,21.879011,15.718,33.439813,2861.1149,0.14912714,18, J,,,,,
212092634,126.44902,21.879463,17.799999,29.55826,2851.7391,0.07069192,18, J,,,,,
212092746,127.64481,21.881783,16.160999,0.56221245,2869.6633,0.015064297,18, C,,,,,
212092772,130.99184,21.882322,12.246,38.361028,2844.4661,0.077348639,18, J,,,,,
212093032,126.81573,21.887295,10.682,0.12259758,2869.9508,0.002942342,18, J,,,,,
212093119,127.00837,21.888975,13.276,0.12259758,2869.9508,0.002942342,18, J,,,,,
212094735,129.24721,21.919159,15.975,0.80436093,2869.208,0.073105039,18, E,,,,,
212094977,130.08229,21.923458,14.952,42.987414,2829.9505,0.087490801,18, J,,,,,
212095002,126.78837,21.923906,12.625,0.10216461,2869.9716,0.002451951,18, J,,,,,
212095079,127.32027,21.925245,14.353,0.26563227,2869.7796,0.006375175,18, J,,,,,
212095527,128.3989,21.934341,11.962,47.113639,2824.0369,0.089904305,18, J,,,,,
212095962,133.96603,21.942648,14.444,20.667281,2851.4754,0.054852293,18, J,,,,,
212096222,127.70277,21.94806,12.343,48.837559,2834.1397,0.053146821,18, J,,,,,
212096247,126.81635,21.948637,12.699,0.12258586,2869.9681,0.002942061,18, J,,,,,
212096658,126.75374,21.956861,10.21,1.4664614,2869.2053,0.11645897,18, E,,,,,
212096894,132.04814,21.961039,10.325,48.364791,2822.757,0.073259347,18, J,,,,,
212097015,127.25293,21.963366,17.700001,0.12260824,2869.9163,0.002942598,18, J,,,,,
212097099,126.4725,21.965279,18.953339,41.561634,2849.9382,0.078994569,18, J,,,,,
212097405,128.01698,21.970972,11.946,16.724186,2863.258,0.19861783,18, J,,,,,
212097434,130.44781,21.971418,13.419,0.36905576,2869.6327,0.092528203,18, J,,,,,
212097609,132.5874,21.97437,12.26,0.10216044,2869.947,0.002451851,18, J,,,,,
212097731,127.5582,21.976536,12.151,30.388146,2869.7054,0.16255494,18, J,,,,,
212097797,126.69063,21.977858,12.396,0.1021596,2869.9093,0.002451831,18, J,,,,,
212097999,126.87033,21.981947,12.82,0.10216461,2869.9103,0.002451951,18, J,,,,,
212098081,133.23593,21.983553,11.832,29.535887,2850.8947,0.19239251,18, J,,,,,
212098142,133.97508,21.985006,14.923,42.334586,2841.4436,0.12549816,18, J,,,,,
212098148,127.16243,21.98511,11.647,21.463389,2852.3704,0.076439742,18, J,,,,,
212099091,132.08246,22.00364,11.654,42.572096,2850.0446,0.20591921,18, J,,,,,
212099156,129.11206,22.00467,15.833,0.49030443,2869.6438,0.02110413,18, J,,,,,
212099230,128.07358,22.00601,10.513,7.1124113,2863.7289,0.14583219,18, C,,,,,
212099519,127.1444,22.011765,19.714001,46.665765,2863.4408,0.1171031,18, J,,,,,
212099730,129.44017,22.015787,10.442,46.649428,2865.8071,0.32550432,18, J,,,,,
212099833,133.79486,22.018139,15.13,32.87574,2869.3537,0.085453464,18, J,,,,,
212100322,126.96809,22.027903,12.472,0.10216461,2869.992,0.002451951,18, J,,,,,
212100354,133.6744,22.028463,13.836,36.107156,2867.7256,0.075065345,18, J,,,,,
212101230,126.87807,22.044884,17.502399,0.14301549,2869.9717,0.003432372,18, J,,,,,
212103007,126.8539,22.07887,16.445,0.16344726,2869.9282,0.003922734,18, J,,,,,
212103027,127.7611,22.079224,12.575,0.10216127,2869.9819,0.002451871,18, J,,,,,
212103052,126.69228,22.079618,16.361,36.966499,2843.7096,0.061807594,18, J,,,,,
212103082,132.20699,22.08025,14.543,46.87686,2869.2166,0.097601892,18, J,,,,,
212103194,126.72891,22.082657,12.74,0.10216461,2869.992,0.002451951,18, J,,,,,
212103211,133.13863,22.082907,11.475,28.077551,2868.0533,0.15956007,18, J,,,,,
212103716,127.35677,22.092812,14.561,0.10216044,2869.9262,0.002451851,18, J,,,,,
212103723,128.34142,22.092907,18.785,41.924356,2842.6335,0.11425114,18, J,,,,,
212104213,133.86813,22.10244,10.661,0.12259012,2869.9293,0.002942163,18, J,,,,,
212104224,134.37498,22.102697,10.361,45.746631,2855.9749,0.36697174,18, J,,,,,
212104351,129.16318,22.105185,15.634,37.334887,2836.7916,0.035754357,18, J,,,,,
212104421,126.64059,22.106766,12.697,0.1021596,2869.9093,0.002451831,18, J,,,,,
212104758,127.09322,22.113964,12.738,26.853783,2862.3671,0.40686887,18, J,,,,,
212104816,130.93095,22.11535,12.927,46.812021,2867.8095,0.060142047,18, J,,,,,
212105024,128.07811,22.119528,10.869,42.812339,2858.8635,0.092802652,18, J,,,,,
212105534,126.91436,22.129885,14.923,27.386755,2854.4432,0.19566881,18, J,,,,,
212105827,132.3507,22.135666,13.172,19.592029,2863.8023,0.056062832,18, J,,,,,
212106372,129.64984,22.14651,12.304,0.30642608,2869.919,0.007354226,18, J,,,,,
212106480,133.23186,22.148487,13.291,49.023489,2853.368,0.10667077,18, J,,,,,
212106559,126.87892,22.150093,16.924999,24.6518,2846.1646,0.12627584,18, C,,,,,
212106595,126.82995,22.150843,12.413,0.24517636,2869.8705,0.005884233,18, J,,,,,
212106975,131.45781,22.158577,16.783001,0.75349061,2869.2517,0.098583796,18, E,,,,,
212107186,127.40549,22.16288,12.412,37.053161,2857.291,0.23542917,18, J,,,,,
212107264,132.57225,22.16461,13.502,45.56186,2854.2557,0.095808379,18, J,,,,,
212108094,131.41742,22.180933,12.779,26.929165,2843.6143,0.23214204,18, J,,,,,
212108248,131.28511,22.183859,12.964,42.652616,2861.1109,0.076195686,18, J,,,,,
212108363,126.21151,22.18635,12.985703,41.835834,2843.873,0.099376055,18, J,,,,,
212108396,126.19709,22.186932,16.021,33.639769,2857.7125,0.1307285,18, J,,,,,
212108616,134.54729,22.1911,12.967,25.880016,2862.996,0.038987695,18, J,,,,,
212108728,134.15302,22.193413,11.055,39.075838,2856.0057,0.050129995,18, J,,,,,
212109135,133.8017,22.201008,12.452,0.10218297,2869.973,0.002452391,18, J,,,,,
212109351,128.24202,22.20566,16.612,49.027404,2858.8311,0.044011532,18, J,,,,,
212109644,133.57794,22.211262,7.737,48.089281,2839.873,0.055688559,18, J,,,,,
212109704,132.5465,22.212782,12.863,9.8797462,2868.6495,0.040972519,18, J,,,,,
212110013,129.16927,22.219086,12.187,33.851903,2864.3357,0.038628261,18, J,,,,,
212110060,127.93517,22.21985,11.242,44.63175,2851.5469,0.20212969,18, J,,,,,
212110146,134.31494,22.221628,11.732,0.12715518,2869.9563,0.014261872,18, J,,,,,
212110888,127.57877,22.235909,11.441,2.9956369,2868.5349,0.10254237,18, C,,,,,
212111203,127.28181,22.241978,9.151,31.288546,2851.4216,0.038726771,18, J,,,,,
212111535,126.05649,22.249,12.276,40.113266,2867.9774,0.08398502,18, J,,,,,
212111554,134.52292,22.249502,16.67,18.568897,2863.0695,0.091569767,18, J,,,,,
212111690,127.82125,22.25201,10.81,42.479063,2856.8456,0.10486601,18, J,,,,,
212111829,126.97231,22.255014,12.228,0.18389496,2869.8919,0.004413479,18, J,,,,,
212112039,132.51971,22.258692,13.422,17.084142,2864.482,0.12974274,18, J,,,,,
212112097,129.62387,22.259727,10.549,44.423098,2843.2061,0.19340707,18, J,,,,,
212112108,126.6223,22.259909,15.4,0.14301766,2869.9658,0.003432424,18, J,,,,,
212113758,133.02188,22.293255,13.15,28.054135,2852.5503,0.24986827,18, J,,,,,
212113915,129.05838,22.296368,18.861,8.5186553,2869.392,0.029749364,18, J,,,,,
212113947,130.64905,22.297037,13.43,18.163298,2866.4795,0.069821217,18, J,,,,,
212114056,130.77928,22.299356,14.118,42.369564,2848.5597,0.056977333,18, J,,,,,
212114276,133.51315,22.303637,8.9280005,22.047606,2868.5226,0.019115914,18, J,,,,,
212114290,126.51687,22.303957,10.548,31.670229,2857.5753,0.083457008,18, J,,,,,
212114700,129.32005,22.311863,10.344,48.921834,2846.7671,0.21485515,18, J,,,,,
212115237,134.30107,22.322424,14.321,0.24523337,2869.8194,0.005885601,18, J,,,,,
212115533,126.9604,22.327848,12.762,21.470686,2852.2176,0.060147478,18, J,,,,,
212116012,131.24931,22.33692,17.738001,42.987351,2829.9469,0.075031404,18, J,,,,,
212116101,129.62332,22.33888,12.774,28.420309,2844.4683,0.34055834,18, J,,,,,
212116788,133.25584,22.352789,12.476,38.178428,2844.967,0.1289856,18, J,,,,,
212117087,128.27917,22.358192,12.245,1.0763711,2869.0295,0.1546201,18, E,,,,,
212118311,133.02612,22.383205,17.6,48.320946,2829.4032,0.13056389,18, J,,,,,
212118357,133.14835,22.384266,9.5419998,0.12260184,2869.9364,0.002942444,18, J,,,,,
212118469,129.9231,22.38623,15.669,37.761172,2854.0448,0.08426649,18, J,,,,,
212118494,133.50452,22.386667,12.619,33.64666,2857.8745,0.072213652,18, J,,,,,
212119062,127.91718,22.397877,12.456,36.530265,2849.6286,0.42700967,18, J,,,,,
212119063,129.72809,22.397886,16.832001,46.873945,2838.296,0.087537863,18, J,,,,,
212119741,128.13557,22.41115,8.9870005,37.597111,2836.719,0.010416667,18, J,,,,,
212119889,127.87678,22.414362,10.455,42.090336,2837.4278,0.092547502,18, J,,,,,
212119975,132.46736,22.41589,17.065901,43.637211,2843.1673,0.029037177,18, J,,,,,
212120283,132.81194,22.421972,15.733,25.491395,2847.4882,0.050744358,18, J,,,,,
212120773,132.24721,22.430897,13.1,9.0741406,2863.9636,0.039666289,18, J,,,,,
212120788,128.27434,22.431124,11.193,42.359822,2869.9345,0.24703648,18, J,,,,,
212121121,125.93475,22.437292,12.456,41.901898,2842.9386,0.076913553,18, J,,,,,
212121477,126.10281,22.44489,12.709,43.165915,2868.4076,0.073576318,18, J,,,,,
212123456,126.36902,22.484516,9.4469995,0.1571787,2869.9651,0.010416667,18, J,,,,,
212123483,126.14937,22.485083,12.763,19.571819,2861.9806,0.074950005,18, J,,,,,
212124469,127.25894,22.506285,16.4,43.651423,2843.3148,0.088846517,18, J,,,,,
212124855,128.27443,22.514303,14.251,24.950705,2855.6997,0.079171884,18, J,,,,,
212125049,133.64716,22.51791,12.863,40.692513,2841.1707,0.033521008,18, J,,,,,
212125097,133.6531,22.518978,12.391,25.122807,2855.2964,0.054412786,18, J,,,,,
212126791,134.15285,22.5533,13.026,39.459726,2837.6692,0.088385444,18, J,,,,,
212127087,132.06154,22.55905,15.133,13.963944,2865.8329,0.06954871,18, J,,,,,
212127137,133.49655,22.560087,17.818001,0.1226029,2869.9511,0.00294247,18, J,,,,,
212127626,133.8234,22.57041,11.594,14.331619,2869.1046,0.24429184,18, J,,,,,
212129124,131.10649,22.599771,16.014999,46.203215,2861.3354,0.33045413,18, J,,,,,
212130211,127.63197,22.622284,11.019,43.036513,2855.7243,0.084962673,18, J,,,,,
212130380,131.36385,22.625975,16.448,0.15663913,2869.9242,0.003759339,18, J,,,,,
212130469,127.30521,22.627483,14.142,38.20721,2865.6352,0.15640472,18, J,,,,,
212130717,127.5945,22.632824,9.875,0.22473197,2869.823,0.005393567,18, J,,,,,
212130773,125.95275,22.634024,14.467,18.714131,2861.5951,0.25700819,18, C,,,,,
212130800,134.45923,22.634537,17.9,34.853508,2861.3149,0.12768922,18, J,,,,,
212131808,134.28249,22.654928,13.385,26.25355,2854.4012,0.063144317,18, J,,,,,
212132034,134.20497,22.659376,12.593,25.99115,2859.9205,0.070953716,18, J,,,,,
212132195,125.98707,22.663046,11.67,26.194082,2855.2743,0.131468,18, C,,,,,
212132294,132.5737,22.664894,13.565,24.099336,2855.7655,0.036822988,18, J,,,,,
212132514,129.80713,22.669256,13.71,28.075636,2868.0502,0.064200631,18, J,,,,,
212132736,133.56691,22.673609,10.655,39.495191,2837.127,0.14704923,18, J,,,,,
212133135,134.59106,22.68156,12.726,33.095329,2849.0445,0.032676929,18, J,,,,,
212133159,129.48866,22.682062,17.136,20.459628,2858.085,0.082141669,18, J,,,,,
212133538,131.43922,22.689363,12.741,24.421793,2847.7143,0.057073929,18, J,,,,,
212134013,131.1588,22.698666,11.252,0.15535908,2869.8855,0.023034375,18, J,,,,,
212134424,134.44887,22.706865,12.713,45.439915,2851.0053,0.090361294,18, J,,,,,
212134630,130.40659,22.710686,12.748,46.12917,2858.5594,0.10466676,18, J,,,,,
212135305,129.13545,22.724297,12.206,11.451569,2868.4286,0.1288964,18, J,,,,,
212135446,134.31245,22.727236,11.931,44.819658,2830.6754,0.076887576,18, J,,,,,
212136077,130.39482,22.740133,15.201,37.513602,2869.6709,0.80064811,18, J,,,,,
212136123,129.21199,22.741123,14.916,2.2262227,2868.2673,0.067990579,18, C,,,,,
212136244,133.54979,22.743526,13.468,39.451612,2866.461,0.055005464,18, J,,,,,
212136619,131.07312,22.751143,16.084,44.419266,2850.8362,0.04115624,18, J,,,,,
212136682,133.197,22.752436,12.347,41.990413,2843.8962,0.17644318,18, J,,,,,
212136714,130.08649,22.753363,10.454,40.529972,2833.7929,0.085524396,18, J,,,,,
212137136,130.75635,22.762362,12.486,35.570932,2846.7276,0.42696774,18, J,,,,,
212137235,126.00985,22.764318,13.112,43.20576,2867.8907,0.083372604,18, J,,,,,
212137243,130.59146,22.764503,15.073,9.0704698,2863.741,0.04306411,18, J,,,,,
212137435,126.37372,22.768492,11.414,25.099471,2866.3266,0.039795023,18, J,,,,,
212137461,126.9271,22.76895,10.86,42.512429,2863.0683,0.069101505,18, J,,,,,
212137737,132.87999,22.774822,11.71,48.931725,2842.4218,0.15067519,18, J,,,,,
212138181,128.3505,22.782972,14.4,33.326253,2852.7505,0.045005531,18, J,,,,,
212138198,126.02356,22.78329,12.902,3.2092033,2867.7735,0.041010462,18, C,,,,,
212138308,127.20772,22.785864,12.802,43.352459,2865.9729,0.10518861,18, J,,,,,
212138517,134.26675,22.789864,15.132,8.7302114,2869.5238,0.052867993,18, J,,,,,
212138705,126.92512,22.793734,11.476,39.693334,2836.3789,0.15611845,18, J,,,,,
212138965,130.39098,22.798801,16.965,40.115052,2839.2849,0.059744534,18, J,,,,,
212139202,133.40633,22.803976,12.25,12.049355,2867.8198,0.051083951,18, C,,,,,
212139443,133.88696,22.809275,12.026,21.846872,2860.2712,0.081470906,18, J,,,,,
212140209,130.54335,22.825378,15.775,1.079474,2869.611,0.097324279,18, E,,,,,
212140336,128.46266,22.82778,18.301001,26.400548,2858.1237,0.068514487,18, J,,,,,
212140400,130.94275,22.829193,11.808,41.712082,2845.5895,0.07406719,18, J,,,,,
212140752,130.73729,22.836191,15.834,29.319594,2841.8782,0.053205429,18, J,,,,,
212140984,129.6749,22.841026,12.384,21.891573,2850.6465,0.043851704,18, J,,,,,
212141021,127.92118,22.84167,13.295,2.9182974,2867.4123,0.072891903,18, C,,,,,
212141098,133.87274,22.843334,13.217,17.442849,2858.5325,0.086657732,18, J,,,,,
212141109,130.77925,22.843643,13.345,43.214895,2838.0944,0.038694308,18, J,,,,,
212141282,134.58347,22.84732,11.853,36.049686,2860.2635,0.035211158,18, J,,,,,
212141372,131.00845,22.84924,15.091,41.255352,2856.5477,0.093622977,18, J,,,,,
212141389,130.38364,22.849619,10.371,0.11237173,2869.9362,0.002696922,18, J,,,,,
212141692,134.01976,22.856598,17.915001,0.28600088,2869.9458,0.006864021,18, J,,,,,
212141828,134.23447,22.859493,11.959,43.165862,2868.4069,0.070974889,18, J,,,,,
212141847,129.14897,22.859987,11.356,0.10221218,2869.9229,0.002453092,18, J,,,,,
212142089,133.39238,22.8651,12.961,5.8831458,2869.3722,0.024366175,18, J,,,,,
212142153,129.3815,22.86654,15.185,9.0741512,2863.9723,0.027013866,18, J,,,,,
212142284,134.2417,22.869034,13.641,21.539752,2853.6073,0.069203243,18, J,,,,,
212142511,126.26064,22.87391,12.902,37.823511,2836.4481,0.37119997,18, J,,,,,
212142533,126.43449,22.874348,12.67,22.76423,2860.4551,0.054285954,18, J,,,,,
212142884,134.54192,22.881737,12.724,44.419253,2850.8189,0.05395512,18, J,,,,,
212142919,126.75677,22.882292,12.977,45.397969,2839.3738,0.12608347,18, J,,,,,
212143523,126.79932,22.89521,18,0.19070695,2869.8507,0.004576967,18, J,,,,,
212143835,130.49551,22.901615,13.235,41.901754,2842.948,0.092119786,18, J,,,,,
212144122,126.8759,22.90782,12.481,41.618848,2846.9107,0.095247792,18, J,,,,,
212144340,129.12294,22.912363,14.722,21.909827,2859.9072,0.070737137,18, J,,,,,
212144415,126.12266,22.914007,12.966,39.837305,2831.9888,0.019171937,18, J,,,,,
212144627,129.56976,22.918497,14.538,33.326196,2863.0296,0.094367485,18, J,,,,,
212145073,126.09565,22.928795,12.865,9.0602724,2863.1406,0.064592447,18, J,,,,,
212145282,128.00504,22.932802,14.86,17.140236,2866.2579,0.14471261,18, J,,,,,
212145570,132.20131,22.938377,15.052,9.5631906,2869.9747,0.10707488,18, J,,,,,
212145628,131.18553,22.939379,12.871,45.896666,2858.0489,0.60062642,18, J,,,,,
212145673,125.96314,22.940384,15.261,23.732267,2859.9694,0.031030288,18, J,,,,,
212145878,133.29408,22.945063,16.757,12.907603,2863.8887,0.063119845,18, J,,,,,
212145909,132.24077,22.945688,13.381,41.83607,2843.8709,0.10293577,18, J,,,,,
212146076,133.12132,22.94906,14.644,5.3987088,2864.7876,0.042232094,18, J,,,,,
212146306,129.8377,22.953491,15.254,47.955097,2841.6328,0.03653175,18, J,,,,,
212146366,126.54231,22.954947,8.8100004,32.362288,2838.0483,0.19823474,18, J,,,,,
212146500,131.41324,22.957832,16.128,45.732331,2840.7257,0.11914938,18, J,,,,,
212146749,127.63877,22.96328,12.486,42.621443,2860.8819,0.10089025,18, J,,,,,
212146879,126.03236,22.966072,14.506,46.865413,2867.1662,0.13871674,18, J,,,,,
212147090,132.56505,22.970446,11.113,43.085029,2866.7319,0.050640273,18, J,,,,,
212147493,129.60005,22.978794,13.701,46.811966,2867.8062,0.074121499,18, J,,,,,
212147595,126.47657,22.981195,14.148,41.618802,2846.9003,0.072028909,18, J,,,,,
212147883,133.61362,22.987766,13.445,1.6436104,2869.787,0.14926334,18, E,,,,,
212147986,132.7059,22.989994,13.097,25.494655,2845.8433,0.050380869,18, J,,,,,
212148248,131.54294,22.995789,18.621,0.4188495,2869.8351,0.010052388,18, J,,,,,
212148445,128.4498,22.999876,17.874001,5.8026996,2864.2709,0.030854042,18, J,,,,,
212148511,133.3891,23.001287,13.15,12.525268,2869.5476,0.054510683,18, J,,,,,
212148559,125.88917,23.002213,17.223,44.114042,2833.9607,0.074209162,18, J,,,,,
212148667,128.37451,23.00426,14.663,9.0757612,2864.0705,0.01864604,18, J,,,,,
212149163,134.17403,23.014572,12.679,0.13620986,2869.9327,0.003269037,18, J,,,,,
212149833,132.32991,23.028704,12.845,41.711537,2845.5923,0.054596008,18, J,,,,,
212150006,128.16954,23.032,14.7,0.89833328,2869.3376,0.05149877,18, C,,,,,
212150572,134.39961,23.043907,10.589,48.505492,2838.4938,0.15476707,18, J,,,,,
212150665,133.21892,23.046078,14.684,38.829814,2857.7205,0.03679796,18, J,,,,,
212150807,129.3004,23.04947,11.827,38.340459,2843.5879,0.29568024,18, J,,,,,
212150957,125.99488,23.05246,12.995,41.993547,2843.906,0.20284544,18, J,,,,,
212150988,127.06416,23.05321,14.557,43.166562,2868.4071,0.0970338,18, J,,,,,
212151802,134.01686,23.071417,9.0559998,37.588935,2840.3168,0.1015377,18, J,,,,,
212152021,126.86078,23.076483,14.226,45.347115,2861.9499,0.093284665,18, J,,,,,
212152042,131.48526,23.076908,10.992,48.813803,2834.8763,0.065151222,18, J,,,,,
212152114,126.57135,23.07861,11.815,46.349933,2862.5745,0.37617608,18, J,,,,,
212152175,127.66424,23.080126,12.293,45.397927,2839.3918,0.13927049,18, J,,,,,
212152234,126.55907,23.081587,16,48.500595,2838.5496,0.10450784,18, J,,,,,
212152316,130.08401,23.083448,10.311,0.10218886,2869.9581,0.002452533,18, J,,,,,
212152325,131.55646,23.083641,12.336,47.724697,2859.151,0.33579331,18, J,,,,,
212152710,133.85503,23.092161,13.281,22.363494,2854.4404,0.057441532,18, J,,,,,
212152922,127.64898,23.097202,11.823,4.8783553,2867.3229,0.10102371,18, E,,,,,
212153100,126.59665,23.101015,10.533,0.16759028,2869.9909,0.012116984,18, J,,,,,
212153121,126.29099,23.101564,13.286,13.430812,2865.5213,0.18206262,18, J,,,,,
212153500,129.9235,23.10951,13.92,20.605677,2854.965,0.060929599,18, J,,,,,
212153943,134.02162,23.11897,12.847,48.464567,2828.1962,0.084721495,18, J,,,,,
212153952,134.28192,23.119104,13.563,0.10215794,2869.9557,0.002451791,18, J,,,,,
212154350,133.21622,23.127901,19.792,44.26898,2866.2133,0.13181145,18, J,,,,,
212154564,133.64119,23.13289,15.105,6.4136698,2867.1708,0.064078033,18, C,,,,,
212154792,131.45741,23.138157,14.61,0.24512608,2869.8282,0.005883026,18, J,,,,,
212154902,133.14784,23.140585,11.877,29.742529,2848.2551,0.15488678,18, J,,,,,
212155214,134.2122,23.147682,13.466,29.807032,2846.9756,0.10405749,18, J,,,,,
212155299,126.61345,23.149672,13.129,0.90171206,2869.3784,0.11113949,18, E,,,,,
212155464,131.03236,23.153276,13.882,28.463071,2860.3283,0.010416667,18, J,,,,,
212155810,126.9254,23.16108,12.805,13.498596,2862.6141,0.056917982,18, J,,,,,
212156288,134.43698,23.171358,17.757999,21.955692,2868.9386,0.15405493,18, J,,,,,
212156508,129.90506,23.176685,13.945,41.177055,2853.0772,0.20050548,18, J,,,,,
212156525,131.46323,23.177048,12.013,26.039795,2847.7063,0.21083779,18, J,,,,,
212156614,126.04255,23.178898,12.933,14.324362,2856.6034,0.15922069,18, J,,,,,
212156739,126.04082,23.18113,12.933,39.840607,2831.993,0.15804414,18, J,,,,,
212156808,130.07396,23.18272,18,48.24297,2830.5825,0.101856,18, J,,,,,
212156811,132.70157,23.18279,16.799999,49.024172,2853.3671,0.10689604,18, J,,,,,
212156914,134.17796,23.18485,16.9,23.607955,2862.9259,0.021453493,18, J,,,,,
212157002,134.01915,23.186712,12.424,40.430611,2845.1157,0.012986133,18, J,,,,,
212157058,126.57843,23.187967,11.639,20.390758,2861.0996,0.16007263,18, J,,,,,
212157078,128.41106,23.188442,14.074,36.051579,2860.292,0.028142142,18, J,,,,,
212157262,132.5236,23.1926,12.864,7.1501878,2863.8895,0.10681461,18, C,,,,,
212157459,127.11083,23.19694,11.727,0.22478203,2869.9572,0.005394769,18, J,,,,,
212157852,129.7148,23.205868,10.99,47.963964,2847.2986,0.25039536,18, C,,,,,
212157951,132.09946,23.208511,13.156,29.891762,2845.8075,0.074326947,18, J,,,,,
212157963,125.89429,23.20874,17.700001,33.326295,2863.0258,0.094126626,18, J,,,,,
212158477,131.56438,23.220396,15.804,46.217084,2849.3062,0.11698579,18, J,,,,,
212158564,126.84513,23.222301,11.719,40.377363,2835.3348,0.068176326,18, J,,,,,
212158631,130.15128,23.223824,14.666,49.044726,2853.6131,0.015761617,18, J,,,,,
212158768,127.55057,23.226942,12.191,48.251689,2830.9702,0.10388786,18, J,,,,,
212158790,126.5693,23.227558,11.54,38.31719,2855.9657,0.078614075,18, J,,,,,
212158803,133.8083,23.227766,11.634,0.24523605,2869.8353,0.005885665,18, J,,,,,
212158908,127.29413,23.23008,12.996,42.367235,2869.8431,0.21131833,18, J,,,,,
212159436,127.03842,23.24128,12.755,46.888356,2866.9125,0.092097747,18, J,,,,,
212159478,126.23686,23.241886,12.954,21.799474,2862.8458,0.21544992,18, J,,,,,
212159623,127.65415,23.24514,12.427,48.818069,2843.7458,0.073361434,18, J,,,,,
212159707,129.23242,23.246655,9.3299999,31.527723,2844.4285,0.10117766,18, J,,,,,
212159743,126.47736,23.247389,12.573,40.165573,2867.2471,0.081715792,18, J,,,,,
212160045,131.3222,23.255262,11.843,41.066973,2854.6263,0.087846982,18, J,,,,,
212160066,126.19037,23.255655,15.565,38.978447,2859.8229,0.018539167,18, J,,,,,
212160096,127.26289,23.256468,12.181,0.10897212,2869.9849,0.002615331,18, J,,,,,
212160477,129.77484,23.264772,19.488001,0.12261676,2869.9139,0.002942802,18, J,,,,,
212160609,132.32419,23.267448,12.308,40.141039,2867.5894,0.073353493,18, J,,,,,
212160664,130.93098,23.268614,12.524,35.307513,2841.807,0.079844647,18, J,,,,,
212160907,131.33405,23.273798,12.329,28.178266,2868.0379,0.50634583,18, J,,,,,
212161053,130.021,23.277134,13.501,0.12265927,2869.9979,0.002943822,18, J,,,,,
212161131,133.71083,23.278803,11.07,44.770328,2838.1857,0.083990477,18, J,,,,,
212161710,128.32162,23.29194,17.2619,45.124655,2851.9382,0.066287748,18, J,,,,,
212161956,126.37292,23.297377,14.778,7.1872569,2868.3062,0.1010023,18, C,,,,,
212162014,134.04706,23.29855,10.347,43.391982,2867.752,0.30997314,18, J,,,,,
212162182,128.1559,23.302372,13.02,43.166773,2868.4042,0.091906263,18, J,,,,,
212162256,129.68686,23.304094,12.95,37.319047,2841.9894,0.017107471,18, J,,,,,
212162270,129.80406,23.304527,17.521999,39.937014,2865.9563,0.13457237,18, J,,,,,
212162303,133.92033,23.30531,12.423,16.692091,2857.332,0.078425826,18, J,,,,,
212162502,127.14669,23.310465,12.676,41.320226,2836.0536,0.19492462,18, J,,,,,
212162569,126.62653,23.312014,12.912,42.700195,2865.5492,0.10891244,18, J,,,,,
212162746,133.75949,23.315914,12.586,7.3542346,2863.7362,0.021943348,18, J,,,,,
212162810,131.50015,23.317518,13.515,24.9489,2855.7319,0.074401906,18, J,,,,,
212163332,127.02826,23.329704,13.688,45.434423,2838.9149,0.072104952,18, J,,,,,
212163353,134.21297,23.330465,13.539,5.173527,2867.4937,0.17307403,18, E,,,,,
212163713,129.86641,23.33937,13.882,30.090301,2843.7935,0.075275592,18, J,,,,,
212163755,133.1845,23.340218,13.234,35.585037,2853.2928,0.036788994,18, J,,,,,
212163937,133.1505,23.34441,12.756,41.064589,2854.2585,0.09026719,18, J,,,,,
212163973,132.55008,23.345264,12.9,48.760932,2841.2267,0.089647041,18, J,,,,,
212164000,129.68112,23.346037,13.283,0.10209711,2869.9519,0.002450331,18, J,,,,,
212164051,132.17163,23.347683,17.115,0.37172989,2869.7889,0.051352707,18, E,,,,,
212164077,132.42857,23.348494,12.75,0.24514754,2869.8774,0.005883541,18, J,,,,,
212164083,129.87843,23.348602,12.52,30.119566,2843.3825,0.067710077,18, J,,,,,
212164105,133.79869,23.349098,11.463,43.605669,2828.3067,0.095989859,18, J,,,,,
212164356,134.68379,23.35488,15.475,44.820319,2830.6777,0.094615196,18, J,,,,,
212164470,129.81363,23.357481,12.704,7.8091863,2866.3146,0.15055506,18, C,,,,,
212164498,126.52068,23.358261,11.893,0.12138577,2869.9978,0.010416667,18, J,,,,,
212164712,134.26543,23.363132,9.3760004,44.015828,2847.7123,0.060591755,18, J,,,,,
212164789,126.76037,23.365086,8.8649998,43.267169,2865.6772,0.12766501,18, J,,,,,
212164894,134.1681,23.367685,11.862,28.731167,2865.425,0.081127182,18, J,,,,,
212165050,131.24509,23.371288,10.736,16.814185,2868.1887,0.63834458,18, J,,,,,
212165192,128.25217,23.374603,18.841999,0.14303602,2869.9151,0.003432865,18, J,,,,,
212165502,133.99219,23.381487,15.685,9.5837757,2861.4963,0.11838193,18, J,,,,,
212165534,132.68858,23.382236,16.066,43.584284,2865.1448,0.10946728,18, J,,,,,
212166587,133.0669,23.407255,17.7542,43.592679,2865.1425,0.044377018,18, J,,,,,
212166661,130.55365,23.409082,11.88,46.149061,2847.6267,0.33322629,18, J,,,,,
212166697,134.40457,23.409763,12.632,42.41576,2869.2025,0.29080668,18, J,,,,,
212166777,128.34451,23.41156,13.358,39.495003,2837.123,0.010416667,18, J,,,,,
212166895,127.11153,23.41461,12.223,31.354432,2852.5563,0.079435773,18, J,,,,,
212167040,126.68986,23.417927,13.54,19.747702,2856.8659,0.088946716,18, J,,,,,
212167054,126.55752,23.418234,14.249,0.76676058,2869.7921,0.14386971,18, E,,,,,
212167180,134.22122,23.421618,12.856,33.739645,2859.3231,0.052833153,18, J,,,,,
212167269,127.66429,23.423534,12.631,43.673253,2864.171,0.086884938,18, J,,,,,
212167414,128.14717,23.426964,13.462,0.13863522,2869.8734,0.010416667,18, J,,,,,
212167519,126.67333,23.42921,16.389999,47.67992,2827.7137,0.086211873,18, J,,,,,
212167647,133.79839,23.43177,13.955,0.24523337,2869.8194,0.005885601,18, J,,,,,
212167764,131.61089,23.4347,19.802,33.315803,2865.3639,0.090223906,18, J,,,,,
212167988,134.46028,23.43918,10.746,1.7356755,2869.1015,0.42037616,18, J,,,,,
212168060,130.77664,23.440783,18.003599,47.307621,2869.751,0.091656763,18, J,,,,,
212168079,127.54875,23.441196,12.569,44.822933,2830.7137,0.070382738,18, J,,,,,
212168615,131.60458,23.453672,12.654,41.10724,2854.064,0.12309452,18, U,,,,,
212168669,130.11546,23.455074,8.9259996,45.690379,2847.7249,0.096211037,18, J,,,,,
212168763,133.93506,23.457226,12.803,10.463094,2866.2809,0.036300453,18, J,,,,,
212168876,130.70767,23.459642,15.665,32.378622,2858.9082,0.091365927,18, J,,,,,
212169162,129.2902,23.466904,12.262,45.432281,2851.4305,0.074212734,18, J,,,,,
212169226,128.00528,23.468424,11.302,45.485283,2838.262,0.088770387,18, J,,,,,
212169334,132.18538,23.470886,12.024,39.308644,2868.1049,0.099020598,18, J,,,,,
212169533,134.43175,23.475925,19.868,8.9903781,2863.7368,0.025080277,18, J,,,,,
212169652,134.50052,23.478811,11.604,45.54117,2849.6578,0.08067106,18, J,,,,,
212169952,134.68005,23.48595,10.931,42.444706,2863.9244,0.073206632,18, J,,,,,
212170071,127.92139,23.489023,19.344999,0.27584028,2869.7377,0.006620167,18, J,,,,,
212170528,126.76902,23.499666,14.814,39.494093,2837.1415,0.063356812,18, J,,,,,
212170632,132.56894,23.502523,13.253,0.42087467,2869.7008,0.029393197,18, J,,,,,
212170651,129.7748,23.502945,18.857,25.664096,2854.409,0.012824381,18, J,,,,,
212170988,128.10703,23.5109,11.859,41.618993,2846.8898,0.098068772,18, J,,,,,
212171480,127.82764,23.522982,13.527,43.20582,2867.8741,0.13499413,18, J,,,,,
212171546,133.50333,23.524473,11.811,39.221884,2841.2412,0.083012189,18, U,,,,,
212171731,130.4471,23.528807,18.785,0.12261356,2869.882,0.002942725,18, J,,,,,
212171851,133.33282,23.531767,14.143,5.489165,2865.8863,0.602817,18, E,,,,,
212171971,128.08006,23.53455,14.181367,25.494002,2845.8257,0.022042015,18, J,,,,,
212172412,133.32472,23.545282,12.633,22.357775,2854.5842,0.073358478,18, J,,,,,
212172621,131.13838,23.549986,11.764,2.7371684,2868.558,0.55717407,18, J,,,,,
212173061,127.53674,23.560139,11.938,48.900001,2833.7935,0.22151241,18, J,,,,,
212173112,129.37553,23.561565,9.9099998,10.17302,2863.475,0.79987472,18, E,,,,,
212173115,134.21936,23.561607,18.68,0.51086285,2869.5429,0.012567419,18, J,,,,,
212173247,126.71755,23.564678,12.997,21.871792,2860.8993,0.20707605,18, J,,,,,
212174027,126.05193,23.583155,12.349,46.888534,2866.9124,0.095237217,18, J,,,,,
212174317,127.29849,23.59,12.822,0.11236984,2869.8883,0.002696876,18, J,,,,,
212174320,133.50523,23.590092,10.521,43.227513,2867.6294,0.15817864,18, J,,,,,
212174391,125.90058,23.592234,12.759,41.712314,2845.5906,0.073145463,18, J,,,,,
212174710,132.80261,23.600204,12.85,44.770038,2838.1759,0.087882815,18, J,,,,,
212174936,131.38432,23.606201,15.4,47.615928,2836.6258,0.10002329,18, J,,,,,
212175346,127.72629,23.61692,13.364,46.811212,2867.821,0.058743052,18, J,,,,,
212175472,132.14668,23.620487,12.745,5.0413069,2869.591,0.13833023,18, E,,,,,
212175485,129.7938,23.62073,12.977,38.208762,2845.3767,0.099291615,18, J,,,,,
212175799,128.98782,23.628489,13.56,31.971216,2861.5877,0.07752324,18, J,,,,,
212175894,132.5172,23.63091,13.246,17.416284,2859.4301,0.010416667,18, J,,,,,
212175904,127.33281,23.631077,12.698,40.22292,2868.6491,0.11823122,18, J,,,,,
212175939,129.75237,23.632084,16.985001,20.965112,2866.6618,0.073716972,18, J,,,,,
212176020,126.09758,23.63398,15.288,45.394516,2839.4447,0.10023136,18, J,,,,,
212176029,132.6263,23.634247,13.298,48.400118,2829.0499,0.14239224,18, J,,,,,
212176066,127.09632,23.635336,19.311001,0.15325245,2869.927,0.003678059,18, J,,,,,
212176314,127.94624,23.641102,12.617,41.908887,2842.8761,0.22018592,18, J,,,,,
212176350,132.55145,23.642212,12.712,35.094541,2838.5791,0.012843147,18, J,,,,,
212176486,129.25298,23.646124,12.866,40.140232,2867.5909,0.054156177,18, J,,,,,
212176620,129.83783,23.649462,12.729,48.013395,2833.5608,0.094608926,18, J,,,,,
212176723,127.00868,23.652256,13.556,13.457039,2864.3824,0.1809039,18, J,,,,,
212177093,130.91922,23.66149,12.04,20.529163,2854.7544,0.086375869,18, J,,,,,
212177548,128.47372,23.67293,18.754999,44.958365,2857.2757,0.11074002,18, J,,,,,
212177709,128.24307,23.677305,18.733,43.756413,2862.8999,0.091419009,18, J,,,,,
212177867,129.54652,23.681091,9.4289999,29.848572,2868.0856,0.010416667,18, J,,,,,
212178042,126.74883,23.685516,13.094,10.915767,2861.971,0.13124963,18, J,,,,,
212178066,129.68967,23.685905,6.7930002,30.239982,2867.1558,0.010416667,18, J,,,,,
212178088,129.86974,23.68631,12.834,10.925981,2861.4087,0.15979853,18, J,,,,,
212178242,126.03959,23.69005,12.618,21.8022,2862.7679,0.21885415,18, J,,,,,
212178509,128.47185,23.697252,12.642,37.742644,2835.2243,1.7458729,18, J,,,,,
212179114,126.79315,23.712791,10.543,25.322818,2863.5443,0.17184134,18, J,,,,,
212179688,126.64288,23.727465,12.906,41.835812,2843.8726,0.096691758,18, J,,,,,
228682310,123.2127,16.12464,19.74,20.214476,2851.2625,0.071469375,18, J,,,,,
228682311,123.26523,17.61427,19.299999,0.24519856,2869.8959,0.005884766,18, J,,,,,
228682312,123.74049,13.01018,18.15,36.843699,2835.3367,0.070759269,18, J,,,,,
228682317,124.41665,16.52143,19.200001,0.18391329,2869.9442,0.004413919,18, J,,,,,
228682324,126.13684,11.31133,19.73,0.20428519,2869.921,0.004902845,18, J,,,,,
228682332,126.63653,23.44064,19.58,44.915082,2840.7489,0.19716323,18, J,,,,,
228682334,126.7698,23.04101,18.98,26.27992,2863.5494,0.097192519,18, J,,,,,
228682337,126.97425,14.10553,19.92,28.627217,2856.4717,0.05231114,18, J,,,,,
228682339,127.10085,21.43243,17.73,0.10215543,2869.966,0.00245173,18, J,,,,,
228682341,127.16945,21.52085,18.110001,0.14302947,2869.8921,0.003432707,18, J,,,,,
228682343,127.41355,10.16048,19.719999,0.8848215,2869.3786,0.11746718,18, E,,,,,
228682346,127.69292,23.2144,19.67,48.519644,2838.2939,0.1965681,18, J,,,,,
228682348,128.22359,23.52257,19.139999,0.2451476,2869.8332,0.005883542,18, J,,,,,
228682358,129.20831,19.01352,19.77,0.18390043,2869.9898,0.00441361,18, J,,,,,
228682376,130.30807,20.50521,18.66,44.790627,2844.094,0.079649312,18, J,,,,,
228682394,131.2144,19.99689,19.85,33.524421,2854.7378,0.099908078,18, J,,,,,
228682402,132.26523,10.87181,19.799999,47.956676,2839.6489,0.13435771,18, J,,,,,
228682416,133.3305,18.89569,17.309999,38.321732,2843.9204,0.021600291,18, J,,,,,
228682417,133.39362,11.75099,19.35,25.194756,2852.0088,0.14298049,18, J,,,,,
228682418,133.52051,21.42393,19.879999,19.26304,2868.0944,0.03561739,18, J,,,,,
228682422,135.61523,12.86833,17.059999,43.538716,2869.185,0.051233446,18, J,,,,,
228682425,136.33177,12.75084,19.83,0.10215548,2869.9651,0.002451731,18, J,,,,,
228682443,132.815,11.54664,19.5,0.10214208,2869.9442,0.00245141,18, J,,,,,
228682444,132.84361,11.59989,19.799999,0.55159285,2869.8837,0.022705836,18, J,,,,,
228682446,132.8657,11.38728,19.700001,26.019467,2850.4341,0.098719971,18, J,,,,,
228682447,132.8345,11.37555,19.4,46.887574,2866.9117,0.087238444,18, J,,,,,
228682448,132.74571,12.17552,19.6,5.6714879,2868.6602,0.016282211,18, J,,,,,
228682449,132.8087,12.09669,20,48.017825,2833.4803,0.10899156,18, J,,,,,
228682450,132.83801,12.12717,18.6,13.925871,2861.7809,0.060074979,18, J,,,,,
228682453,132.7908,12.04277,19.9,45.777193,2853.6458,0.078416987,18, J,,,,,
228682455,132.7496,12.12274,19.9,31.365949,2869.9052,0.077913319,18, J,,,,,
228682456,132.8797,11.35711,20,38.343956,2857.0046,0.051886252,18, J,,,,,
228682458,132.7622,12.16526,19.700001,43.54403,2865.6507,0.07613776,18, J,,,,,
228682459,132.77011,12.08831,19.700001,25.469828,2858.1172,0.02864704,18, J,,,,,
228682462,132.7545,11.38993,19.700001,39.434796,2865.6329,0.046791986,18, J,,,,,
228682465,132.8724,11.45006,19.4,48.650082,2837.6836,0.066102732,18, J,,,,,
228682472,132.8545,11.43509,19.9,0.15834895,2869.8496,0.003800375,18, J,,,,,
228682476,132.8527,12.15021,19.5,43.823729,2827.3979,0.07278023,18, J,,,,,
228682477,129.2825,16.35042,17.200001,0.2043398,2869.9366,0.004904155,18, J,,,,,
228682478,130.116,13.3361,18.299999,44.527357,2834.8122,0.10411504,18, J,,,,,
228682495,130.109,22.07958,19.6,0.11880908,2869.969,0.015493198,18, J,,,,,
228682515,126.25611,21.56933,20.459999,23.254354,2860.6314,0.047629098,18, J,,,,,
228682517,129.8887,23.5692,15.28,43.007406,2835.5926,0.088230043,18, J,,,,,
228682595,126.87415,23.469633,17.4,13.352008,2862.2447,0.10262606,18, J,,,,,
228682601,127.11298,21.899008,17.200001,0.11238336,2869.9941,0.002697201,18, J,,,,,
228682639,126.58795,22.899694,17.690399,22.987864,2860.4627,0.061502133,18, J,,,,,
228682688,134.24628,20.324701,16.799999,43.979164,2865.1945,0.086795042,18, J,,,,,
228682722,127.04237,20.305347,17.5,0.38823348,2869.9199,0.009317604,18, J,,,,,
228682728,127.31936,15.736798,17.799999,14.309924,2863.3914,0.45683541,18, J,,,,,
228682767,126.59571,20.625257,17.5,0.18388426,2869.9559,0.004413222,18, J,,,,,
228682776,136.23232,14.705312,17.4,43.564438,2865.4195,0.073323093,18, J,,,,,
228682785,126.61125,20.798332,16.299999,0.18388426,2869.8537,0.004413222,18, J,,,,,
228683096,127.94569,22.678013,17.700001,43.658575,2864.3689,0.092646657,18, J,,,,,
228683141,134.13019,19.274551,17.6,7.0955298,2867.7233,0.20734181,18, J,,,,,
251809161,129.902,19.51212,17.752846,43.088529,2855.0015,0.095142886,18, J,,,,,
251809188,126.93275,21.533472,19.179199,41.577443,2849.7199,0.15096651,18, J,,,,,
251809219,132.55182,19.310041,20,43.583584,2849.97,0.43487536,18, J,,,,,
251809276,132.86333,11.7825,21.85,0.40874115,2869.6711,0.009809788,18, J,,,,,
251809309,127.23834,21.529167,17.4,38.440949,2842.3472,0.102079,18, J,,,,,
251809324,128.48416,22.244722,17.6,38.633212,2860.9938,0.065879055,18, J,,,,,
251809330,133.3525,16.458889,17.700001,35.037465,2839.5594,0.075353625,18, J,,,,,
251809565,131.1948,19.43494,17.299999,42.744247,2859.7237,0.069334749,18, J,,,,,
251811977,133.85117,22.833889,18.810801,0.10439483,2869.9446,0.010416667,18, J,,,,,
251811979,126.24983,16.681389,19.222,0.11518311,2869.9992,0.010416667,18, J,,,,,
251811994,123.51053,19.375084,20.200001,0.10211681,2869.9536,0.002450803,18, J,,,,,
251811995,126.85418,14.103915,20.242001,15.408385,2856.2592,0.035084755,18, J,,,,,
251811997,130.64009,14.239127,20.246,21.566144,2868.1247,0.058757027,18, J,,,,,
251812004,124.55487,16.4065,20.298,0.12263416,2869.8846,0.00294322,18, J,,,,,
251812014,129.21426,16.266808,20.356001,24.3567,2858.6163,0.058146343,18, J,,,,,
251812016,129.20723,20.328854,20.379999,11.689166,2858.4374,0.052245026,18, J,,,,,
251812025,128.82533,11.724467,20.412001,22.40403,2859.1561,0.041537784,18, J,,,,,
251812027,129.0608,16.714275,20.452,20.366446,2861.5919,0.47873305,18, J,,,,,
251812033,128.27153,18.911959,20.496,0.13620023,2869.9849,0.003268806,18, J,,,,,
251812035,131.2284,11.134211,20.51683,18.704714,2865.4827,0.13124207,18, J,,,,,
251812036,132.03516,10.562658,20.530001,18.241478,2858.355,0.032591546,18, J,,,,,
251812037,129.02013,10.993333,20.542,0.24512117,2869.8978,0.005882908,18, J,,,,,
251812048,127.5053,21.556028,20.566,18.124147,2853.3938,0.14153447,18, J,,,,,
251812049,127.48238,18.592361,20.724001,0.45315969,2869.8977,0.054405404,18, E,,,,,
251812057,126.33347,20.236431,22.629999,14.42502,2869.2402,0.052649883,18, J,,,,,
251812076,123.68991,13.91135,20.113501,20.865002,2855.1103,0.08263932,18, J,,,,,
251812082,133.8683,15.6861,19.52,22.692322,2861.9283,0.080116299,18, J,,,,,
251812084,131.287,17.5883,18.20018,1.9591059,2868.0997,0.20096589,18, J,,,,,
251813298,128.81245,10.75839,16.700001,9.6115927,2865.1821,0.27711065,18, J,,,,,
251813315,130.9603,19.03294,17.9,9.4784695,2866.526,0.65252934,18, E,,,,,
251813322,123.0936,14.04033,17.9,11.430376,2858.7711,0.041732152,18, J,,,,,
251813671,129.97961,22.38358,20.6,13.157762,2869.938,0.057543377,18, J,,,,,
251813678,129.81638,21.92839,22.99,0.17708269,2869.8858,0.004249985,18, J,,,,,
251813680,129.45004,20.24683,18.98,19.397707,2856.6443,0.086061223,18, J,,,,,
251813682,131.0743,20.0275,22.370001,8.8387698,2869.4064,0.059034794,18, J,,,,,
251813685,129.50954,19.76919,21,19.384308,2869.3195,0.1559901,18, J,,,,,
251813690,130.59036,20.69958,21.68,3.0935199,2868.939,0.027208323,18, J,,,,,
251813703,129.36525,19.41783,21.370001,10.885668,2861.2784,0.05582005,18, J,,,,,
251813708,130.14578,20.83322,22.99,14.670189,2868.8833,0.026160295,18, J,,,,,
251813714,130.94978,17.84906,22.99,8.6455912,2868.485,0.059248167,18, J,,,,,
251813718,129.9665,19.84503,22.99,0.54650062,2869.9608,0.1002566,18, J,,,,,
251813719,129.97437,18.88214,21.16,12.904847,2864.0119,0.083590273,18, J,,,,,
251813720,127.55833,19.76792,20.75,0.10219562,2869.9236,0.002452695,18, J,,,,,
251813721,129.70242,18.71825,20.5,13.235171,2862.4851,0.055990559,18, J,,,,,
251813728,129.18633,19.28978,19.950001,10.046161,2864.7926,0.068294967,18, J,,,,,
251813737,126.97289,17.558357,13.844055,2.1771594,2869.2613,0.015531797,18, C,,,,,

